Xkernel: Principled Performance Tunability of Operating System Kernels

The Linux kernel is permeated with constant values that are critical to system performance. Many of these constants, referred to as perf-consts, are magic numbers with brittle assumptions on hardware and workloads. Unfortunately, there is no capability of in-situ tuning of perf-const values on deployed kernels. This paper rethinks OS performance tunability. We present Xkernel, a system that offers a safe, efficient, and programmable interface for in-situ tuning of any perf-consts directly on a running kernel. Xkernel transforms any perf-const into a tunable knob on demand using a novel approach called Scoped Indirect Execution (SIE). SIE captures precise binary boundaries where a perf-const enters system state and redirects control to synthesized instructions that update the state as if new values were used. Xkernel goes beyond version atomicity when updating perf-consts to guarantee side-effect safety, a property notably absent in existing kernel update mechanisms. Case studies on various OS subsystems demonstrate significant performance benefits of tuning perf-consts which is made possible by Xkernel.

==> Data/CaseStudies/migr_data/1024.txt <==
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=822784 node1=1274368
=== Results ===
Total ops: 582976238
Query throughput: 19432541.27 ops/s
Migration calls: 195
Avg migration latency: 44.071 ms
Per-successful-page latency: 10.241 us/page
Pages migrated (succ/fail): 839179 / 428572
Page migration throughput: 27972.63 pages/s
QPS window (10 ms): min=14487900.00 p50=19956900.00 p90=20133100.00 p95=20175200.00 p99=20240200.00 max=20368600.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=337.29 p50=426.52 p90=464.51 p95=1358.40 p99=5186.74 max=7359.99 us (n=583)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=839007 node1=1258145
=== Results ===
Total ops: 589707866
Query throughput: 19656928.87 ops/s
Migration calls: 199
Avg migration latency: 42.974 ms
Per-successful-page latency: 9.978 us/page
Pages migrated (succ/fail): 857070 / 425130
Page migration throughput: 28569.00 pages/s
QPS window (10 ms): min=15368100.00 p50=20138100.00 p90=20297500.00 p95=20337900.00 p99=20393000.00 max=20523500.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=320.26 p50=426.03 p90=456.56 p95=858.18 p99=3014.49 max=7096.59 us (n=583)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=848292 node1=1248860
=== Results ===
Total ops: 582661851
Query throughput: 19422061.70 ops/s
Migration calls: 193
Avg migration latency: 45.549 ms
Per-successful-page latency: 10.136 us/page
Pages migrated (succ/fail): 867324 / 379950
Page migration throughput: 28910.80 pages/s
QPS window (10 ms): min=14914000.00 p50=19962400.00 p90=20124600.00 p95=20165600.00 p99=20223800.00 max=20294400.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=319.94 p50=426.19 p90=461.10 p95=1410.82 p99=5831.94 max=8238.83 us (n=583)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=864727 node1=1232425
=== Results ===
Total ops: 585857334
Query throughput: 19528577.80 ops/s
Migration calls: 204
Avg migration latency: 42.011 ms
Per-successful-page latency: 9.619 us/page
Pages migrated (succ/fail): 890968 / 445945
Page migration throughput: 29698.93 pages/s
QPS window (10 ms): min=15552200.00 p50=19938600.00 p90=20068200.00 p95=20103400.00 p99=20155620.00 max=20250400.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=331.80 p50=435.67 p90=477.15 p95=936.67 p99=3187.53 max=7437.89 us (n=583)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=855456 node1=1241696
=== Results ===
Total ops: 613902232
Query throughput: 20463407.73 ops/s
Migration calls: 197
Avg migration latency: 44.689 ms
Per-successful-page latency: 9.980 us/page
Pages migrated (succ/fail): 882164 / 390248
Page migration throughput: 29405.47 pages/s
QPS window (10 ms): min=15473600.00 p50=21010200.00 p90=21187900.00 p95=21226400.00 p99=21288240.00 max=21383700.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=297.20 p50=427.28 p90=465.31 p95=1216.50 p99=6199.82 max=9333.47 us (n=583)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=888396 node1=1208756
=== Results ===
Total ops: 585590095
Query throughput: 19519669.83 ops/s
Migration calls: 207
Avg migration latency: 42.533 ms
Per-successful-page latency: 9.730 us/page
Pages migrated (succ/fail): 904890 / 400526
Page migration throughput: 30163.00 pages/s
QPS window (10 ms): min=15209900.00 p50=19925900.00 p90=20059300.00 p95=20089800.00 p99=20138040.00 max=20320000.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=308.48 p50=437.97 p90=475.48 p95=1138.92 p99=4256.61 max=7996.01 us (n=583)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=867261 node1=1229891
=== Results ===
Total ops: 571378482
Query throughput: 19045949.40 ops/s
Migration calls: 207
Avg migration latency: 41.934 ms
Per-successful-page latency: 9.730 us/page
Pages migrated (succ/fail): 892127 / 451597
Page migration throughput: 29737.57 pages/s
QPS window (10 ms): min=15303900.00 p50=19477100.00 p90=19585200.00 p95=19610700.00 p99=19644520.00 max=19897100.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=359.49 p50=438.82 p90=480.02 p95=1182.22 p99=5885.57 max=8854.84 us (n=583)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=872448 node1=1224704
=== Results ===
Total ops: 590003415
Query throughput: 19666780.50 ops/s
Migration calls: 211
Avg migration latency: 40.836 ms
Per-successful-page latency: 9.665 us/page
Pages migrated (succ/fail): 891535 / 461367
Page migration throughput: 29717.83 pages/s
QPS window (10 ms): min=15818900.00 p50=20075500.00 p90=20213800.00 p95=20242400.00 p99=20291940.00 max=20515900.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=317.29 p50=427.55 p90=467.05 p95=1461.97 p99=5059.17 max=10604.04 us (n=583)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=835733 node1=1261419
=== Results ===
Total ops: 579304960
Query throughput: 19310165.33 ops/s
Migration calls: 195
Avg migration latency: 45.067 ms
Per-successful-page latency: 10.240 us/page
Pages migrated (succ/fail): 858177 / 403448
Page migration throughput: 28605.90 pages/s
QPS window (10 ms): min=14896900.00 p50=19851000.00 p90=20021500.00 p95=20064300.00 p99=20131260.00 max=20210600.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=324.05 p50=426.53 p90=458.18 p95=944.76 p99=3257.19 max=7971.95 us (n=583)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=871744 node1=1225408
=== Results ===
Total ops: 565457509
Query throughput: 18848583.63 ops/s
Migration calls: 204
Avg migration latency: 43.018 ms
Per-successful-page latency: 9.738 us/page
Pages migrated (succ/fail): 901141 / 422454
Page migration throughput: 30038.03 pages/s
QPS window (10 ms): min=12748000.00 p50=19247700.00 p90=19372300.00 p95=19401400.00 p99=19443000.00 max=19560100.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=316.08 p50=427.40 p90=462.85 p95=1175.06 p99=4889.33 max=8061.72 us (n=583)
Done!

************************************

Total ops, 582,483,988  
Query throughput, 194,161.33 Kops/s  
Migration calls, 201.2  
Avg migration latency, 43.26 ms  
Per-successful-page latency, 9.88 μs/page  
Pages migrated - succ, 878,499  
Pages migrated - fail, 415,124  
Page migration throughput, 29,283.3 pages/s  

************************************

QPS (10ms)  
min, 148,816,900 ops/s  
P50, 199,084,100 ops/s  
P90, 200,743,800 ops/s  
P95, 201,110,400 ops/s  
P99, 201,718,200 ops/s  
max, 203,520,700 ops/s  

************************************

Probe Lantency N=2000 ops  
min, 319.67 μs  
P50, 429.50 μs  
P90, 464.80 μs  
P95, 1,188.81 μs  
P99, 4,570.84 μs  
max, 8,595.55 μs

==> Data/CaseStudies/migr_data/128.txt <==
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=788864 node1=1308288
=== Results ===
Total ops: 621791455
Query throughput: 20726381.83 ops/s
Migration calls: 188
Avg migration latency: 48.462 ms
Per-successful-page latency: 11.187 us/page
Pages migrated (succ/fail): 814441 / 398590
Page migration throughput: 27148.03 pages/s
QPS window (10 ms): min=18149700.00 p50=21013100.00 p90=21190100.00 p95=21229700.00 p99=21291320.00 max=21360800.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=319.71 p50=424.67 p90=449.54 p95=460.67 p99=3368.45 max=6655.40 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=868089 node1=1229063
=== Results ===
Total ops: 593408771
Query throughput: 19780292.37 ops/s
Migration calls: 202
Avg migration latency: 47.727 ms
Per-successful-page latency: 10.677 us/page
Pages migrated (succ/fail): 902951 / 404185
Page migration throughput: 30098.37 pages/s
QPS window (10 ms): min=17171000.00 p50=20002400.00 p90=20126100.00 p95=20158600.00 p99=20211640.00 max=20522400.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=311.07 p50=425.33 p90=450.94 p95=463.93 p99=3376.29 max=6020.02 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=859382 node1=1237770
=== Results ===
Total ops: 599484941
Query throughput: 19982831.37 ops/s
Migration calls: 191
Avg migration latency: 51.618 ms
Per-successful-page latency: 11.011 us/page
Pages migrated (succ/fail): 895374 / 359859
Page migration throughput: 29845.80 pages/s
QPS window (10 ms): min=17831800.00 p50=20261000.00 p90=20429600.00 p95=20470600.00 p99=20537720.00 max=20638900.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=342.29 p50=435.42 p90=466.72 p95=480.81 p99=2207.43 max=7384.69 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=836526 node1=1260626
=== Results ===
Total ops: 577582824
Query throughput: 19252760.80 ops/s
Migration calls: 196
Avg migration latency: 47.467 ms
Per-successful-page latency: 10.695 us/page
Pages migrated (succ/fail): 869928 / 404084
Page migration throughput: 28997.60 pages/s
QPS window (10 ms): min=17456400.00 p50=19475700.00 p90=19578600.00 p95=19599600.00 p99=19639140.00 max=19818300.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=332.31 p50=427.92 p90=455.34 p95=500.82 p99=5498.28 max=7396.78 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=816696 node1=1280456
=== Results ===
Total ops: 621154211
Query throughput: 20705140.37 ops/s
Migration calls: 186
Avg migration latency: 50.564 ms
Per-successful-page latency: 10.988 us/page
Pages migrated (succ/fail): 855930 / 342561
Page migration throughput: 28531.00 pages/s
QPS window (10 ms): min=18052600.00 p50=20997700.00 p90=21177800.00 p95=21218700.00 p99=21271280.00 max=21341600.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=302.94 p50=427.42 p90=451.92 p95=464.55 p99=5274.88 max=7386.22 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=844414 node1=1252738
=== Results ===
Total ops: 602161803
Query throughput: 20072060.10 ops/s
Migration calls: 195
Avg migration latency: 49.707 ms
Per-successful-page latency: 10.996 us/page
Pages migrated (succ/fail): 881450 / 410823
Page migration throughput: 29381.67 pages/s
QPS window (10 ms): min=17318500.00 p50=20344900.00 p90=20504000.00 p95=20540900.00 p99=20595520.00 max=20688600.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=326.00 p50=427.27 p90=455.47 p95=469.70 p99=2714.13 max=7321.05 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=851968 node1=1245184
=== Results ===
Total ops: 579300919
Query throughput: 19310030.63 ops/s
Migration calls: 201
Avg migration latency: 46.886 ms
Per-successful-page latency: 10.703 us/page
Pages migrated (succ/fail): 880485 / 406774
Page migration throughput: 29349.50 pages/s
QPS window (10 ms): min=16007300.00 p50=19539800.00 p90=19640100.00 p95=19661300.00 p99=19701800.00 max=19949500.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=332.05 p50=429.10 p90=455.49 p95=471.09 p99=4129.33 max=8138.54 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=849207 node1=1247945
=== Results ===
Total ops: 592937245
Query throughput: 19764574.83 ops/s
Migration calls: 200
Avg migration latency: 46.859 ms
Per-successful-page latency: 10.664 us/page
Pages migrated (succ/fail): 878818 / 400475
Page migration throughput: 29293.93 pages/s
QPS window (10 ms): min=17750700.00 p50=19978100.00 p90=20101800.00 p95=20129800.00 p99=20181980.00 max=20466600.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=339.98 p50=427.51 p90=451.44 p95=469.27 p99=2543.31 max=7512.63 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=851366 node1=1245786
=== Results ===
Total ops: 571703556
Query throughput: 19056785.20 ops/s
Migration calls: 204
Avg migration latency: 46.123 ms
Per-successful-page latency: 10.581 us/page
Pages migrated (succ/fail): 889269 / 414658
Page migration throughput: 29642.30 pages/s
QPS window (10 ms): min=17564600.00 p50=19257700.00 p90=19378000.00 p95=19405300.00 p99=19455460.00 max=19513400.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=332.56 p50=427.84 p90=452.59 p95=462.62 p99=4357.68 max=8225.26 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=872356 node1=1224796
=== Results ===
Total ops: 597652822
Query throughput: 19921760.73 ops/s
Migration calls: 200
Avg migration latency: 48.147 ms
Per-successful-page latency: 10.666 us/page
Pages migrated (succ/fail): 902814 / 380895
Page migration throughput: 30093.80 pages/s
QPS window (10 ms): min=17869700.00 p50=20138900.00 p90=20266400.00 p95=20294800.00 p99=20343020.00 max=20428800.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=328.83 p50=426.57 p90=450.62 p95=460.24 p99=2516.18 max=14314.75 us (n=584)
Done!

************************************

Total ops, 596,678,255  
Query throughput, 198,892.75 Kops/s  
Migration calls, 196.3  
Avg migration latency, 48.35 ms  
Per-successful-page latency, 10.81 μs/page  
Pages migrated - succ, 874,146  
Pages migrated - fail, 386,221  
Page migration throughput, 29,139.1 pages/s  

************************************

QPS (10ms)  
min, 172,701,300 ops/s  
P50, 200,827,400 ops/s  
P90, 202,319,800 ops/s  
P95, 202,686,900 ops/s  
P99, 203,289,600 ops/s  
max, 205,475,500 ops/s  

************************************

Probe Lantency N=2000 ops  
min, 326.57 μs  
P50, 428.59 μs  
P90, 454.20 μs  
P95, 467.49 μs  
P99, 2,978.60 μs  
max, 8,089.50 μs

==> Data/CaseStudies/migr_data/256.txt <==
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=883365 node1=1213787
=== Results ===
Total ops: 590062355
Query throughput: 19668745.17 ops/s
Migration calls: 202
Avg migration latency: 46.417 ms
Per-successful-page latency: 10.267 us/page
Pages migrated (succ/fail): 913199 / 391100
Page migration throughput: 30439.97 pages/s
QPS window (10 ms): min=11597800.00 p50=19969900.00 p90=20100900.00 p95=20134500.00 p99=20184140.00 max=20277600.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=325.23 p50=426.95 p90=453.41 p95=477.79 p99=3303.82 max=8339.03 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=856089 node1=1241063
=== Results ===
Total ops: 590977623
Query throughput: 19699254.10 ops/s
Migration calls: 197
Avg migration latency: 46.457 ms
Per-successful-page latency: 10.217 us/page
Pages migrated (succ/fail): 895813 / 404102
Page migration throughput: 29860.43 pages/s
QPS window (10 ms): min=16291500.00 p50=19998500.00 p90=20123400.00 p95=20149900.00 p99=20195220.00 max=20272400.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=316.67 p50=423.79 p90=455.35 p95=1080.16 p99=5224.19 max=8389.84 us (n=583)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=820992 node1=1276160
=== Results ===
Total ops: 581849112
Query throughput: 19394970.40 ops/s
Migration calls: 193
Avg migration latency: 48.822 ms
Per-successful-page latency: 10.948 us/page
Pages migrated (succ/fail): 860650 / 411902
Page migration throughput: 28688.33 pages/s
QPS window (10 ms): min=9204100.00 p50=19787800.00 p90=19947000.00 p95=19988990.00 p99=20060018.00 max=20168100.00 ops/s (n=2983)
Probe latency (N=2000 ops): min=347.02 p50=433.69 p90=467.15 p95=552.95 p99=4164.43 max=10790.71 us (n=583)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=876144 node1=1221008
=== Results ===
Total ops: 590490608
Query throughput: 19683020.27 ops/s
Migration calls: 207
Avg migration latency: 44.744 ms
Per-successful-page latency: 10.283 us/page
Pages migrated (succ/fail): 900751 / 400805
Page migration throughput: 30025.03 pages/s
QPS window (10 ms): min=15236100.00 p50=19987800.00 p90=20114000.00 p95=20145400.00 p99=20200240.00 max=20276100.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=319.73 p50=425.72 p90=453.54 p95=699.76 p99=4058.91 max=8292.59 us (n=583)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=844697 node1=1252455
=== Results ===
Total ops: 601310609
Query throughput: 20043686.97 ops/s
Migration calls: 196
Avg migration latency: 47.479 ms
Per-successful-page latency: 10.670 us/page
Pages migrated (succ/fail): 872181 / 368649
Page migration throughput: 29072.70 pages/s
QPS window (10 ms): min=15220600.00 p50=20417100.00 p90=20582600.00 p95=20624800.00 p99=20682100.00 max=20768100.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=320.42 p50=425.55 p90=453.09 p95=713.52 p99=5565.54 max=9190.23 us (n=583)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=883029 node1=1214123
=== Results ===
Total ops: 589726126
Query throughput: 19657537.53 ops/s
Migration calls: 204
Avg migration latency: 45.817 ms
Per-successful-page latency: 10.352 us/page
Pages migrated (succ/fail): 902878 / 363095
Page migration throughput: 30095.93 pages/s
QPS window (10 ms): min=16636700.00 p50=19960700.00 p90=20093200.00 p95=20129000.00 p99=20175440.00 max=20238700.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=323.66 p50=428.01 p90=457.59 p95=581.37 p99=3347.46 max=6060.07 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=824038 node1=1273114
=== Results ===
Total ops: 616025537
Query throughput: 20534184.57 ops/s
Migration calls: 197
Avg migration latency: 46.301 ms
Per-successful-page latency: 10.628 us/page
Pages migrated (succ/fail): 858244 / 404480
Page migration throughput: 28608.13 pages/s
QPS window (10 ms): min=16181300.00 p50=20946700.00 p90=21123890.00 p95=21168200.00 p99=21230938.00 max=21322700.00 ops/s (n=2982)
Probe latency (N=2000 ops): min=319.93 p50=432.59 p90=465.84 p95=515.55 p99=3957.74 max=10011.63 us (n=583)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=810752 node1=1286400
=== Results ===
Total ops: 599228790
Query throughput: 19974293.00 ops/s
Migration calls: 194
Avg migration latency: 46.243 ms
Per-successful-page latency: 10.714 us/page
Pages migrated (succ/fail): 837340 / 393014
Page migration throughput: 27911.33 pages/s
QPS window (10 ms): min=16994300.00 p50=20330000.00 p90=20498300.00 p95=20536000.00 p99=20590820.00 max=20698100.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=316.00 p50=424.98 p90=453.95 p95=601.16 p99=4724.80 max=8094.70 us (n=583)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=831232 node1=1265920
=== Results ===
Total ops: 617667390
Query throughput: 20588913.00 ops/s
Migration calls: 197
Avg migration latency: 46.434 ms
Per-successful-page latency: 10.697 us/page
Pages migrated (succ/fail): 855119 / 387925
Page migration throughput: 28503.97 pages/s
QPS window (10 ms): min=12951800.00 p50=21010000.00 p90=21189840.00 p95=21237005.00 p99=21292400.00 max=32123800.00 ops/s (n=2980)
Probe latency (N=2000 ops): min=316.42 p50=425.84 p90=451.82 p95=472.33 p99=3443.91 max=13611.11 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=814870 node1=1282282
=== Results ===
Total ops: 583727918
Query throughput: 19457597.27 ops/s
Migration calls: 190
Avg migration latency: 48.164 ms
Per-successful-page latency: 10.888 us/page
Pages migrated (succ/fail): 840488 / 386549
Page migration throughput: 28016.27 pages/s
QPS window (10 ms): min=13958800.00 p50=19855500.00 p90=20018800.00 p95=20059200.00 p99=20111540.00 max=20204000.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=312.48 p50=426.68 p90=456.00 p95=572.64 p99=4082.88 max=7917.16 us (n=584)
Done!

************************************

Total ops, 596,004,597  
Query throughput, 198,668.20 Kops/s  
Migration calls, 198.0  
Avg migration latency, 46.69 ms  
Per-successful-page latency, 10.58 μs/page  
Pages migrated - succ, 873,646  
Pages migrated - fail, 381,172  
Page migration throughput, 29,121.5 pages/s  

************************************

QPS (10ms)  
min, 143,221,100 ops/s  
P50, 200,855,500 ops/s  
P90, 202,368,400 ops/s  
P95, 202,731,000 ops/s  
P99, 203,335,800 ops/s  
max, 227,991,800 ops/s  

************************************

Probe Lantency N=2000 ops  
min, 319.75 μs  
P50, 427.27 μs  
P90, 455.61 μs  
P95, 593.81 μs  
P99, 3,882.27 μs  
max, 9,072.73 μs

==> Data/CaseStudies/migr_data/32.txt <==
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=904442 node1=1192710
=== Results ===
Total ops: 602028340
Query throughput: 20067611.33 ops/s
Migration calls: 181
Avg migration latency: 61.205 ms
Per-successful-page latency: 11.843 us/page
Pages migrated (succ/fail): 935432 / 284278
Page migration throughput: 31181.07 pages/s
QPS window (10 ms): min=17829000.00 p50=20252300.00 p90=20424600.00 p95=20467200.00 p99=20523220.00 max=20603500.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=348.43 p50=437.65 p90=467.77 p95=477.92 p99=849.32 max=8188.24 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=850138 node1=1247014
=== Results ===
Total ops: 597490006
Query throughput: 19916333.53 ops/s
Migration calls: 194
Avg migration latency: 52.254 ms
Per-successful-page latency: 11.217 us/page
Pages migrated (succ/fail): 903709 / 374461
Page migration throughput: 30123.63 pages/s
QPS window (10 ms): min=12119200.00 p50=20088600.00 p90=20216600.00 p95=20249700.00 p99=20303120.00 max=20379600.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=348.87 p50=438.00 p90=468.46 p95=483.92 p99=1847.97 max=8265.01 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=836438 node1=1260714
=== Results ===
Total ops: 596181214
Query throughput: 19872707.13 ops/s
Migration calls: 179
Avg migration latency: 57.840 ms
Per-successful-page latency: 11.902 us/page
Pages migrated (succ/fail): 869896 / 313540
Page migration throughput: 28996.53 pages/s
QPS window (10 ms): min=17869600.00 p50=20060200.00 p90=20237900.00 p95=20281400.00 p99=20351480.00 max=20410300.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=333.66 p50=429.61 p90=454.39 p95=464.27 p99=543.91 max=7059.59 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=834011 node1=1263141
=== Results ===
Total ops: 579913499
Query throughput: 19330449.97 ops/s
Migration calls: 194
Avg migration latency: 50.976 ms
Per-successful-page latency: 11.265 us/page
Pages migrated (succ/fail): 877848 / 383157
Page migration throughput: 29261.60 pages/s
QPS window (10 ms): min=16917700.00 p50=19496000.00 p90=19599800.00 p95=19622500.00 p99=19659200.00 max=19869500.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=356.25 p50=438.01 p90=465.81 p95=473.66 p99=512.12 max=8110.35 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=740256 node1=1356896
=== Results ===
Total ops: 622355236
Query throughput: 20745174.53 ops/s
Migration calls: 178
Avg migration latency: 52.348 ms
Per-successful-page latency: 12.088 us/page
Pages migrated (succ/fail): 770848 / 367511
Page migration throughput: 25694.93 pages/s
QPS window (10 ms): min=17724300.00 p50=20945500.00 p90=21116800.00 p95=21157300.00 p99=21224560.00 max=21277500.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=316.96 p50=435.29 p90=464.82 p95=473.02 p99=516.59 max=6324.09 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=788222 node1=1308930
=== Results ===
Total ops: 593481089
Query throughput: 19782702.97 ops/s
Migration calls: 181
Avg migration latency: 54.797 ms
Per-successful-page latency: 12.065 us/page
Pages migrated (succ/fail): 822092 / 353428
Page migration throughput: 27403.07 pages/s
QPS window (10 ms): min=18275300.00 p50=19962100.00 p90=20132400.00 p95=20171600.00 p99=20229740.00 max=20318800.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=322.61 p50=427.31 p90=449.79 p95=455.69 p99=479.13 max=5371.05 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=833728 node1=1263424
=== Results ===
Total ops: 597949727
Query throughput: 19931657.57 ops/s
Migration calls: 191
Avg migration latency: 51.329 ms
Per-successful-page latency: 11.259 us/page
Pages migrated (succ/fail): 870778 / 383742
Page migration throughput: 29025.93 pages/s
QPS window (10 ms): min=18890200.00 p50=20093900.00 p90=20220600.00 p95=20248400.00 p99=20303960.00 max=20389500.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=349.42 p50=427.78 p90=452.35 p95=461.65 p99=2199.80 max=7242.33 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=783480 node1=1313672
=== Results ===
Total ops: 594392167
Query throughput: 19813072.23 ops/s
Migration calls: 178
Avg migration latency: 55.425 ms
Per-successful-page latency: 12.122 us/page
Pages migrated (succ/fail): 813839 / 347841
Page migration throughput: 27127.97 pages/s
QPS window (10 ms): min=17355400.00 p50=19996200.00 p90=20178700.00 p95=20219500.00 p99=20288340.00 max=20427900.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=331.50 p50=436.32 p90=463.52 p95=473.89 p99=747.44 max=8360.41 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=904866 node1=1192286
=== Results ===
Total ops: 604241991
Query throughput: 20141399.70 ops/s
Migration calls: 184
Avg migration latency: 60.075 ms
Per-successful-page latency: 11.912 us/page
Pages migrated (succ/fail): 927983 / 311715
Page migration throughput: 30932.77 pages/s
QPS window (10 ms): min=19184000.00 p50=20320900.00 p90=20489600.00 p95=20526200.00 p99=20582120.00 max=20687900.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=320.05 p50=425.72 p90=449.68 p95=457.11 p99=524.61 max=5965.83 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=820837 node1=1276315
=== Results ===
Total ops: 579988541
Query throughput: 19332951.37 ops/s
Migration calls: 189
Avg migration latency: 50.965 ms
Per-successful-page latency: 11.301 us/page
Pages migrated (succ/fail): 852322 / 372997
Page migration throughput: 28410.73 pages/s
QPS window (10 ms): min=18431700.00 p50=19486300.00 p90=19588000.00 p95=19613400.00 p99=19654800.00 max=19767000.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=351.22 p50=428.49 p90=451.35 p95=459.22 p99=534.83 max=6576.40 us (n=584)
Done!

************************************

Total ops, 596,402,181  
Query throughput, 198,800.73 Kops/s  
Migration calls, 185.9  
Avg migration latency, 54.72 ms  
Per-successful-page latency, 11.60 μs/page  
Pages migrated - succ, 864,485  
Pages migrated - fail, 349,713  
Page migration throughput, 28,816.2 pages/s  

************************************

QPS (10ms)  
min, 174,611,400 ops/s  
P50, 200,205,600 ops/s  
P90, 201,800,400 ops/s  
P95, 202,159,500 ops/s  
P99, 202,750,800 ops/s  
max, 203,985,500 ops/s  

************************************

Probe Lantency N=2000 ops  
min, 337.90 μs  
P50, 432.43 μs  
P90, 459.88 μs  
P95, 468.93 μs  
P99, 806.68 μs  
max, 7,215.64 μs

==> Data/CaseStudies/migr_data/512.txt <==
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=883365 node1=1213787
=== Results ===
Total ops: 590062355
Query throughput: 19668745.17 ops/s
Migration calls: 202
Avg migration latency: 46.417 ms
Per-successful-page latency: 10.267 us/page
Pages migrated (succ/fail): 913199 / 391100
Page migration throughput: 30439.97 pages/s
QPS window (10 ms): min=11597800.00 p50=19969900.00 p90=20100900.00 p95=20134500.00 p99=20184140.00 max=20277600.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=325.23 p50=426.95 p90=453.41 p95=477.79 p99=3303.82 max=8339.03 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=856089 node1=1241063
=== Results ===
Total ops: 590977623
Query throughput: 19699254.10 ops/s
Migration calls: 197
Avg migration latency: 46.457 ms
Per-successful-page latency: 10.217 us/page
Pages migrated (succ/fail): 895813 / 404102
Page migration throughput: 29860.43 pages/s
QPS window (10 ms): min=16291500.00 p50=19998500.00 p90=20123400.00 p95=20149900.00 p99=20195220.00 max=20272400.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=316.67 p50=423.79 p90=455.35 p95=1080.16 p99=5224.19 max=8389.84 us (n=583)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=820992 node1=1276160
=== Results ===
Total ops: 581849112
Query throughput: 19394970.40 ops/s
Migration calls: 193
Avg migration latency: 48.822 ms
Per-successful-page latency: 10.948 us/page
Pages migrated (succ/fail): 860650 / 411902
Page migration throughput: 28688.33 pages/s
QPS window (10 ms): min=9204100.00 p50=19787800.00 p90=19947000.00 p95=19988990.00 p99=20060018.00 max=20168100.00 ops/s (n=2983)
Probe latency (N=2000 ops): min=347.02 p50=433.69 p90=467.15 p95=552.95 p99=4164.43 max=10790.71 us (n=583)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=876144 node1=1221008
=== Results ===
Total ops: 590490608
Query throughput: 19683020.27 ops/s
Migration calls: 207
Avg migration latency: 44.744 ms
Per-successful-page latency: 10.283 us/page
Pages migrated (succ/fail): 900751 / 400805
Page migration throughput: 30025.03 pages/s
QPS window (10 ms): min=15236100.00 p50=19987800.00 p90=20114000.00 p95=20145400.00 p99=20200240.00 max=20276100.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=319.73 p50=425.72 p90=453.54 p95=699.76 p99=4058.91 max=8292.59 us (n=583)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=844697 node1=1252455
=== Results ===
Total ops: 601310609
Query throughput: 20043686.97 ops/s
Migration calls: 196
Avg migration latency: 47.479 ms
Per-successful-page latency: 10.670 us/page
Pages migrated (succ/fail): 872181 / 368649
Page migration throughput: 29072.70 pages/s
QPS window (10 ms): min=15220600.00 p50=20417100.00 p90=20582600.00 p95=20624800.00 p99=20682100.00 max=20768100.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=320.42 p50=425.55 p90=453.09 p95=713.52 p99=5565.54 max=9190.23 us (n=583)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=883029 node1=1214123
=== Results ===
Total ops: 589726126
Query throughput: 19657537.53 ops/s
Migration calls: 204
Avg migration latency: 45.817 ms
Per-successful-page latency: 10.352 us/page
Pages migrated (succ/fail): 902878 / 363095
Page migration throughput: 30095.93 pages/s
QPS window (10 ms): min=16636700.00 p50=19960700.00 p90=20093200.00 p95=20129000.00 p99=20175440.00 max=20238700.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=323.66 p50=428.01 p90=457.59 p95=581.37 p99=3347.46 max=6060.07 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=824038 node1=1273114
=== Results ===
Total ops: 616025537
Query throughput: 20534184.57 ops/s
Migration calls: 197
Avg migration latency: 46.301 ms
Per-successful-page latency: 10.628 us/page
Pages migrated (succ/fail): 858244 / 404480
Page migration throughput: 28608.13 pages/s
QPS window (10 ms): min=16181300.00 p50=20946700.00 p90=21123890.00 p95=21168200.00 p99=21230938.00 max=21322700.00 ops/s (n=2982)
Probe latency (N=2000 ops): min=319.93 p50=432.59 p90=465.84 p95=515.55 p99=3957.74 max=10011.63 us (n=583)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=810752 node1=1286400
=== Results ===
Total ops: 599228790
Query throughput: 19974293.00 ops/s
Migration calls: 194
Avg migration latency: 46.243 ms
Per-successful-page latency: 10.714 us/page
Pages migrated (succ/fail): 837340 / 393014
Page migration throughput: 27911.33 pages/s
QPS window (10 ms): min=16994300.00 p50=20330000.00 p90=20498300.00 p95=20536000.00 p99=20590820.00 max=20698100.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=316.00 p50=424.98 p90=453.95 p95=601.16 p99=4724.80 max=8094.70 us (n=583)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=831232 node1=1265920
=== Results ===
Total ops: 617667390
Query throughput: 20588913.00 ops/s
Migration calls: 197
Avg migration latency: 46.434 ms
Per-successful-page latency: 10.697 us/page
Pages migrated (succ/fail): 855119 / 387925
Page migration throughput: 28503.97 pages/s
QPS window (10 ms): min=12951800.00 p50=21010000.00 p90=21189840.00 p95=21237005.00 p99=21292400.00 max=32123800.00 ops/s (n=2980)
Probe latency (N=2000 ops): min=316.42 p50=425.84 p90=451.82 p95=472.33 p99=3443.91 max=13611.11 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=814870 node1=1282282
=== Results ===
Total ops: 583727918
Query throughput: 19457597.27 ops/s
Migration calls: 190
Avg migration latency: 48.164 ms
Per-successful-page latency: 10.888 us/page
Pages migrated (succ/fail): 840488 / 386549
Page migration throughput: 28016.27 pages/s
QPS window (10 ms): min=13958800.00 p50=19855500.00 p90=20018800.00 p95=20059200.00 p99=20111540.00 max=20204000.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=312.48 p50=426.68 p90=456.00 p95=572.64 p99=4082.88 max=7917.16 us (n=584)
Done!

************************************

Total ops, 596,004,597  
Query throughput, 198,668.20 Kops/s  
Migration calls, 198.0  
Avg migration latency, 46.69 ms  
Per-successful-page latency, 10.58 μs/page  
Pages migrated - succ, 873,646  
Pages migrated - fail, 381,172  
Page migration throughput, 29,121.5 pages/s  

************************************

QPS (10ms)  
min, 143,221,100 ops/s  
P50, 200,855,500 ops/s  
P90, 202,368,400 ops/s  
P95, 202,731,000 ops/s  
P99, 203,335,800 ops/s  
max, 227,991,800 ops/s  

************************************

Probe Lantency N=2000 ops  
min, 319.75 μs  
P50, 427.27 μs  
P90, 455.61 μs  
P95, 593.81 μs  
P99, 3,882.27 μs  
max, 9,072.73 μs

==> Data/CaseStudies/migr_data/64.txt <==
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=846824 node1=1250328
=== Results ===
Total ops: 589887894
Query throughput: 19662929.80 ops/s
Migration calls: 181
Avg migration latency: 56.001 ms
Per-successful-page latency: 11.538 us/page
Pages migrated (succ/fail): 878521 / 330545
Page migration throughput: 29284.03 pages/s
QPS window (10 ms): min=13973400.00 p50=19888300.00 p90=20063400.00 p95=20103600.00 p99=20167800.00 max=20227400.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=336.32 p50=436.37 p90=466.76 p95=476.24 p99=1550.26 max=4896.98 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=817952 node1=1279200
=== Results ===
Total ops: 587197991
Query throughput: 19573266.37 ops/s
Migration calls: 179
Avg migration latency: 55.429 ms
Per-successful-page latency: 11.576 us/page
Pages migrated (succ/fail): 857071 / 337914
Page migration throughput: 28569.03 pages/s
QPS window (10 ms): min=15182200.00 p50=19788200.00 p90=19957800.00 p95=19992300.00 p99=20058540.00 max=20162300.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=369.11 p50=437.25 p90=466.47 p95=476.21 p99=3502.25 max=8301.17 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=867163 node1=1229989
=== Results ===
Total ops: 604473081
Query throughput: 20149102.70 ops/s
Migration calls: 183
Avg migration latency: 56.114 ms
Per-successful-page latency: 11.423 us/page
Pages migrated (succ/fail): 898955 / 303551
Page migration throughput: 29965.17 pages/s
QPS window (10 ms): min=18466800.00 p50=20358400.00 p90=20519500.00 p95=20562300.00 p99=20610320.00 max=20816100.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=318.93 p50=424.82 p90=448.23 p95=454.46 p99=717.25 max=4746.55 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=812494 node1=1284658
=== Results ===
Total ops: 593128385
Query throughput: 19770946.17 ops/s
Migration calls: 190
Avg migration latency: 49.447 ms
Per-successful-page latency: 11.046 us/page
Pages migrated (succ/fail): 850527 / 398662
Page migration throughput: 28350.90 pages/s
QPS window (10 ms): min=17129800.00 p50=19951800.00 p90=20073000.00 p95=20108300.00 p99=20157100.00 max=20224600.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=341.67 p50=434.17 p90=463.99 p95=472.33 p99=983.07 max=8308.77 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=826776 node1=1270376
=== Results ===
Total ops: 601233263
Query throughput: 20041108.77 ops/s
Migration calls: 190
Avg migration latency: 51.330 ms
Per-successful-page latency: 11.351 us/page
Pages migrated (succ/fail): 859201 / 381391
Page migration throughput: 28640.03 pages/s
QPS window (10 ms): min=17210000.00 p50=20256300.00 p90=20424800.00 p95=20462600.00 p99=20522020.00 max=20599000.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=315.03 p50=435.85 p90=464.88 p95=478.41 p99=1962.10 max=7260.00 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=835376 node1=1261776
=== Results ===
Total ops: 567053638
Query throughput: 18901787.93 ops/s
Migration calls: 193
Avg migration latency: 49.332 ms
Per-successful-page latency: 10.864 us/page
Pages migrated (succ/fail): 876360 / 392389
Page migration throughput: 29212.00 pages/s
QPS window (10 ms): min=17070300.00 p50=19071700.00 p90=19192900.00 p95=19221300.00 p99=19271740.00 max=19336600.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=344.12 p50=428.23 p90=450.12 p95=458.34 p99=1202.87 max=7295.68 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=814064 node1=1283088
=== Results ===
Total ops: 581028508
Query throughput: 19367616.93 ops/s
Migration calls: 187
Avg migration latency: 50.595 ms
Per-successful-page latency: 11.085 us/page
Pages migrated (succ/fail): 853500 / 395156
Page migration throughput: 28450.00 pages/s
QPS window (10 ms): min=18077100.00 p50=19543200.00 p90=19647300.00 p95=19668200.00 p99=19696920.00 max=19812000.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=338.83 p50=426.68 p90=450.90 p95=458.73 p99=579.14 max=8089.39 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=855820 node1=1241332
=== Results ===
Total ops: 606460839
Query throughput: 20215361.30 ops/s
Migration calls: 186
Avg migration latency: 53.978 ms
Per-successful-page latency: 11.371 us/page
Pages migrated (succ/fail): 882909 / 326508
Page migration throughput: 29430.30 pages/s
QPS window (10 ms): min=16991800.00 p50=20426900.00 p90=20587300.00 p95=20626600.00 p99=20694760.00 max=20795400.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=337.84 p50=424.33 p90=450.21 p95=460.64 p99=576.20 max=8281.36 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=740985 node1=1356167
=== Results ===
Total ops: 621809761
Query throughput: 20726992.03 ops/s
Migration calls: 178
Avg migration latency: 50.721 ms
Per-successful-page latency: 11.735 us/page
Pages migrated (succ/fail): 769365 / 381124
Page migration throughput: 25645.50 pages/s
QPS window (10 ms): min=7887600.00 p50=20939050.00 p90=21111700.00 p95=21153565.00 p99=21221766.00 max=21333800.00 ops/s (n=2982)
Probe latency (N=2000 ops): min=308.61 p50=436.33 p90=463.73 p95=475.05 p99=4163.25 max=8248.42 us (n=584)
Mapping 2097152 pages (8192.000 MiB), src=1 dst=0, workers=24, migrates=2, batch=8192, hot=20% p=80% rotate=1s, step=full, drain=0, only-src=1, restat=1
[start] residency: node0=0 node1=2097152
[end] residency: node0=840669 node1=1256483
=== Results ===
Total ops: 592799436
Query throughput: 19759981.20 ops/s
Migration calls: 200
Avg migration latency: 48.570 ms
Per-successful-page latency: 11.103 us/page
Pages migrated (succ/fail): 874890 / 407014
Page migration throughput: 29163.00 pages/s
QPS window (10 ms): min=17443700.00 p50=19938300.00 p90=20063600.00 p95=20090500.00 p99=20134960.00 max=20208500.00 ops/s (n=2981)
Probe latency (N=2000 ops): min=336.31 p50=437.24 p90=465.50 p95=477.46 p99=2890.39 max=6940.55 us (n=584)
Done!

************************************

Total ops, 593,406,270  
Query throughput, 197,802.09 Kops/s  
Migration calls, 186.7  
Avg migration latency, 52.15 ms  
Per-successful-page latency, 11.31 μs/page  
Pages migrated - succ, 860,110  
Pages migrated - fail, 365,314  
Page migration throughput, 28,670.2 pages/s  

************************************

QPS (10ms)  
min, 157,559,300 ops/s  
P50, 199,285,000 ops/s  
P90, 200,856,600 ops/s  
P95, 201,226,900 ops/s  
P99, 201,845,600 ops/s  
max, 203,065,900 ops/s  

************************************

Probe Lantency N=2000 ops  
min, 336.67 μs  
P50, 432.63 μs  
P90, 458.99 μs  
P95, 468.95 μs  
P99, 1,705.15 μs  
max, 7,454.88 μs

==> Data/CaseStudies/migr_tlb_data/1024.txt <==
--- tlb_flush by reason: count ---
@tlb_reason_cnt[5]: 2160
@tlb_reason_cnt[2]: 5071
@tlb_reason_cnt[4]: 10457
@tlb_reason_cnt[1]: 11077
@tlb_reason_cnt[3]: 87287
@tlb_reason_cnt[0]: 105603

--- tlb_flush by reason: pages ---
@tlb_reason_pages[5]: 0
@tlb_reason_pages[0]: 0
@tlb_reason_pages[2]: 0
@tlb_reason_pages[1]: 142
@tlb_reason_pages[4]: 4402
@tlb_reason_pages[3]: 105673

--- tlb_flush: full flush count ---
@tlb_fullflush_cnt[2]: 5067
@tlb_fullflush_cnt[3]: 5601
@tlb_fullflush_cnt[4]: 6601
@tlb_fullflush_cnt[1]: 25394
@tlb_fullflush_cnt[0]: 94835

==> Data/CaseStudies/migr_tlb_data/128.txt <==
--- tlb_flush by reason: count ---
@tlb_reason_cnt[5]: 1753
@tlb_reason_cnt[3]: 45591
@tlb_reason_cnt[2]: 53504
@tlb_reason_cnt[4]: 56785
@tlb_reason_cnt[0]: 73647
@tlb_reason_cnt[1]: 142812

--- tlb_flush by reason: pages ---
@tlb_reason_pages[0]: 0
@tlb_reason_pages[5]: 0
@tlb_reason_pages[2]: 0
@tlb_reason_pages[1]: 53
@tlb_reason_pages[4]: 2089
@tlb_reason_pages[3]: 54181

--- tlb_flush: full flush count ---
@tlb_fullflush_cnt[3]: 4158
@tlb_fullflush_cnt[2]: 53503
@tlb_fullflush_cnt[4]: 55173
@tlb_fullflush_cnt[0]: 64013
@tlb_fullflush_cnt[1]: 694082

==> Data/CaseStudies/migr_tlb_data/256.txt <==
--- tlb_flush by reason: count ---
@tlb_reason_cnt[5]: 1736
@tlb_reason_cnt[2]: 27072
@tlb_reason_cnt[4]: 31012
@tlb_reason_cnt[3]: 56719
@tlb_reason_cnt[1]: 69418
@tlb_reason_cnt[0]: 105811

--- tlb_flush by reason: pages ---
@tlb_reason_pages[5]: 0
@tlb_reason_pages[0]: 0
@tlb_reason_pages[1]: 28
@tlb_reason_pages[4]: 2584
@tlb_reason_pages[3]: 70035

--- tlb_flush: full flush count ---
@tlb_fullflush_cnt[3]: 4496
@tlb_fullflush_cnt[2]: 27072
@tlb_fullflush_cnt[4]: 28835
@tlb_fullflush_cnt[0]: 95273
@tlb_fullflush_cnt[1]: 290084

==> Data/CaseStudies/migr_tlb_data/32.txt <==
--- tlb_flush by reason: count ---
@tlb_reason_cnt[5]: 2146
@tlb_reason_cnt[0]: 45139
@tlb_reason_cnt[3]: 53566
@tlb_reason_cnt[2]: 203008
@tlb_reason_cnt[4]: 207111
@tlb_reason_cnt[1]: 679266

--- tlb_flush by reason: pages ---
@tlb_reason_pages[0]: 0
@tlb_reason_pages[5]: 0
@tlb_reason_pages[2]: 0
@tlb_reason_pages[1]: 75
@tlb_reason_pages[4]: 2586
@tlb_reason_pages[3]: 64732

--- tlb_flush: full flush count ---
@tlb_fullflush_cnt[3]: 5070
@tlb_fullflush_cnt[0]: 32648
@tlb_fullflush_cnt[2]: 203003
@tlb_fullflush_cnt[4]: 204900
@tlb_fullflush_cnt[1]: 2908957

==> Data/CaseStudies/migr_tlb_data/512.txt <==
--- tlb_flush by reason: count ---
@tlb_reason_cnt[5]: 1777
@tlb_reason_cnt[2]: 14192
@tlb_reason_cnt[4]: 17565
@tlb_reason_cnt[1]: 35229
@tlb_reason_cnt[3]: 47468
@tlb_reason_cnt[0]: 134027

--- tlb_flush by reason: pages ---
@tlb_reason_pages[5]: 0
@tlb_reason_pages[0]: 0
@tlb_reason_pages[1]: 49
@tlb_reason_pages[4]: 1839
@tlb_reason_pages[3]: 56886

--- tlb_flush: full flush count ---
@tlb_fullflush_cnt[3]: 4255
@tlb_fullflush_cnt[2]: 14192
@tlb_fullflush_cnt[4]: 15915
@tlb_fullflush_cnt[1]: 127101
@tlb_fullflush_cnt[0]: 127186

==> Data/CaseStudies/migr_tlb_data/64.txt <==
--- tlb_flush by reason: count ---
@tlb_reason_cnt[5]: 1747
@tlb_reason_cnt[3]: 50066
@tlb_reason_cnt[0]: 52475
@tlb_reason_cnt[2]: 104064
@tlb_reason_cnt[4]: 107354
@tlb_reason_cnt[1]: 303829

--- tlb_flush by reason: pages ---
@tlb_reason_pages[0]: 0
@tlb_reason_pages[2]: 0
@tlb_reason_pages[5]: 0
@tlb_reason_pages[1]: 131
@tlb_reason_pages[4]: 2571
@tlb_reason_pages[3]: 60801

--- tlb_flush: full flush count ---
@tlb_fullflush_cnt[3]: 4380
@tlb_fullflush_cnt[0]: 42923
@tlb_fullflush_cnt[2]: 104062
@tlb_fullflush_cnt[4]: 105438
@tlb_fullflush_cnt[1]: 1294313

==> Data/CaseStudies/shrink_data/128.txt <==
iter=0 dmajflt=207 dt_us=314429
iter=1 dmajflt=213 dt_us=345914
iter=2 dmajflt=203 dt_us=198985
iter=3 dmajflt=201 dt_us=209622
iter=4 dmajflt=202 dt_us=228372
iter=5 dmajflt=194 dt_us=213656
iter=6 dmajflt=205 dt_us=172012
iter=7 dmajflt=234 dt_us=351476
iter=8 dmajflt=244 dt_us=354495
iter=9 dmajflt=222 dt_us=346212
iter=10 dmajflt=219 dt_us=295650
iter=11 dmajflt=205 dt_us=240111
iter=12 dmajflt=205 dt_us=794430
iter=13 dmajflt=240 dt_us=600572
iter=14 dmajflt=248 dt_us=765077
iter=15 dmajflt=237 dt_us=727346
iter=16 dmajflt=249 dt_us=1122309
iter=17 dmajflt=237 dt_us=782156
iter=18 dmajflt=232 dt_us=772319
iter=19 dmajflt=227 dt_us=545196
iter=20 dmajflt=235 dt_us=620506
iter=21 dmajflt=234 dt_us=530912
iter=22 dmajflt=230 dt_us=459753
iter=23 dmajflt=223 dt_us=499169
iter=24 dmajflt=196 dt_us=2729512
iter=25 dmajflt=261 dt_us=421430
iter=26 dmajflt=244 dt_us=358217
iter=27 dmajflt=252 dt_us=347269
iter=28 dmajflt=241 dt_us=378790
iter=29 dmajflt=216 dt_us=307712
iter=30 dmajflt=210 dt_us=336192
iter=31 dmajflt=214 dt_us=193558
iter=32 dmajflt=215 dt_us=244112
iter=33 dmajflt=200 dt_us=268052
iter=34 dmajflt=204 dt_us=296658
iter=35 dmajflt=202 dt_us=315565
iter=36 dmajflt=202 dt_us=253469
iter=37 dmajflt=212 dt_us=283779
iter=38 dmajflt=215 dt_us=368194
iter=39 dmajflt=209 dt_us=253538
iter=40 dmajflt=212 dt_us=278063
iter=41 dmajflt=221 dt_us=300147
iter=42 dmajflt=217 dt_us=5875633
iter=43 dmajflt=216 dt_us=243803
iter=44 dmajflt=236 dt_us=362874
iter=45 dmajflt=216 dt_us=227553
iter=46 dmajflt=235 dt_us=303053
iter=47 dmajflt=240 dt_us=327362
iter=48 dmajflt=237 dt_us=279360
iter=49 dmajflt=224 dt_us=289726
iter=50 dmajflt=235 dt_us=339526
iter=51 dmajflt=223 dt_us=381755
iter=52 dmajflt=214 dt_us=421057
iter=53 dmajflt=226 dt_us=824719
iter=54 dmajflt=255 dt_us=884460
iter=55 dmajflt=235 dt_us=1023051
iter=56 dmajflt=232 dt_us=715171
iter=57 dmajflt=235 dt_us=1474371
iter=58 dmajflt=225 dt_us=780739
iter=59 dmajflt=228 dt_us=922566
iter=60 dmajflt=220 dt_us=278074
iter=61 dmajflt=203 dt_us=252764
iter=62 dmajflt=195 dt_us=214133
iter=63 dmajflt=201 dt_us=160312
iter=64 dmajflt=199 dt_us=223001
iter=65 dmajflt=198 dt_us=188335
iter=66 dmajflt=205 dt_us=199041
iter=67 dmajflt=203 dt_us=195795
iter=68 dmajflt=200 dt_us=172917
iter=69 dmajflt=199 dt_us=217251
iter=70 dmajflt=203 dt_us=193394
iter=71 dmajflt=197 dt_us=217569
iter=72 dmajflt=199 dt_us=189679
iter=73 dmajflt=200 dt_us=192445
iter=74 dmajflt=199 dt_us=163826
iter=75 dmajflt=200 dt_us=218915
iter=76 dmajflt=224 dt_us=384781
iter=77 dmajflt=230 dt_us=297768
iter=78 dmajflt=227 dt_us=288094
iter=79 dmajflt=209 dt_us=296830
iter=80 dmajflt=210 dt_us=238703
iter=81 dmajflt=205 dt_us=246371
iter=82 dmajflt=203 dt_us=176029
iter=83 dmajflt=205 dt_us=1611207
iter=84 dmajflt=209 dt_us=360506
iter=85 dmajflt=195 dt_us=415022
iter=86 dmajflt=188 dt_us=331457
iter=87 dmajflt=219 dt_us=603769
iter=88 dmajflt=239 dt_us=454834
iter=89 dmajflt=230 dt_us=388211
iter=90 dmajflt=221 dt_us=293421
iter=91 dmajflt=202 dt_us=285883
iter=92 dmajflt=254 dt_us=1291485
iter=93 dmajflt=231 dt_us=340024
iter=94 dmajflt=232 dt_us=507266
iter=95 dmajflt=216 dt_us=243468
iter=96 dmajflt=229 dt_us=266103
iter=97 dmajflt=237 dt_us=283025
iter=98 dmajflt=227 dt_us=279931
iter=99 dmajflt=250 dt_us=700750
iter=100 dmajflt=232 dt_us=415891
iter=101 dmajflt=200 dt_us=159808
iter=102 dmajflt=201 dt_us=174104
iter=103 dmajflt=202 dt_us=178666
iter=104 dmajflt=200 dt_us=160012
iter=105 dmajflt=198 dt_us=206882
iter=106 dmajflt=204 dt_us=222577
iter=107 dmajflt=204 dt_us=212753
iter=108 dmajflt=205 dt_us=204817
iter=109 dmajflt=200 dt_us=204268
iter=110 dmajflt=202 dt_us=231503
iter=111 dmajflt=212 dt_us=724911
iter=112 dmajflt=203 dt_us=458753
iter=113 dmajflt=228 dt_us=1287718
iter=114 dmajflt=245 dt_us=973361
iter=115 dmajflt=241 dt_us=476569
iter=116 dmajflt=221 dt_us=2234303
iter=117 dmajflt=234 dt_us=309194
iter=118 dmajflt=247 dt_us=270672
iter=119 dmajflt=235 dt_us=600708
iter=120 dmajflt=240 dt_us=1949761
iter=121 dmajflt=229 dt_us=261808
iter=122 dmajflt=220 dt_us=233817
iter=123 dmajflt=239 dt_us=963361
iter=124 dmajflt=229 dt_us=424634
iter=125 dmajflt=211 dt_us=7692133
iter=126 dmajflt=211 dt_us=290894
iter=127 dmajflt=214 dt_us=243242
iter=128 dmajflt=216 dt_us=322509
iter=129 dmajflt=214 dt_us=284914
iter=130 dmajflt=219 dt_us=302565
iter=131 dmajflt=224 dt_us=274200
iter=132 dmajflt=203 dt_us=203636
iter=133 dmajflt=209 dt_us=244989
iter=134 dmajflt=208 dt_us=216563
iter=135 dmajflt=218 dt_us=232597
iter=136 dmajflt=215 dt_us=229729
iter=137 dmajflt=211 dt_us=272223
iter=138 dmajflt=213 dt_us=279665
iter=139 dmajflt=207 dt_us=312031
iter=140 dmajflt=208 dt_us=206540
iter=141 dmajflt=214 dt_us=251147
iter=142 dmajflt=205 dt_us=217092
iter=143 dmajflt=202 dt_us=168760
iter=144 dmajflt=206 dt_us=205320
iter=145 dmajflt=215 dt_us=219512
iter=146 dmajflt=225 dt_us=339231
iter=147 dmajflt=200 dt_us=186854
iter=148 dmajflt=207 dt_us=251873
iter=149 dmajflt=204 dt_us=283944
iter=150 dmajflt=201 dt_us=205846
iter=151 dmajflt=193 dt_us=238284
iter=152 dmajflt=197 dt_us=288269
iter=153 dmajflt=214 dt_us=310618
iter=154 dmajflt=216 dt_us=321445
iter=155 dmajflt=205 dt_us=310876
iter=156 dmajflt=193 dt_us=259274
iter=157 dmajflt=203 dt_us=165231
iter=158 dmajflt=203 dt_us=297378
iter=159 dmajflt=202 dt_us=390001
iter=160 dmajflt=207 dt_us=213936
iter=161 dmajflt=204 dt_us=453289
iter=162 dmajflt=199 dt_us=337204
iter=163 dmajflt=197 dt_us=335220
iter=164 dmajflt=202 dt_us=276579
iter=165 dmajflt=203 dt_us=372154
iter=166 dmajflt=198 dt_us=388475
iter=167 dmajflt=200 dt_us=472276
iter=168 dmajflt=201 dt_us=440993
iter=169 dmajflt=198 dt_us=434444
iter=170 dmajflt=198 dt_us=525126
iter=171 dmajflt=199 dt_us=652770
iter=172 dmajflt=199 dt_us=539185
iter=173 dmajflt=199 dt_us=978534
iter=174 dmajflt=211 dt_us=739493
iter=175 dmajflt=201 dt_us=207579
iter=176 dmajflt=201 dt_us=180109
iter=177 dmajflt=226 dt_us=241475
iter=178 dmajflt=219 dt_us=292025
iter=179 dmajflt=207 dt_us=340745
iter=180 dmajflt=209 dt_us=341222
iter=181 dmajflt=222 dt_us=347569
iter=182 dmajflt=202 dt_us=309245
iter=183 dmajflt=214 dt_us=372835
iter=184 dmajflt=215 dt_us=662404
iter=185 dmajflt=206 dt_us=406285
iter=186 dmajflt=236 dt_us=3564180
iter=187 dmajflt=222 dt_us=295775
iter=188 dmajflt=220 dt_us=312767
iter=189 dmajflt=219 dt_us=344071
iter=190 dmajflt=217 dt_us=333908
iter=191 dmajflt=214 dt_us=409747
iter=192 dmajflt=220 dt_us=809199
iter=193 dmajflt=248 dt_us=8312893
iter=194 dmajflt=259 dt_us=325652
iter=195 dmajflt=224 dt_us=260248
iter=196 dmajflt=219 dt_us=225504
iter=197 dmajflt=215 dt_us=244990
iter=198 dmajflt=226 dt_us=282576
iter=199 dmajflt=222 dt_us=298879
iter=200 dmajflt=226 dt_us=246205
iter=201 dmajflt=217 dt_us=281471
iter=202 dmajflt=213 dt_us=263148
iter=203 dmajflt=212 dt_us=291724
iter=204 dmajflt=210 dt_us=260743
iter=205 dmajflt=213 dt_us=239352
iter=206 dmajflt=217 dt_us=259716
iter=207 dmajflt=214 dt_us=259757
iter=208 dmajflt=211 dt_us=231339
iter=209 dmajflt=213 dt_us=298813
iter=210 dmajflt=215 dt_us=315725
iter=211 dmajflt=242 dt_us=261608
iter=212 dmajflt=216 dt_us=282393
iter=213 dmajflt=243 dt_us=290914
iter=214 dmajflt=235 dt_us=341152
iter=215 dmajflt=227 dt_us=308323
iter=216 dmajflt=248 dt_us=332935
iter=217 dmajflt=239 dt_us=310946
iter=218 dmajflt=220 dt_us=226906
iter=219 dmajflt=217 dt_us=229917
iter=220 dmajflt=219 dt_us=241055
iter=221 dmajflt=217 dt_us=243979
iter=222 dmajflt=200 dt_us=206807
iter=223 dmajflt=199 dt_us=202502
iter=224 dmajflt=204 dt_us=218371
iter=225 dmajflt=202 dt_us=183930
iter=226 dmajflt=202 dt_us=170190
iter=227 dmajflt=207 dt_us=193217
iter=228 dmajflt=198 dt_us=203660
iter=229 dmajflt=206 dt_us=183415
iter=230 dmajflt=196 dt_us=417119
iter=231 dmajflt=199 dt_us=234401
iter=232 dmajflt=200 dt_us=325643
iter=233 dmajflt=197 dt_us=390084
iter=234 dmajflt=196 dt_us=331226
iter=235 dmajflt=204 dt_us=424348
iter=236 dmajflt=203 dt_us=553280
iter=237 dmajflt=200 dt_us=449584
iter=238 dmajflt=216 dt_us=586692
iter=239 dmajflt=210 dt_us=485285
iter=240 dmajflt=213 dt_us=624170
iter=241 dmajflt=214 dt_us=401566
iter=242 dmajflt=206 dt_us=314781
iter=243 dmajflt=207 dt_us=421670
iter=244 dmajflt=231 dt_us=1912936
iter=245 dmajflt=220 dt_us=271560
iter=246 dmajflt=213 dt_us=261958
iter=247 dmajflt=223 dt_us=348314
iter=248 dmajflt=224 dt_us=612229
iter=249 dmajflt=198 dt_us=259518
iter=250 dmajflt=209 dt_us=265543
iter=251 dmajflt=208 dt_us=336326
iter=252 dmajflt=214 dt_us=217663
iter=253 dmajflt=199 dt_us=205379
iter=254 dmajflt=206 dt_us=228954
iter=255 dmajflt=198 dt_us=235872
iter=256 dmajflt=202 dt_us=192473
iter=257 dmajflt=201 dt_us=242506
iter=258 dmajflt=202 dt_us=236054
iter=259 dmajflt=191 dt_us=221968
iter=260 dmajflt=192 dt_us=499099
iter=261 dmajflt=207 dt_us=572258
iter=262 dmajflt=221 dt_us=773393
iter=263 dmajflt=205 dt_us=315690
iter=264 dmajflt=219 dt_us=414775
iter=265 dmajflt=211 dt_us=320830
iter=266 dmajflt=188 dt_us=282329
iter=267 dmajflt=177 dt_us=502768
iter=268 dmajflt=206 dt_us=326257
iter=269 dmajflt=203 dt_us=288417
iter=270 dmajflt=217 dt_us=337065
iter=271 dmajflt=208 dt_us=585950
iter=272 dmajflt=212 dt_us=352488
iter=273 dmajflt=217 dt_us=276358
iter=274 dmajflt=215 dt_us=575012
iter=275 dmajflt=208 dt_us=1033047
iter=276 dmajflt=207 dt_us=996157
iter=277 dmajflt=240 dt_us=1743581
iter=278 dmajflt=236 dt_us=1056573
iter=279 dmajflt=241 dt_us=470620
iter=280 dmajflt=249 dt_us=1149686
iter=281 dmajflt=240 dt_us=1055373
iter=282 dmajflt=246 dt_us=874478
iter=283 dmajflt=235 dt_us=505963
iter=284 dmajflt=237 dt_us=401424
iter=285 dmajflt=231 dt_us=304273
iter=286 dmajflt=231 dt_us=379833
iter=287 dmajflt=229 dt_us=311749
iter=288 dmajflt=223 dt_us=247488
iter=289 dmajflt=236 dt_us=358604
iter=290 dmajflt=213 dt_us=327285
iter=291 dmajflt=222 dt_us=593152
iter=292 dmajflt=219 dt_us=528741
iter=293 dmajflt=213 dt_us=412323
iter=294 dmajflt=224 dt_us=373758
iter=295 dmajflt=219 dt_us=308241
iter=296 dmajflt=211 dt_us=235854
iter=297 dmajflt=206 dt_us=256872
iter=298 dmajflt=203 dt_us=237334
iter=299 dmajflt=217 dt_us=225411
iter=300 dmajflt=211 dt_us=339005
iter=301 dmajflt=235 dt_us=272913
iter=302 dmajflt=231 dt_us=614270
iter=303 dmajflt=228 dt_us=786373
iter=304 dmajflt=225 dt_us=604427
iter=305 dmajflt=223 dt_us=228036
iter=306 dmajflt=205 dt_us=495150
iter=307 dmajflt=202 dt_us=969417
iter=308 dmajflt=207 dt_us=186623
iter=309 dmajflt=215 dt_us=2684412
iter=310 dmajflt=203 dt_us=220114
iter=311 dmajflt=209 dt_us=524102
iter=312 dmajflt=203 dt_us=824590
iter=313 dmajflt=222 dt_us=386191
iter=314 dmajflt=206 dt_us=190420
iter=315 dmajflt=231 dt_us=195163
iter=316 dmajflt=211 dt_us=219956
iter=317 dmajflt=211 dt_us=221965
iter=318 dmajflt=215 dt_us=219895
iter=319 dmajflt=205 dt_us=266766
iter=320 dmajflt=222 dt_us=271378
iter=321 dmajflt=223 dt_us=317476
iter=322 dmajflt=224 dt_us=277815
iter=323 dmajflt=213 dt_us=279649
iter=324 dmajflt=197 dt_us=301923
iter=325 dmajflt=207 dt_us=327080
iter=326 dmajflt=199 dt_us=777985
iter=327 dmajflt=227 dt_us=542936
iter=328 dmajflt=215 dt_us=623887
iter=329 dmajflt=209 dt_us=1317973
iter=330 dmajflt=199 dt_us=374198
iter=331 dmajflt=224 dt_us=654272
iter=332 dmajflt=237 dt_us=367812
iter=333 dmajflt=232 dt_us=1225957
iter=334 dmajflt=259 dt_us=452272
iter=335 dmajflt=216 dt_us=829940
iter=336 dmajflt=199 dt_us=341020
iter=337 dmajflt=208 dt_us=1736093
iter=338 dmajflt=207 dt_us=159734
iter=339 dmajflt=208 dt_us=364754
iter=340 dmajflt=207 dt_us=815594
iter=341 dmajflt=231 dt_us=1171093
iter=342 dmajflt=240 dt_us=674272
iter=343 dmajflt=240 dt_us=642525
iter=344 dmajflt=231 dt_us=760257
iter=345 dmajflt=231 dt_us=885158
iter=346 dmajflt=246 dt_us=712789
iter=347 dmajflt=245 dt_us=675721
iter=348 dmajflt=251 dt_us=766164
iter=349 dmajflt=266 dt_us=980570
iter=350 dmajflt=248 dt_us=802594
iter=351 dmajflt=261 dt_us=739732
iter=352 dmajflt=237 dt_us=572316
iter=353 dmajflt=221 dt_us=426893
iter=354 dmajflt=216 dt_us=436849
iter=355 dmajflt=224 dt_us=896086
iter=356 dmajflt=213 dt_us=751722
iter=357 dmajflt=216 dt_us=273865
iter=358 dmajflt=219 dt_us=339660
iter=359 dmajflt=238 dt_us=372416
iter=360 dmajflt=244 dt_us=370308
iter=361 dmajflt=207 dt_us=172894
iter=362 dmajflt=199 dt_us=168345
iter=363 dmajflt=216 dt_us=204394
iter=364 dmajflt=203 dt_us=331897
iter=365 dmajflt=194 dt_us=179591
iter=366 dmajflt=196 dt_us=176880
iter=367 dmajflt=210 dt_us=232538
iter=368 dmajflt=186 dt_us=167356
iter=369 dmajflt=189 dt_us=221981
iter=370 dmajflt=214 dt_us=232074
iter=371 dmajflt=216 dt_us=236532
iter=372 dmajflt=219 dt_us=212188
iter=373 dmajflt=206 dt_us=191405
iter=374 dmajflt=205 dt_us=205972
iter=375 dmajflt=204 dt_us=440351
iter=376 dmajflt=206 dt_us=363278
iter=377 dmajflt=205 dt_us=208941
iter=378 dmajflt=213 dt_us=344410
iter=379 dmajflt=224 dt_us=1490163
iter=380 dmajflt=214 dt_us=247566
iter=381 dmajflt=222 dt_us=304663
iter=382 dmajflt=221 dt_us=324600
iter=383 dmajflt=223 dt_us=318478
iter=384 dmajflt=212 dt_us=259403
iter=385 dmajflt=217 dt_us=235476
iter=386 dmajflt=216 dt_us=350173
iter=387 dmajflt=228 dt_us=905249
iter=388 dmajflt=231 dt_us=609468
iter=389 dmajflt=227 dt_us=357377
iter=390 dmajflt=220 dt_us=639108
iter=391 dmajflt=217 dt_us=940543
iter=392 dmajflt=222 dt_us=421179
iter=393 dmajflt=219 dt_us=838360
iter=394 dmajflt=217 dt_us=572373
iter=395 dmajflt=234 dt_us=681101
iter=396 dmajflt=236 dt_us=754110
iter=397 dmajflt=246 dt_us=677824
iter=398 dmajflt=236 dt_us=197335
iter=399 dmajflt=217 dt_us=249423
iter=400 dmajflt=236 dt_us=2105722
iter=401 dmajflt=216 dt_us=446092
iter=402 dmajflt=224 dt_us=2887497
iter=403 dmajflt=223 dt_us=246246
iter=404 dmajflt=221 dt_us=2044027
iter=405 dmajflt=208 dt_us=201512
iter=406 dmajflt=217 dt_us=232842
iter=407 dmajflt=229 dt_us=2792376
iter=408 dmajflt=224 dt_us=191703
iter=409 dmajflt=221 dt_us=247367
iter=410 dmajflt=214 dt_us=180373
iter=411 dmajflt=234 dt_us=379091
iter=412 dmajflt=257 dt_us=985563
iter=413 dmajflt=255 dt_us=1095477
iter=414 dmajflt=244 dt_us=574158
iter=415 dmajflt=233 dt_us=1310662
iter=416 dmajflt=240 dt_us=277547
iter=417 dmajflt=225 dt_us=437228
iter=418 dmajflt=219 dt_us=227891
iter=419 dmajflt=217 dt_us=243248
iter=420 dmajflt=210 dt_us=220187
iter=421 dmajflt=215 dt_us=244164
iter=422 dmajflt=212 dt_us=219111
iter=423 dmajflt=210 dt_us=195713
iter=424 dmajflt=207 dt_us=203219
iter=425 dmajflt=208 dt_us=179639
iter=426 dmajflt=204 dt_us=291486
iter=427 dmajflt=214 dt_us=283928
iter=428 dmajflt=222 dt_us=266446
iter=429 dmajflt=230 dt_us=331353
iter=430 dmajflt=264 dt_us=375589
iter=431 dmajflt=243 dt_us=334429
iter=432 dmajflt=236 dt_us=331899
iter=433 dmajflt=221 dt_us=347733
iter=434 dmajflt=224 dt_us=386162
iter=435 dmajflt=238 dt_us=278286
iter=436 dmajflt=240 dt_us=376711
iter=437 dmajflt=224 dt_us=318936
iter=438 dmajflt=197 dt_us=209053
iter=439 dmajflt=193 dt_us=153015
iter=440 dmajflt=196 dt_us=182867
iter=441 dmajflt=200 dt_us=195743
iter=442 dmajflt=197 dt_us=212770
iter=443 dmajflt=205 dt_us=161900
iter=444 dmajflt=203 dt_us=224101
iter=445 dmajflt=201 dt_us=360086
iter=446 dmajflt=222 dt_us=559924
iter=447 dmajflt=228 dt_us=552950
iter=448 dmajflt=232 dt_us=1014190
iter=449 dmajflt=236 dt_us=570365
iter=450 dmajflt=220 dt_us=468863
iter=451 dmajflt=268 dt_us=9057560
iter=452 dmajflt=241 dt_us=224704
iter=453 dmajflt=236 dt_us=237273
iter=454 dmajflt=235 dt_us=277788
iter=455 dmajflt=258 dt_us=392417
iter=456 dmajflt=224 dt_us=299042
iter=457 dmajflt=215 dt_us=229342
iter=458 dmajflt=230 dt_us=318491
iter=459 dmajflt=223 dt_us=241626
iter=460 dmajflt=203 dt_us=255896
iter=461 dmajflt=222 dt_us=259398
iter=462 dmajflt=216 dt_us=240294
iter=463 dmajflt=213 dt_us=248697
iter=464 dmajflt=226 dt_us=293266
iter=465 dmajflt=216 dt_us=281518
iter=466 dmajflt=210 dt_us=337376
iter=467 dmajflt=206 dt_us=360312
iter=468 dmajflt=197 dt_us=240491
iter=469 dmajflt=198 dt_us=217307
iter=470 dmajflt=193 dt_us=200747
iter=471 dmajflt=194 dt_us=169420
iter=472 dmajflt=217 dt_us=263156
iter=473 dmajflt=210 dt_us=207927
iter=474 dmajflt=227 dt_us=336564
iter=475 dmajflt=212 dt_us=238569
iter=476 dmajflt=224 dt_us=303834
iter=477 dmajflt=206 dt_us=525837
iter=478 dmajflt=224 dt_us=232482
iter=479 dmajflt=207 dt_us=450001
iter=480 dmajflt=209 dt_us=465154
iter=481 dmajflt=221 dt_us=399141
iter=482 dmajflt=216 dt_us=609400
iter=483 dmajflt=223 dt_us=599389
iter=484 dmajflt=223 dt_us=261107
iter=485 dmajflt=217 dt_us=895445
iter=486 dmajflt=226 dt_us=967232
iter=487 dmajflt=235 dt_us=419895
iter=488 dmajflt=226 dt_us=581955
iter=489 dmajflt=245 dt_us=606496
iter=490 dmajflt=235 dt_us=708977
iter=491 dmajflt=236 dt_us=649399
iter=492 dmajflt=229 dt_us=732517
iter=493 dmajflt=234 dt_us=797103
iter=494 dmajflt=229 dt_us=488706
iter=495 dmajflt=200 dt_us=1357576
iter=496 dmajflt=219 dt_us=502400
iter=497 dmajflt=217 dt_us=487418
iter=498 dmajflt=215 dt_us=665503
iter=499 dmajflt=226 dt_us=930452
iter=500 dmajflt=229 dt_us=625839
iter=501 dmajflt=234 dt_us=558041
iter=502 dmajflt=239 dt_us=526881
iter=503 dmajflt=248 dt_us=529472
iter=504 dmajflt=241 dt_us=484895
iter=505 dmajflt=219 dt_us=358563
iter=506 dmajflt=196 dt_us=461506
iter=507 dmajflt=196 dt_us=248914
iter=508 dmajflt=192 dt_us=234819
iter=509 dmajflt=202 dt_us=240384
iter=510 dmajflt=207 dt_us=331333
iter=511 dmajflt=190 dt_us=211603
iter=512 dmajflt=188 dt_us=146248
iter=513 dmajflt=206 dt_us=290308
iter=514 dmajflt=191 dt_us=231764
iter=515 dmajflt=183 dt_us=191317
iter=516 dmajflt=195 dt_us=201249
iter=517 dmajflt=180 dt_us=208690
iter=518 dmajflt=184 dt_us=384666
iter=519 dmajflt=181 dt_us=235695
iter=520 dmajflt=194 dt_us=462206
iter=521 dmajflt=192 dt_us=494388
iter=522 dmajflt=179 dt_us=631202
iter=523 dmajflt=197 dt_us=278758
iter=524 dmajflt=213 dt_us=291508
iter=525 dmajflt=222 dt_us=1249150
iter=526 dmajflt=194 dt_us=441092
iter=527 dmajflt=201 dt_us=274072
iter=528 dmajflt=230 dt_us=515810
iter=529 dmajflt=244 dt_us=701953
iter=530 dmajflt=217 dt_us=1963886
iter=531 dmajflt=208 dt_us=241512
iter=532 dmajflt=209 dt_us=318951
iter=533 dmajflt=193 dt_us=414323
iter=534 dmajflt=195 dt_us=1344375
iter=535 dmajflt=199 dt_us=178178
iter=536 dmajflt=188 dt_us=196511
iter=537 dmajflt=206 dt_us=278723
iter=538 dmajflt=204 dt_us=296194
iter=539 dmajflt=201 dt_us=293908
iter=540 dmajflt=189 dt_us=213914
iter=541 dmajflt=194 dt_us=222134
iter=542 dmajflt=204 dt_us=252644
iter=543 dmajflt=203 dt_us=291956
iter=544 dmajflt=197 dt_us=201899
iter=545 dmajflt=187 dt_us=197037
iter=546 dmajflt=202 dt_us=204276
iter=547 dmajflt=227 dt_us=263335
iter=548 dmajflt=220 dt_us=225620
iter=549 dmajflt=239 dt_us=380038
iter=550 dmajflt=229 dt_us=483904
iter=551 dmajflt=213 dt_us=1353777
iter=552 dmajflt=217 dt_us=407917
iter=553 dmajflt=258 dt_us=439481
iter=554 dmajflt=245 dt_us=1540960
iter=555 dmajflt=262 dt_us=439614
iter=556 dmajflt=212 dt_us=273995
iter=557 dmajflt=214 dt_us=495690
iter=558 dmajflt=239 dt_us=5151257
iter=559 dmajflt=239 dt_us=511065
iter=560 dmajflt=231 dt_us=292865
iter=561 dmajflt=211 dt_us=383915
iter=562 dmajflt=240 dt_us=479344
iter=563 dmajflt=223 dt_us=5075976
iter=564 dmajflt=219 dt_us=433630
iter=565 dmajflt=222 dt_us=493214
iter=566 dmajflt=215 dt_us=373214
iter=567 dmajflt=214 dt_us=294960
iter=568 dmajflt=217 dt_us=266112
iter=569 dmajflt=207 dt_us=168826
iter=570 dmajflt=204 dt_us=154699
iter=571 dmajflt=217 dt_us=218226
iter=572 dmajflt=202 dt_us=150087
iter=573 dmajflt=207 dt_us=204663
iter=574 dmajflt=214 dt_us=240108
iter=575 dmajflt=213 dt_us=337359
iter=576 dmajflt=227 dt_us=258083
iter=577 dmajflt=212 dt_us=181823
iter=578 dmajflt=207 dt_us=218312
iter=579 dmajflt=199 dt_us=225559
iter=580 dmajflt=213 dt_us=264202
iter=581 dmajflt=204 dt_us=283372
iter=582 dmajflt=205 dt_us=206224
iter=583 dmajflt=206 dt_us=212139
iter=584 dmajflt=204 dt_us=171327
iter=585 dmajflt=201 dt_us=195285
iter=586 dmajflt=198 dt_us=160854
iter=587 dmajflt=210 dt_us=158459
iter=588 dmajflt=197 dt_us=136196
iter=589 dmajflt=205 dt_us=211312
iter=590 dmajflt=198 dt_us=189103
iter=591 dmajflt=186 dt_us=181161
iter=592 dmajflt=186 dt_us=183653
iter=593 dmajflt=203 dt_us=223888
iter=594 dmajflt=200 dt_us=200679
iter=595 dmajflt=196 dt_us=180784
iter=596 dmajflt=205 dt_us=266199
iter=597 dmajflt=202 dt_us=148626
iter=598 dmajflt=195 dt_us=211396
iter=599 dmajflt=204 dt_us=316764
iter=600 dmajflt=197 dt_us=213300
iter=601 dmajflt=211 dt_us=164380
iter=602 dmajflt=199 dt_us=190891
iter=603 dmajflt=210 dt_us=490443
iter=604 dmajflt=208 dt_us=278510
iter=605 dmajflt=201 dt_us=369740
iter=606 dmajflt=206 dt_us=173503
iter=607 dmajflt=202 dt_us=244431
iter=608 dmajflt=204 dt_us=370516
iter=609 dmajflt=204 dt_us=291878
iter=610 dmajflt=214 dt_us=274102
iter=611 dmajflt=198 dt_us=415810
iter=612 dmajflt=204 dt_us=247971
iter=613 dmajflt=203 dt_us=248117
iter=614 dmajflt=198 dt_us=14232830
iter=615 dmajflt=209 dt_us=185401
iter=616 dmajflt=209 dt_us=148682
iter=617 dmajflt=204 dt_us=192817
iter=618 dmajflt=205 dt_us=188292
iter=619 dmajflt=205 dt_us=179583
iter=620 dmajflt=235 dt_us=431922
iter=621 dmajflt=228 dt_us=277614
iter=622 dmajflt=222 dt_us=265902
iter=623 dmajflt=233 dt_us=291341
iter=624 dmajflt=234 dt_us=307955
iter=625 dmajflt=235 dt_us=315500
iter=626 dmajflt=228 dt_us=303485
iter=627 dmajflt=217 dt_us=288748
iter=628 dmajflt=243 dt_us=382094
iter=629 dmajflt=219 dt_us=266239
iter=630 dmajflt=211 dt_us=273614
iter=631 dmajflt=213 dt_us=316805
iter=632 dmajflt=231 dt_us=248923
iter=633 dmajflt=241 dt_us=326576
iter=634 dmajflt=258 dt_us=325424
iter=635 dmajflt=236 dt_us=281993
iter=636 dmajflt=245 dt_us=338000
iter=637 dmajflt=228 dt_us=301071
iter=638 dmajflt=213 dt_us=290578
iter=639 dmajflt=209 dt_us=315778
iter=640 dmajflt=214 dt_us=253557
iter=641 dmajflt=227 dt_us=270543
iter=642 dmajflt=229 dt_us=287431
iter=643 dmajflt=217 dt_us=221196
iter=644 dmajflt=202 dt_us=209309
iter=645 dmajflt=205 dt_us=205315
iter=646 dmajflt=198 dt_us=193641
iter=647 dmajflt=212 dt_us=306207
iter=648 dmajflt=197 dt_us=175068
iter=649 dmajflt=207 dt_us=217537
iter=650 dmajflt=197 dt_us=230671
iter=651 dmajflt=203 dt_us=204491
iter=652 dmajflt=202 dt_us=168526
iter=653 dmajflt=205 dt_us=169686
iter=654 dmajflt=199 dt_us=262051
iter=655 dmajflt=215 dt_us=437824
iter=656 dmajflt=217 dt_us=590519
iter=657 dmajflt=218 dt_us=205471
iter=658 dmajflt=220 dt_us=285387
iter=659 dmajflt=210 dt_us=425923
iter=660 dmajflt=213 dt_us=348986
iter=661 dmajflt=217 dt_us=336463
iter=662 dmajflt=210 dt_us=442840
iter=663 dmajflt=223 dt_us=589254
iter=664 dmajflt=209 dt_us=479274
iter=665 dmajflt=209 dt_us=234287
iter=666 dmajflt=202 dt_us=419979
iter=667 dmajflt=208 dt_us=467934
iter=668 dmajflt=196 dt_us=369214
iter=669 dmajflt=201 dt_us=191175
iter=670 dmajflt=201 dt_us=182676
iter=671 dmajflt=203 dt_us=205171
iter=672 dmajflt=203 dt_us=188013
iter=673 dmajflt=205 dt_us=191829
iter=674 dmajflt=202 dt_us=253646
iter=675 dmajflt=209 dt_us=209451
iter=676 dmajflt=214 dt_us=368848
iter=677 dmajflt=211 dt_us=324749
iter=678 dmajflt=208 dt_us=245138
iter=679 dmajflt=209 dt_us=301902
iter=680 dmajflt=219 dt_us=276828
iter=681 dmajflt=212 dt_us=320668
iter=682 dmajflt=214 dt_us=484835
iter=683 dmajflt=215 dt_us=689282
iter=684 dmajflt=216 dt_us=321725
iter=685 dmajflt=207 dt_us=277792
iter=686 dmajflt=211 dt_us=187527
iter=687 dmajflt=217 dt_us=188906
iter=688 dmajflt=206 dt_us=180413
iter=689 dmajflt=212 dt_us=247521
iter=690 dmajflt=224 dt_us=292480
iter=691 dmajflt=212 dt_us=205346
iter=692 dmajflt=204 dt_us=231888
iter=693 dmajflt=214 dt_us=319376
iter=694 dmajflt=206 dt_us=281016
iter=695 dmajflt=193 dt_us=839845
iter=696 dmajflt=199 dt_us=465350
iter=697 dmajflt=186 dt_us=300074
iter=698 dmajflt=195 dt_us=153727
iter=699 dmajflt=227 dt_us=1699312
iter=700 dmajflt=215 dt_us=714679
iter=701 dmajflt=261 dt_us=1039304
iter=702 dmajflt=232 dt_us=593510
iter=703 dmajflt=224 dt_us=623225
iter=704 dmajflt=235 dt_us=495518
iter=705 dmajflt=247 dt_us=1092188
iter=706 dmajflt=243 dt_us=948301
iter=707 dmajflt=224 dt_us=848612
iter=708 dmajflt=222 dt_us=244266
iter=709 dmajflt=198 dt_us=161456
iter=710 dmajflt=207 dt_us=449416
iter=711 dmajflt=211 dt_us=570210
iter=712 dmajflt=251 dt_us=682185
iter=713 dmajflt=236 dt_us=694072
iter=714 dmajflt=213 dt_us=939699
iter=715 dmajflt=233 dt_us=833937
iter=716 dmajflt=253 dt_us=683216
iter=717 dmajflt=267 dt_us=1638922
iter=718 dmajflt=267 dt_us=1701969
iter=719 dmajflt=213 dt_us=1349852
iter=720 dmajflt=218 dt_us=364493
iter=721 dmajflt=215 dt_us=1004735
iter=722 dmajflt=215 dt_us=978334
iter=723 dmajflt=218 dt_us=634050
iter=724 dmajflt=221 dt_us=438071
iter=725 dmajflt=223 dt_us=359628
iter=726 dmajflt=211 dt_us=168682
iter=727 dmajflt=226 dt_us=265825
iter=728 dmajflt=207 dt_us=225257
iter=729 dmajflt=211 dt_us=194401
iter=730 dmajflt=203 dt_us=188849
iter=731 dmajflt=209 dt_us=224150
iter=732 dmajflt=214 dt_us=216322
iter=733 dmajflt=209 dt_us=163025
iter=734 dmajflt=223 dt_us=317395
iter=735 dmajflt=213 dt_us=300728
iter=736 dmajflt=196 dt_us=243014
iter=737 dmajflt=196 dt_us=269233
iter=738 dmajflt=191 dt_us=277860
iter=739 dmajflt=190 dt_us=200071
iter=740 dmajflt=202 dt_us=292578
iter=741 dmajflt=213 dt_us=424272
iter=742 dmajflt=217 dt_us=314488
iter=743 dmajflt=210 dt_us=206730
iter=744 dmajflt=212 dt_us=183316
iter=745 dmajflt=201 dt_us=188030
iter=746 dmajflt=212 dt_us=176989
iter=747 dmajflt=201 dt_us=160224
iter=748 dmajflt=202 dt_us=164590
iter=749 dmajflt=210 dt_us=1494018
iter=750 dmajflt=217 dt_us=312969
iter=751 dmajflt=203 dt_us=439583
iter=752 dmajflt=198 dt_us=1117087
iter=753 dmajflt=206 dt_us=346324
iter=754 dmajflt=204 dt_us=1277215
iter=755 dmajflt=201 dt_us=209538
iter=756 dmajflt=212 dt_us=440288
iter=757 dmajflt=201 dt_us=169963
iter=758 dmajflt=207 dt_us=192565
iter=759 dmajflt=206 dt_us=164801
iter=760 dmajflt=206 dt_us=186039
iter=761 dmajflt=201 dt_us=271609
iter=762 dmajflt=196 dt_us=221055
iter=763 dmajflt=205 dt_us=242894
iter=764 dmajflt=215 dt_us=1244316
iter=765 dmajflt=207 dt_us=228837
iter=766 dmajflt=217 dt_us=282851
iter=767 dmajflt=207 dt_us=267836
iter=768 dmajflt=210 dt_us=736798
iter=769 dmajflt=219 dt_us=1327210
iter=770 dmajflt=214 dt_us=452282
iter=771 dmajflt=204 dt_us=781202
iter=772 dmajflt=224 dt_us=1242136
iter=773 dmajflt=224 dt_us=260017
iter=774 dmajflt=216 dt_us=280058
iter=775 dmajflt=222 dt_us=521677
iter=776 dmajflt=230 dt_us=651549
iter=777 dmajflt=201 dt_us=497740
iter=778 dmajflt=245 dt_us=650270
iter=779 dmajflt=214 dt_us=1097590
iter=780 dmajflt=256 dt_us=363344
iter=781 dmajflt=261 dt_us=327770
iter=782 dmajflt=242 dt_us=425280
iter=783 dmajflt=224 dt_us=334639
iter=784 dmajflt=227 dt_us=388175
iter=785 dmajflt=217 dt_us=764325
iter=786 dmajflt=212 dt_us=502497
iter=787 dmajflt=217 dt_us=509382
iter=788 dmajflt=216 dt_us=1840412
iter=789 dmajflt=223 dt_us=1005074
iter=790 dmajflt=214 dt_us=789995
iter=791 dmajflt=218 dt_us=1067140
iter=792 dmajflt=227 dt_us=235085
iter=793 dmajflt=228 dt_us=223472
iter=794 dmajflt=218 dt_us=271407
iter=795 dmajflt=225 dt_us=322884
iter=796 dmajflt=223 dt_us=277901
iter=797 dmajflt=221 dt_us=286511
iter=798 dmajflt=220 dt_us=205800
iter=799 dmajflt=222 dt_us=195033
iter=800 dmajflt=210 dt_us=194673
iter=801 dmajflt=227 dt_us=475658
iter=802 dmajflt=230 dt_us=409763
iter=803 dmajflt=232 dt_us=853400
iter=804 dmajflt=213 dt_us=754646
iter=805 dmajflt=217 dt_us=444796
iter=806 dmajflt=205 dt_us=400303
iter=807 dmajflt=214 dt_us=353654
iter=808 dmajflt=227 dt_us=305885
iter=809 dmajflt=226 dt_us=254380
iter=810 dmajflt=223 dt_us=276434
iter=811 dmajflt=220 dt_us=223952
iter=812 dmajflt=225 dt_us=224405
iter=813 dmajflt=221 dt_us=215938
iter=814 dmajflt=214 dt_us=175136
iter=815 dmajflt=212 dt_us=184467
iter=816 dmajflt=212 dt_us=185521
iter=817 dmajflt=203 dt_us=160211
iter=818 dmajflt=207 dt_us=363177
iter=819 dmajflt=204 dt_us=586309
iter=820 dmajflt=215 dt_us=844298
iter=821 dmajflt=205 dt_us=709800
iter=822 dmajflt=200 dt_us=1137987
iter=823 dmajflt=203 dt_us=874374
iter=824 dmajflt=198 dt_us=196478
iter=825 dmajflt=205 dt_us=154342
iter=826 dmajflt=208 dt_us=1239378
iter=827 dmajflt=209 dt_us=219472
iter=828 dmajflt=205 dt_us=182602
iter=829 dmajflt=200 dt_us=194507
iter=830 dmajflt=203 dt_us=267991
iter=831 dmajflt=210 dt_us=497623
iter=832 dmajflt=214 dt_us=271594
iter=833 dmajflt=203 dt_us=200745
iter=834 dmajflt=211 dt_us=250299
iter=835 dmajflt=197 dt_us=317624
iter=836 dmajflt=203 dt_us=216469
iter=837 dmajflt=206 dt_us=1984458
iter=838 dmajflt=209 dt_us=448705
iter=839 dmajflt=202 dt_us=337707
iter=840 dmajflt=208 dt_us=571233
iter=841 dmajflt=214 dt_us=319109
iter=842 dmajflt=242 dt_us=449470
iter=843 dmajflt=215 dt_us=2525968
iter=844 dmajflt=210 dt_us=223217
iter=845 dmajflt=236 dt_us=604045
iter=846 dmajflt=202 dt_us=649732
iter=847 dmajflt=221 dt_us=2777229
iter=848 dmajflt=220 dt_us=272189
iter=849 dmajflt=234 dt_us=312441
iter=850 dmajflt=243 dt_us=373513
iter=851 dmajflt=243 dt_us=589735
iter=852 dmajflt=230 dt_us=410225
iter=853 dmajflt=239 dt_us=842941
iter=854 dmajflt=238 dt_us=8823268
iter=855 dmajflt=250 dt_us=340325
iter=856 dmajflt=235 dt_us=291954
iter=857 dmajflt=239 dt_us=342366
iter=858 dmajflt=213 dt_us=239370
iter=859 dmajflt=202 dt_us=203625
iter=860 dmajflt=224 dt_us=232595
iter=861 dmajflt=220 dt_us=299137
iter=862 dmajflt=235 dt_us=402397
iter=863 dmajflt=259 dt_us=374262
iter=864 dmajflt=251 dt_us=369077
iter=865 dmajflt=236 dt_us=311265
iter=866 dmajflt=244 dt_us=362141
iter=867 dmajflt=230 dt_us=306228
iter=868 dmajflt=213 dt_us=227776
iter=869 dmajflt=236 dt_us=324378
iter=870 dmajflt=217 dt_us=201908
iter=871 dmajflt=247 dt_us=346552
iter=872 dmajflt=240 dt_us=356453
iter=873 dmajflt=252 dt_us=374804
iter=874 dmajflt=258 dt_us=415691
iter=875 dmajflt=241 dt_us=375103
iter=876 dmajflt=216 dt_us=273325
iter=877 dmajflt=228 dt_us=328292
iter=878 dmajflt=227 dt_us=291121
iter=879 dmajflt=238 dt_us=310154
iter=880 dmajflt=235 dt_us=315185
iter=881 dmajflt=227 dt_us=230226
iter=882 dmajflt=231 dt_us=232002
iter=883 dmajflt=235 dt_us=285475
iter=884 dmajflt=224 dt_us=273553
iter=885 dmajflt=229 dt_us=321442
iter=886 dmajflt=233 dt_us=299777
iter=887 dmajflt=214 dt_us=209555
iter=888 dmajflt=225 dt_us=234999
iter=889 dmajflt=225 dt_us=302454
iter=890 dmajflt=221 dt_us=260301
iter=891 dmajflt=221 dt_us=196740
iter=892 dmajflt=232 dt_us=269904
iter=893 dmajflt=221 dt_us=242617
iter=894 dmajflt=208 dt_us=346330
iter=895 dmajflt=213 dt_us=677293
iter=896 dmajflt=201 dt_us=402734
iter=897 dmajflt=208 dt_us=353773
iter=898 dmajflt=198 dt_us=294224
iter=899 dmajflt=207 dt_us=193737
iter=900 dmajflt=194 dt_us=419867
iter=901 dmajflt=203 dt_us=534762
iter=902 dmajflt=202 dt_us=536506
iter=903 dmajflt=212 dt_us=564888
iter=904 dmajflt=217 dt_us=541728
iter=905 dmajflt=209 dt_us=349709
iter=906 dmajflt=201 dt_us=157654
iter=907 dmajflt=209 dt_us=229721
iter=908 dmajflt=208 dt_us=188616
iter=909 dmajflt=210 dt_us=173807
iter=910 dmajflt=212 dt_us=199086
iter=911 dmajflt=209 dt_us=178914
iter=912 dmajflt=214 dt_us=174660
iter=913 dmajflt=210 dt_us=426606
iter=914 dmajflt=206 dt_us=294358
iter=915 dmajflt=207 dt_us=488827
iter=916 dmajflt=217 dt_us=513832
iter=917 dmajflt=206 dt_us=301710
iter=918 dmajflt=205 dt_us=645335
iter=919 dmajflt=224 dt_us=667081
iter=920 dmajflt=244 dt_us=3458377
iter=921 dmajflt=266 dt_us=292646
iter=922 dmajflt=226 dt_us=245562
iter=923 dmajflt=236 dt_us=229126
iter=924 dmajflt=234 dt_us=236926
iter=925 dmajflt=211 dt_us=168847
iter=926 dmajflt=234 dt_us=486143
iter=927 dmajflt=241 dt_us=666597
iter=928 dmajflt=242 dt_us=1963007
iter=929 dmajflt=231 dt_us=285898
iter=930 dmajflt=239 dt_us=702685
iter=931 dmajflt=227 dt_us=1895811
iter=932 dmajflt=233 dt_us=424836
iter=933 dmajflt=242 dt_us=345049
iter=934 dmajflt=242 dt_us=1471555
iter=935 dmajflt=222 dt_us=560822
iter=936 dmajflt=241 dt_us=692219
iter=937 dmajflt=237 dt_us=433726
iter=938 dmajflt=250 dt_us=662340
iter=939 dmajflt=232 dt_us=1416160
iter=940 dmajflt=197 dt_us=375395
iter=941 dmajflt=228 dt_us=396868
iter=942 dmajflt=217 dt_us=336019
iter=943 dmajflt=214 dt_us=325563
iter=944 dmajflt=208 dt_us=248896
iter=945 dmajflt=209 dt_us=194311
iter=946 dmajflt=214 dt_us=287313
iter=947 dmajflt=212 dt_us=334549
iter=948 dmajflt=217 dt_us=309709
iter=949 dmajflt=253 dt_us=432480
iter=950 dmajflt=246 dt_us=466174
iter=951 dmajflt=267 dt_us=520951
iter=952 dmajflt=253 dt_us=396396
iter=953 dmajflt=259 dt_us=395647
iter=954 dmajflt=246 dt_us=401458
iter=955 dmajflt=221 dt_us=277578
iter=956 dmajflt=221 dt_us=319111
iter=957 dmajflt=234 dt_us=361460
iter=958 dmajflt=227 dt_us=327120
iter=959 dmajflt=207 dt_us=232872
iter=960 dmajflt=206 dt_us=270263
iter=961 dmajflt=214 dt_us=215640
iter=962 dmajflt=211 dt_us=238694
iter=963 dmajflt=200 dt_us=208105
iter=964 dmajflt=215 dt_us=313585
iter=965 dmajflt=212 dt_us=266358
iter=966 dmajflt=201 dt_us=153235
iter=967 dmajflt=201 dt_us=331248
iter=968 dmajflt=203 dt_us=498702
iter=969 dmajflt=206 dt_us=389252
iter=970 dmajflt=206 dt_us=604310
iter=971 dmajflt=216 dt_us=983078
iter=972 dmajflt=217 dt_us=402652
iter=973 dmajflt=220 dt_us=381081
iter=974 dmajflt=224 dt_us=340649
iter=975 dmajflt=199 dt_us=504506
iter=976 dmajflt=207 dt_us=3212936
iter=977 dmajflt=211 dt_us=292875
iter=978 dmajflt=225 dt_us=288939
iter=979 dmajflt=215 dt_us=308275
iter=980 dmajflt=213 dt_us=218193
iter=981 dmajflt=203 dt_us=363235
iter=982 dmajflt=215 dt_us=345613
iter=983 dmajflt=199 dt_us=183236
iter=984 dmajflt=228 dt_us=285161
iter=985 dmajflt=214 dt_us=239537
iter=986 dmajflt=255 dt_us=1710674
iter=987 dmajflt=242 dt_us=316370
iter=988 dmajflt=220 dt_us=364139
iter=989 dmajflt=214 dt_us=322518
iter=990 dmajflt=209 dt_us=209401
iter=991 dmajflt=210 dt_us=232650
iter=992 dmajflt=205 dt_us=4858508
iter=993 dmajflt=220 dt_us=289128
iter=994 dmajflt=210 dt_us=406251
iter=995 dmajflt=216 dt_us=383751
iter=996 dmajflt=234 dt_us=431875
iter=997 dmajflt=239 dt_us=424892
iter=998 dmajflt=227 dt_us=605857
iter=999 dmajflt=226 dt_us=610789
iter=1000 dmajflt=221 dt_us=485217
iter=1001 dmajflt=228 dt_us=412000
iter=1002 dmajflt=214 dt_us=612346
iter=1003 dmajflt=238 dt_us=452448
iter=1004 dmajflt=233 dt_us=671162
iter=1005 dmajflt=240 dt_us=566205
iter=1006 dmajflt=233 dt_us=555783
iter=1007 dmajflt=227 dt_us=653779
iter=1008 dmajflt=217 dt_us=349745
iter=1009 dmajflt=211 dt_us=479864
iter=1010 dmajflt=208 dt_us=534768
iter=1011 dmajflt=221 dt_us=9786206
iter=1012 dmajflt=214 dt_us=202054
iter=1013 dmajflt=225 dt_us=293541
iter=1014 dmajflt=207 dt_us=216104
iter=1015 dmajflt=205 dt_us=169627
iter=1016 dmajflt=237 dt_us=256656
iter=1017 dmajflt=232 dt_us=245817
iter=1018 dmajflt=228 dt_us=302567
iter=1019 dmajflt=224 dt_us=282470
iter=1020 dmajflt=207 dt_us=226036
iter=1021 dmajflt=217 dt_us=169933
iter=1022 dmajflt=231 dt_us=205987
iter=1023 dmajflt=208 dt_us=175285
iter=1024 dmajflt=216 dt_us=278965
iter=1025 dmajflt=208 dt_us=258913
iter=1026 dmajflt=208 dt_us=343313
iter=1027 dmajflt=216 dt_us=209924
iter=1028 dmajflt=216 dt_us=168838
iter=1029 dmajflt=200 dt_us=206728
iter=1030 dmajflt=198 dt_us=219751
iter=1031 dmajflt=210 dt_us=207007
iter=1032 dmajflt=217 dt_us=174416
iter=1033 dmajflt=211 dt_us=193498
iter=1034 dmajflt=218 dt_us=179765
iter=1035 dmajflt=203 dt_us=229015
iter=1036 dmajflt=207 dt_us=144826
iter=1037 dmajflt=209 dt_us=176153
iter=1038 dmajflt=197 dt_us=170652
iter=1039 dmajflt=202 dt_us=172031
iter=1040 dmajflt=186 dt_us=168699
iter=1041 dmajflt=205 dt_us=176752
iter=1042 dmajflt=205 dt_us=190560
iter=1043 dmajflt=212 dt_us=201871
iter=1044 dmajflt=203 dt_us=229061
iter=1045 dmajflt=201 dt_us=189801
iter=1046 dmajflt=209 dt_us=259821
iter=1047 dmajflt=190 dt_us=350676
iter=1048 dmajflt=212 dt_us=494885
iter=1049 dmajflt=208 dt_us=572727
iter=1050 dmajflt=204 dt_us=472744
iter=1051 dmajflt=190 dt_us=615784
iter=1052 dmajflt=199 dt_us=606554
iter=1053 dmajflt=201 dt_us=262657
iter=1054 dmajflt=199 dt_us=442200
iter=1055 dmajflt=214 dt_us=632444
iter=1056 dmajflt=212 dt_us=690576
iter=1057 dmajflt=211 dt_us=621878
iter=1058 dmajflt=226 dt_us=649775
iter=1059 dmajflt=215 dt_us=332527
iter=1060 dmajflt=206 dt_us=238612
iter=1061 dmajflt=213 dt_us=184632
iter=1062 dmajflt=216 dt_us=234574
iter=1063 dmajflt=224 dt_us=316524
iter=1064 dmajflt=220 dt_us=275209
iter=1065 dmajflt=215 dt_us=318979
iter=1066 dmajflt=212 dt_us=544759
iter=1067 dmajflt=219 dt_us=442006
iter=1068 dmajflt=212 dt_us=308504
iter=1069 dmajflt=207 dt_us=312293
iter=1070 dmajflt=206 dt_us=271722
iter=1071 dmajflt=236 dt_us=442512
iter=1072 dmajflt=214 dt_us=357620
iter=1073 dmajflt=219 dt_us=528952
iter=1074 dmajflt=213 dt_us=446327
iter=1075 dmajflt=224 dt_us=410323
iter=1076 dmajflt=218 dt_us=396181
iter=1077 dmajflt=223 dt_us=471953
iter=1078 dmajflt=218 dt_us=678960
iter=1079 dmajflt=204 dt_us=449432
iter=1080 dmajflt=208 dt_us=478143
iter=1081 dmajflt=205 dt_us=461607
iter=1082 dmajflt=186 dt_us=261862
iter=1083 dmajflt=237 dt_us=619448
iter=1084 dmajflt=216 dt_us=253391
iter=1085 dmajflt=238 dt_us=377361
iter=1086 dmajflt=224 dt_us=551286
iter=1087 dmajflt=198 dt_us=627465
iter=1088 dmajflt=205 dt_us=535531
iter=1089 dmajflt=227 dt_us=595534
iter=1090 dmajflt=230 dt_us=322942
iter=1091 dmajflt=244 dt_us=398830
iter=1092 dmajflt=237 dt_us=504218
iter=1093 dmajflt=237 dt_us=304174
iter=1094 dmajflt=232 dt_us=464886
iter=1095 dmajflt=221 dt_us=397014
iter=1096 dmajflt=217 dt_us=398773
iter=1097 dmajflt=223 dt_us=458917
iter=1098 dmajflt=228 dt_us=446058
iter=1099 dmajflt=237 dt_us=301243
iter=1100 dmajflt=226 dt_us=342963
iter=1101 dmajflt=227 dt_us=243852
iter=1102 dmajflt=225 dt_us=676381
iter=1103 dmajflt=217 dt_us=471260
iter=1104 dmajflt=214 dt_us=1143445
iter=1105 dmajflt=237 dt_us=323202
iter=1106 dmajflt=225 dt_us=289613
iter=1107 dmajflt=216 dt_us=217606
iter=1108 dmajflt=213 dt_us=217094
iter=1109 dmajflt=225 dt_us=237567
iter=1110 dmajflt=202 dt_us=187976
iter=1111 dmajflt=210 dt_us=267947
iter=1112 dmajflt=220 dt_us=307365
iter=1113 dmajflt=243 dt_us=318616
iter=1114 dmajflt=217 dt_us=267811
iter=1115 dmajflt=223 dt_us=271461
iter=1116 dmajflt=227 dt_us=295787
iter=1117 dmajflt=226 dt_us=280603
iter=1118 dmajflt=234 dt_us=315823
iter=1119 dmajflt=209 dt_us=530960
iter=1120 dmajflt=209 dt_us=798865
iter=1121 dmajflt=206 dt_us=1135176
iter=1122 dmajflt=191 dt_us=371755
iter=1123 dmajflt=205 dt_us=1283993
iter=1124 dmajflt=203 dt_us=383493
iter=1125 dmajflt=207 dt_us=1051063
iter=1126 dmajflt=204 dt_us=465783
iter=1127 dmajflt=215 dt_us=672041
iter=1128 dmajflt=185 dt_us=249013
iter=1129 dmajflt=218 dt_us=207891
iter=1130 dmajflt=224 dt_us=194067
iter=1131 dmajflt=202 dt_us=163667
iter=1132 dmajflt=235 dt_us=262110
iter=1133 dmajflt=232 dt_us=307738
iter=1134 dmajflt=234 dt_us=305392
iter=1135 dmajflt=235 dt_us=274301
iter=1136 dmajflt=244 dt_us=224430
iter=1137 dmajflt=261 dt_us=284057
iter=1138 dmajflt=242 dt_us=689160
iter=1139 dmajflt=246 dt_us=1004117
iter=1140 dmajflt=236 dt_us=802390
iter=1141 dmajflt=247 dt_us=355436
iter=1142 dmajflt=221 dt_us=1033436
iter=1143 dmajflt=225 dt_us=402122
iter=1144 dmajflt=240 dt_us=598797
iter=1145 dmajflt=211 dt_us=547707
iter=1146 dmajflt=198 dt_us=243719
iter=1147 dmajflt=226 dt_us=570945
iter=1148 dmajflt=219 dt_us=500861
iter=1149 dmajflt=218 dt_us=846508
iter=1150 dmajflt=218 dt_us=444647
iter=1151 dmajflt=239 dt_us=487607
iter=1152 dmajflt=233 dt_us=470458
iter=1153 dmajflt=230 dt_us=578404
iter=1154 dmajflt=224 dt_us=996792
iter=1155 dmajflt=225 dt_us=861229
iter=1156 dmajflt=211 dt_us=231101
iter=1157 dmajflt=213 dt_us=242337
iter=1158 dmajflt=209 dt_us=1353099
iter=1159 dmajflt=227 dt_us=1349577
iter=1160 dmajflt=229 dt_us=928026
iter=1161 dmajflt=242 dt_us=309383
iter=1162 dmajflt=227 dt_us=2908651
iter=1163 dmajflt=264 dt_us=1191505
iter=1164 dmajflt=248 dt_us=1230969
iter=1165 dmajflt=240 dt_us=496110
iter=1166 dmajflt=237 dt_us=333893
iter=1167 dmajflt=239 dt_us=327367
iter=1168 dmajflt=223 dt_us=220943
iter=1169 dmajflt=244 dt_us=242632
iter=1170 dmajflt=252 dt_us=298811
iter=1171 dmajflt=241 dt_us=239777
iter=1172 dmajflt=246 dt_us=271961
iter=1173 dmajflt=246 dt_us=275271
iter=1174 dmajflt=257 dt_us=262393
iter=1175 dmajflt=243 dt_us=220572
iter=1176 dmajflt=236 dt_us=193950
iter=1177 dmajflt=239 dt_us=189338
iter=1178 dmajflt=230 dt_us=246927
iter=1179 dmajflt=228 dt_us=235961
iter=1180 dmajflt=214 dt_us=212046
iter=1181 dmajflt=205 dt_us=194131
iter=1182 dmajflt=221 dt_us=312909
iter=1183 dmajflt=217 dt_us=265211
iter=1184 dmajflt=201 dt_us=288447
iter=1185 dmajflt=216 dt_us=223269
iter=1186 dmajflt=226 dt_us=313497
iter=1187 dmajflt=219 dt_us=216003
iter=1188 dmajflt=228 dt_us=321115
iter=1189 dmajflt=216 dt_us=263046
iter=1190 dmajflt=208 dt_us=227867
iter=1191 dmajflt=209 dt_us=280707
iter=1192 dmajflt=205 dt_us=387260
iter=1193 dmajflt=209 dt_us=660240
iter=1194 dmajflt=191 dt_us=767235
iter=1195 dmajflt=204 dt_us=1137325
iter=1196 dmajflt=201 dt_us=392487
iter=1197 dmajflt=205 dt_us=1322593
iter=1198 dmajflt=204 dt_us=314972
iter=1199 dmajflt=194 dt_us=1426360
iter=1200 dmajflt=205 dt_us=733287
iter=1201 dmajflt=218 dt_us=293470
iter=1202 dmajflt=202 dt_us=312269
iter=1203 dmajflt=220 dt_us=385183
iter=1204 dmajflt=225 dt_us=373879
iter=1205 dmajflt=186 dt_us=196912
iter=1206 dmajflt=200 dt_us=206335
iter=1207 dmajflt=198 dt_us=165562
iter=1208 dmajflt=215 dt_us=200717
iter=1209 dmajflt=200 dt_us=219639
iter=1210 dmajflt=193 dt_us=206704
iter=1211 dmajflt=219 dt_us=203689
iter=1212 dmajflt=234 dt_us=280266
iter=1213 dmajflt=198 dt_us=839862
iter=1214 dmajflt=201 dt_us=647410
iter=1215 dmajflt=194 dt_us=342119
iter=1216 dmajflt=207 dt_us=296203
iter=1217 dmajflt=204 dt_us=490707
iter=1218 dmajflt=224 dt_us=798118
iter=1219 dmajflt=211 dt_us=695414
iter=1220 dmajflt=216 dt_us=557783
iter=1221 dmajflt=224 dt_us=1401701
iter=1222 dmajflt=214 dt_us=734370
iter=1223 dmajflt=199 dt_us=316365
iter=1224 dmajflt=202 dt_us=291822
iter=1225 dmajflt=207 dt_us=1934537
iter=1226 dmajflt=198 dt_us=212670
iter=1227 dmajflt=202 dt_us=220933
iter=1228 dmajflt=200 dt_us=237978
iter=1229 dmajflt=201 dt_us=214559
iter=1230 dmajflt=215 dt_us=251767
iter=1231 dmajflt=212 dt_us=517810
iter=1232 dmajflt=205 dt_us=556714
iter=1233 dmajflt=203 dt_us=778864
iter=1234 dmajflt=215 dt_us=424997
iter=1235 dmajflt=201 dt_us=566158
iter=1236 dmajflt=215 dt_us=396904
iter=1237 dmajflt=209 dt_us=665387
iter=1238 dmajflt=208 dt_us=630876
iter=1239 dmajflt=205 dt_us=583513
iter=1240 dmajflt=217 dt_us=500467
iter=1241 dmajflt=211 dt_us=615043
iter=1242 dmajflt=205 dt_us=359047
iter=1243 dmajflt=217 dt_us=509652
iter=1244 dmajflt=223 dt_us=734118
iter=1245 dmajflt=202 dt_us=1978623
iter=1246 dmajflt=204 dt_us=1295832
iter=1247 dmajflt=199 dt_us=654650
iter=1248 dmajflt=201 dt_us=913618
iter=1249 dmajflt=209 dt_us=1074229
iter=1250 dmajflt=212 dt_us=177351
iter=1251 dmajflt=213 dt_us=189095
iter=1252 dmajflt=208 dt_us=159304
iter=1253 dmajflt=204 dt_us=180730
iter=1254 dmajflt=222 dt_us=240447
iter=1255 dmajflt=211 dt_us=225235
iter=1256 dmajflt=219 dt_us=260732
iter=1257 dmajflt=234 dt_us=270643
iter=1258 dmajflt=234 dt_us=355482
iter=1259 dmajflt=232 dt_us=295176
iter=1260 dmajflt=210 dt_us=246869
iter=1261 dmajflt=218 dt_us=314354
iter=1262 dmajflt=199 dt_us=233035
iter=1263 dmajflt=219 dt_us=278000
iter=1264 dmajflt=225 dt_us=651986
iter=1265 dmajflt=213 dt_us=234321
iter=1266 dmajflt=215 dt_us=257188
iter=1267 dmajflt=218 dt_us=218487
iter=1268 dmajflt=216 dt_us=464309
iter=1269 dmajflt=222 dt_us=655537
iter=1270 dmajflt=222 dt_us=964327
iter=1271 dmajflt=212 dt_us=1983073
iter=1272 dmajflt=221 dt_us=320455
iter=1273 dmajflt=224 dt_us=531381
iter=1274 dmajflt=218 dt_us=496465
iter=1275 dmajflt=228 dt_us=891081
iter=1276 dmajflt=219 dt_us=511115
iter=1277 dmajflt=236 dt_us=909708
iter=1278 dmajflt=223 dt_us=356080
iter=1279 dmajflt=213 dt_us=272918
iter=1280 dmajflt=219 dt_us=226440
iter=1281 dmajflt=193 dt_us=153477
iter=1282 dmajflt=198 dt_us=155392
iter=1283 dmajflt=209 dt_us=243508
iter=1284 dmajflt=206 dt_us=239579
iter=1285 dmajflt=211 dt_us=238441
iter=1286 dmajflt=212 dt_us=215322
iter=1287 dmajflt=216 dt_us=266937
iter=1288 dmajflt=215 dt_us=456426
iter=1289 dmajflt=210 dt_us=716766
iter=1290 dmajflt=221 dt_us=363386
iter=1291 dmajflt=217 dt_us=1969080
iter=1292 dmajflt=209 dt_us=217240
iter=1293 dmajflt=221 dt_us=384482
iter=1294 dmajflt=212 dt_us=7500681
iter=1295 dmajflt=229 dt_us=269462
iter=1296 dmajflt=221 dt_us=288615
iter=1297 dmajflt=227 dt_us=326229
iter=1298 dmajflt=213 dt_us=259662
iter=1299 dmajflt=220 dt_us=548471
iter=1300 dmajflt=221 dt_us=859769
iter=1301 dmajflt=225 dt_us=2123522
iter=1302 dmajflt=210 dt_us=177114
iter=1303 dmajflt=234 dt_us=505380
iter=1304 dmajflt=218 dt_us=860558
iter=1305 dmajflt=219 dt_us=2001991
iter=1306 dmajflt=230 dt_us=281197
iter=1307 dmajflt=229 dt_us=295830
iter=1308 dmajflt=219 dt_us=574766
iter=1309 dmajflt=222 dt_us=251151
iter=1310 dmajflt=229 dt_us=274915
iter=1311 dmajflt=218 dt_us=252070
iter=1312 dmajflt=221 dt_us=221665
iter=1313 dmajflt=206 dt_us=250445
iter=1314 dmajflt=219 dt_us=288296
iter=1315 dmajflt=229 dt_us=214768
iter=1316 dmajflt=215 dt_us=260234
iter=1317 dmajflt=214 dt_us=270927
iter=1318 dmajflt=219 dt_us=247516
iter=1319 dmajflt=218 dt_us=227696
iter=1320 dmajflt=230 dt_us=330854
iter=1321 dmajflt=245 dt_us=492359
iter=1322 dmajflt=215 dt_us=280075
iter=1323 dmajflt=226 dt_us=266675
iter=1324 dmajflt=221 dt_us=245895
iter=1325 dmajflt=231 dt_us=298190
iter=1326 dmajflt=211 dt_us=264120
iter=1327 dmajflt=206 dt_us=172966
iter=1328 dmajflt=205 dt_us=171605
iter=1329 dmajflt=217 dt_us=245616
iter=1330 dmajflt=204 dt_us=176809
iter=1331 dmajflt=208 dt_us=165956
iter=1332 dmajflt=210 dt_us=273343
iter=1333 dmajflt=210 dt_us=172952
iter=1334 dmajflt=206 dt_us=187677
iter=1335 dmajflt=200 dt_us=155152
iter=1336 dmajflt=206 dt_us=207998
iter=1337 dmajflt=225 dt_us=283496
iter=1338 dmajflt=229 dt_us=273627
iter=1339 dmajflt=232 dt_us=331534
iter=1340 dmajflt=224 dt_us=275992
iter=1341 dmajflt=229 dt_us=314238
iter=1342 dmajflt=226 dt_us=340407
iter=1343 dmajflt=235 dt_us=265608
iter=1344 dmajflt=238 dt_us=287652
iter=1345 dmajflt=241 dt_us=284519
iter=1346 dmajflt=206 dt_us=300762
iter=1347 dmajflt=213 dt_us=568252
iter=1348 dmajflt=213 dt_us=554308
iter=1349 dmajflt=206 dt_us=935921
iter=1350 dmajflt=209 dt_us=336038
iter=1351 dmajflt=218 dt_us=1414470
iter=1352 dmajflt=218 dt_us=177522
iter=1353 dmajflt=210 dt_us=711293
iter=1354 dmajflt=222 dt_us=391760
iter=1355 dmajflt=218 dt_us=741414
iter=1356 dmajflt=205 dt_us=190903
iter=1357 dmajflt=206 dt_us=212160
iter=1358 dmajflt=220 dt_us=265972
iter=1359 dmajflt=226 dt_us=217562
iter=1360 dmajflt=230 dt_us=297333
iter=1361 dmajflt=231 dt_us=217943
iter=1362 dmajflt=223 dt_us=216516
iter=1363 dmajflt=222 dt_us=318629
iter=1364 dmajflt=216 dt_us=323777
iter=1365 dmajflt=230 dt_us=924831
iter=1366 dmajflt=198 dt_us=319808
iter=1367 dmajflt=218 dt_us=1091847
iter=1368 dmajflt=227 dt_us=2082746
iter=1369 dmajflt=233 dt_us=489575
iter=1370 dmajflt=214 dt_us=509381
iter=1371 dmajflt=225 dt_us=379682
iter=1372 dmajflt=223 dt_us=514700
iter=1373 dmajflt=218 dt_us=406513
iter=1374 dmajflt=213 dt_us=170394
iter=1375 dmajflt=231 dt_us=225200
iter=1376 dmajflt=237 dt_us=645911
iter=1377 dmajflt=228 dt_us=755990
iter=1378 dmajflt=259 dt_us=573918
iter=1379 dmajflt=239 dt_us=2515898
iter=1380 dmajflt=242 dt_us=334059
iter=1381 dmajflt=246 dt_us=564285
iter=1382 dmajflt=234 dt_us=751316
iter=1383 dmajflt=231 dt_us=613930
iter=1384 dmajflt=242 dt_us=451067
iter=1385 dmajflt=227 dt_us=333698
iter=1386 dmajflt=234 dt_us=555202
iter=1387 dmajflt=242 dt_us=465824
iter=1388 dmajflt=242 dt_us=361074
iter=1389 dmajflt=239 dt_us=736281
iter=1390 dmajflt=214 dt_us=4797548
iter=1391 dmajflt=214 dt_us=193387
iter=1392 dmajflt=215 dt_us=201674
iter=1393 dmajflt=239 dt_us=269746
iter=1394 dmajflt=240 dt_us=275248
iter=1395 dmajflt=251 dt_us=258887
iter=1396 dmajflt=227 dt_us=212244
iter=1397 dmajflt=244 dt_us=235559
iter=1398 dmajflt=234 dt_us=210425
iter=1399 dmajflt=219 dt_us=310635
iter=1400 dmajflt=232 dt_us=301506
iter=1401 dmajflt=211 dt_us=224044
iter=1402 dmajflt=201 dt_us=215021
iter=1403 dmajflt=204 dt_us=194363
iter=1404 dmajflt=211 dt_us=195055
iter=1405 dmajflt=211 dt_us=159554
iter=1406 dmajflt=210 dt_us=215411
iter=1407 dmajflt=221 dt_us=236731
iter=1408 dmajflt=218 dt_us=312021
iter=1409 dmajflt=220 dt_us=206323
iter=1410 dmajflt=225 dt_us=271025
iter=1411 dmajflt=218 dt_us=247789
iter=1412 dmajflt=211 dt_us=224207
iter=1413 dmajflt=205 dt_us=224694
iter=1414 dmajflt=217 dt_us=296204
iter=1415 dmajflt=228 dt_us=273763
iter=1416 dmajflt=229 dt_us=262622
iter=1417 dmajflt=231 dt_us=208251
iter=1418 dmajflt=194 dt_us=245287
iter=1419 dmajflt=199 dt_us=165691
iter=1420 dmajflt=206 dt_us=302810
iter=1421 dmajflt=198 dt_us=311493
iter=1422 dmajflt=205 dt_us=506364
iter=1423 dmajflt=193 dt_us=229440
iter=1424 dmajflt=188 dt_us=267100
iter=1425 dmajflt=217 dt_us=312623
iter=1426 dmajflt=203 dt_us=494411
iter=1427 dmajflt=207 dt_us=454506
iter=1428 dmajflt=211 dt_us=610815
iter=1429 dmajflt=204 dt_us=2124348
iter=1430 dmajflt=204 dt_us=172313
iter=1431 dmajflt=211 dt_us=170965
iter=1432 dmajflt=239 dt_us=275977
iter=1433 dmajflt=235 dt_us=349549
iter=1434 dmajflt=214 dt_us=385623
iter=1435 dmajflt=204 dt_us=350442
iter=1436 dmajflt=216 dt_us=271444
iter=1437 dmajflt=204 dt_us=247725
iter=1438 dmajflt=224 dt_us=250354
iter=1439 dmajflt=214 dt_us=405330
iter=1440 dmajflt=218 dt_us=359007
iter=1441 dmajflt=216 dt_us=469569
iter=1442 dmajflt=225 dt_us=270357
iter=1443 dmajflt=225 dt_us=347741
iter=1444 dmajflt=218 dt_us=248394
iter=1445 dmajflt=198 dt_us=323394
iter=1446 dmajflt=204 dt_us=142946
iter=1447 dmajflt=225 dt_us=251113
iter=1448 dmajflt=198 dt_us=165352
iter=1449 dmajflt=214 dt_us=16604747
iter=1450 dmajflt=225 dt_us=274634
iter=1451 dmajflt=227 dt_us=303243
iter=1452 dmajflt=239 dt_us=307949
iter=1453 dmajflt=210 dt_us=346024
iter=1454 dmajflt=233 dt_us=436818
iter=1455 dmajflt=221 dt_us=413644
iter=1456 dmajflt=243 dt_us=484086
iter=1457 dmajflt=224 dt_us=463671
iter=1458 dmajflt=219 dt_us=295317
iter=1459 dmajflt=237 dt_us=330204
iter=1460 dmajflt=235 dt_us=289258
iter=1461 dmajflt=232 dt_us=300986
iter=1462 dmajflt=226 dt_us=343844
iter=1463 dmajflt=206 dt_us=186338
iter=1464 dmajflt=217 dt_us=245328
iter=1465 dmajflt=235 dt_us=254827
iter=1466 dmajflt=248 dt_us=280312
iter=1467 dmajflt=231 dt_us=296522
iter=1468 dmajflt=236 dt_us=270946
iter=1469 dmajflt=235 dt_us=223368
iter=1470 dmajflt=222 dt_us=220471
iter=1471 dmajflt=213 dt_us=175049
iter=1472 dmajflt=214 dt_us=216081
iter=1473 dmajflt=228 dt_us=248519
iter=1474 dmajflt=209 dt_us=258459
iter=1475 dmajflt=207 dt_us=216773
iter=1476 dmajflt=215 dt_us=253812
iter=1477 dmajflt=227 dt_us=282286
iter=1478 dmajflt=211 dt_us=258430
iter=1479 dmajflt=211 dt_us=206617
iter=1480 dmajflt=226 dt_us=321002
iter=1481 dmajflt=219 dt_us=290653
iter=1482 dmajflt=204 dt_us=189427
iter=1483 dmajflt=198 dt_us=220157
iter=1484 dmajflt=212 dt_us=172289
iter=1485 dmajflt=213 dt_us=163622
iter=1486 dmajflt=209 dt_us=182115
iter=1487 dmajflt=212 dt_us=239672
iter=1488 dmajflt=204 dt_us=216092
iter=1489 dmajflt=204 dt_us=197817
iter=1490 dmajflt=199 dt_us=150484
iter=1491 dmajflt=206 dt_us=176136
iter=1492 dmajflt=213 dt_us=165542
iter=1493 dmajflt=209 dt_us=166478
iter=1494 dmajflt=212 dt_us=182111
iter=1495 dmajflt=208 dt_us=162574
iter=1496 dmajflt=210 dt_us=179918
iter=1497 dmajflt=207 dt_us=152375
iter=1498 dmajflt=203 dt_us=193182
iter=1499 dmajflt=209 dt_us=180748
iter=1500 dmajflt=212 dt_us=178809
iter=1501 dmajflt=204 dt_us=250611
iter=1502 dmajflt=217 dt_us=373025
iter=1503 dmajflt=211 dt_us=529980
iter=1504 dmajflt=213 dt_us=548341
iter=1505 dmajflt=216 dt_us=567546
iter=1506 dmajflt=211 dt_us=441977
iter=1507 dmajflt=202 dt_us=483449
iter=1508 dmajflt=210 dt_us=416731
iter=1509 dmajflt=221 dt_us=719563
iter=1510 dmajflt=211 dt_us=620319
iter=1511 dmajflt=213 dt_us=660028
iter=1512 dmajflt=213 dt_us=276382
iter=1513 dmajflt=209 dt_us=304386
iter=1514 dmajflt=212 dt_us=256906
iter=1515 dmajflt=228 dt_us=307246
iter=1516 dmajflt=223 dt_us=351946
iter=1517 dmajflt=230 dt_us=275912
iter=1518 dmajflt=216 dt_us=386268
iter=1519 dmajflt=213 dt_us=316114
iter=1520 dmajflt=197 dt_us=332006
iter=1521 dmajflt=203 dt_us=200086
iter=1522 dmajflt=203 dt_us=394423
iter=1523 dmajflt=200 dt_us=174917
iter=1524 dmajflt=209 dt_us=295995
iter=1525 dmajflt=223 dt_us=384749
iter=1526 dmajflt=215 dt_us=338894
iter=1527 dmajflt=212 dt_us=232970
iter=1528 dmajflt=210 dt_us=321778
iter=1529 dmajflt=214 dt_us=321948
iter=1530 dmajflt=216 dt_us=312999
iter=1531 dmajflt=208 dt_us=578479
iter=1532 dmajflt=207 dt_us=378134
iter=1533 dmajflt=213 dt_us=294029
iter=1534 dmajflt=200 dt_us=446266
iter=1535 dmajflt=197 dt_us=615547
iter=1536 dmajflt=195 dt_us=604799
iter=1537 dmajflt=201 dt_us=2209105
iter=1538 dmajflt=211 dt_us=205038
iter=1539 dmajflt=220 dt_us=582988
iter=1540 dmajflt=223 dt_us=1153999
iter=1541 dmajflt=213 dt_us=529559
iter=1542 dmajflt=213 dt_us=436360
iter=1543 dmajflt=227 dt_us=323532
iter=1544 dmajflt=217 dt_us=177183
iter=1545 dmajflt=210 dt_us=150398
iter=1546 dmajflt=214 dt_us=248460
iter=1547 dmajflt=212 dt_us=446709
iter=1548 dmajflt=207 dt_us=560110
iter=1549 dmajflt=197 dt_us=549079
iter=1550 dmajflt=227 dt_us=662538
iter=1551 dmajflt=212 dt_us=865438
iter=1552 dmajflt=217 dt_us=253834
iter=1553 dmajflt=210 dt_us=242968
iter=1554 dmajflt=207 dt_us=203571
iter=1555 dmajflt=210 dt_us=274754
iter=1556 dmajflt=211 dt_us=491973
iter=1557 dmajflt=210 dt_us=182256
iter=1558 dmajflt=206 dt_us=154501
iter=1559 dmajflt=201 dt_us=162379
iter=1560 dmajflt=217 dt_us=203339
iter=1561 dmajflt=223 dt_us=265920
iter=1562 dmajflt=204 dt_us=204183
iter=1563 dmajflt=208 dt_us=192865
iter=1564 dmajflt=217 dt_us=303362
iter=1565 dmajflt=214 dt_us=326400
iter=1566 dmajflt=219 dt_us=233488
iter=1567 dmajflt=215 dt_us=256209
iter=1568 dmajflt=228 dt_us=285590
iter=1569 dmajflt=227 dt_us=268341
iter=1570 dmajflt=211 dt_us=264556
iter=1571 dmajflt=218 dt_us=209150
iter=1572 dmajflt=199 dt_us=191827
iter=1573 dmajflt=221 dt_us=176591
iter=1574 dmajflt=205 dt_us=226581
iter=1575 dmajflt=209 dt_us=684862
iter=1576 dmajflt=230 dt_us=768037
iter=1577 dmajflt=230 dt_us=251824
iter=1578 dmajflt=250 dt_us=537135
iter=1579 dmajflt=237 dt_us=298814
iter=1580 dmajflt=233 dt_us=358523
iter=1581 dmajflt=228 dt_us=1769335
iter=1582 dmajflt=234 dt_us=438740
iter=1583 dmajflt=230 dt_us=200866
iter=1584 dmajflt=234 dt_us=765372
iter=1585 dmajflt=244 dt_us=371584
iter=1586 dmajflt=234 dt_us=549996
iter=1587 dmajflt=230 dt_us=328435
iter=1588 dmajflt=209 dt_us=225156
iter=1589 dmajflt=222 dt_us=228286
iter=1590 dmajflt=207 dt_us=472163
iter=1591 dmajflt=211 dt_us=485301
iter=1592 dmajflt=214 dt_us=725969
iter=1593 dmajflt=212 dt_us=761497
iter=1594 dmajflt=212 dt_us=391188
iter=1595 dmajflt=218 dt_us=866887
iter=1596 dmajflt=210 dt_us=751281
iter=1597 dmajflt=212 dt_us=1261382
iter=1598 dmajflt=222 dt_us=1048257
iter=1599 dmajflt=237 dt_us=412187
iter=1600 dmajflt=218 dt_us=873697
iter=1601 dmajflt=235 dt_us=1021060
iter=1602 dmajflt=216 dt_us=1438880
iter=1603 dmajflt=228 dt_us=360713
iter=1604 dmajflt=230 dt_us=254084
iter=1605 dmajflt=228 dt_us=1216161
iter=1606 dmajflt=223 dt_us=950245
iter=1607 dmajflt=221 dt_us=882829
iter=1608 dmajflt=231 dt_us=1017386
iter=1609 dmajflt=257 dt_us=758070
iter=1610 dmajflt=249 dt_us=752541
iter=1611 dmajflt=233 dt_us=511470
iter=1612 dmajflt=226 dt_us=815538
iter=1613 dmajflt=254 dt_us=650191
iter=1614 dmajflt=224 dt_us=396764
iter=1615 dmajflt=227 dt_us=1509119
iter=1616 dmajflt=242 dt_us=297364
iter=1617 dmajflt=247 dt_us=368096
iter=1618 dmajflt=269 dt_us=828230
iter=1619 dmajflt=257 dt_us=526120
iter=1620 dmajflt=256 dt_us=340557
iter=1621 dmajflt=240 dt_us=263997
iter=1622 dmajflt=241 dt_us=223757
iter=1623 dmajflt=233 dt_us=301821
iter=1624 dmajflt=210 dt_us=371719
iter=1625 dmajflt=215 dt_us=300157
iter=1626 dmajflt=219 dt_us=318614
iter=1627 dmajflt=217 dt_us=263610
iter=1628 dmajflt=217 dt_us=325158
iter=1629 dmajflt=214 dt_us=276876
iter=1630 dmajflt=215 dt_us=216391
iter=1631 dmajflt=217 dt_us=229100
iter=1632 dmajflt=230 dt_us=272055
iter=1633 dmajflt=229 dt_us=261108
iter=1634 dmajflt=221 dt_us=312289
iter=1635 dmajflt=204 dt_us=220547
iter=1636 dmajflt=221 dt_us=306749
iter=1637 dmajflt=217 dt_us=277122
iter=1638 dmajflt=220 dt_us=242226
iter=1639 dmajflt=205 dt_us=233777
iter=1640 dmajflt=217 dt_us=283830
iter=1641 dmajflt=223 dt_us=345718
iter=1642 dmajflt=205 dt_us=219739
iter=1643 dmajflt=212 dt_us=213319
iter=1644 dmajflt=209 dt_us=261653
iter=1645 dmajflt=208 dt_us=183898
iter=1646 dmajflt=205 dt_us=179878
iter=1647 dmajflt=206 dt_us=191577
iter=1648 dmajflt=199 dt_us=221635
iter=1649 dmajflt=201 dt_us=757759
iter=1650 dmajflt=211 dt_us=560279
iter=1651 dmajflt=236 dt_us=802006
iter=1652 dmajflt=244 dt_us=1040310
iter=1653 dmajflt=246 dt_us=1369748
iter=1654 dmajflt=260 dt_us=841824
iter=1655 dmajflt=241 dt_us=295639
iter=1656 dmajflt=241 dt_us=374455
iter=1657 dmajflt=251 dt_us=336482
iter=1658 dmajflt=229 dt_us=316423
iter=1659 dmajflt=224 dt_us=274358
iter=1660 dmajflt=229 dt_us=318827
iter=1661 dmajflt=225 dt_us=286272
iter=1662 dmajflt=226 dt_us=244824
iter=1663 dmajflt=222 dt_us=263742
iter=1664 dmajflt=225 dt_us=1558876
iter=1665 dmajflt=225 dt_us=340093
iter=1666 dmajflt=224 dt_us=269965
iter=1667 dmajflt=247 dt_us=485281
iter=1668 dmajflt=226 dt_us=382631
iter=1669 dmajflt=234 dt_us=329390
iter=1670 dmajflt=214 dt_us=801111
iter=1671 dmajflt=222 dt_us=542685
iter=1672 dmajflt=229 dt_us=1260904
iter=1673 dmajflt=233 dt_us=237101
iter=1674 dmajflt=222 dt_us=205140
iter=1675 dmajflt=245 dt_us=267781
iter=1676 dmajflt=201 dt_us=222241
iter=1677 dmajflt=211 dt_us=205558
iter=1678 dmajflt=225 dt_us=301510
iter=1679 dmajflt=236 dt_us=909011
iter=1680 dmajflt=211 dt_us=586558
iter=1681 dmajflt=215 dt_us=681840
iter=1682 dmajflt=232 dt_us=729930
iter=1683 dmajflt=254 dt_us=604725
iter=1684 dmajflt=235 dt_us=926007
iter=1685 dmajflt=257 dt_us=1211097
iter=1686 dmajflt=278 dt_us=572363
iter=1687 dmajflt=257 dt_us=462269
iter=1688 dmajflt=256 dt_us=2983747
iter=1689 dmajflt=248 dt_us=608927
iter=1690 dmajflt=246 dt_us=883241
iter=1691 dmajflt=241 dt_us=1667053
iter=1692 dmajflt=217 dt_us=720521
iter=1693 dmajflt=237 dt_us=972000
iter=1694 dmajflt=225 dt_us=615266
iter=1695 dmajflt=232 dt_us=734405
iter=1696 dmajflt=227 dt_us=622387
iter=1697 dmajflt=226 dt_us=352416
iter=1698 dmajflt=221 dt_us=239773
iter=1699 dmajflt=232 dt_us=289181
iter=1700 dmajflt=232 dt_us=258114
iter=1701 dmajflt=233 dt_us=314053
iter=1702 dmajflt=217 dt_us=293598
iter=1703 dmajflt=216 dt_us=218637
iter=1704 dmajflt=217 dt_us=217303
iter=1705 dmajflt=207 dt_us=230633
iter=1706 dmajflt=224 dt_us=248363
iter=1707 dmajflt=216 dt_us=318402
iter=1708 dmajflt=209 dt_us=238555
iter=1709 dmajflt=224 dt_us=269882
iter=1710 dmajflt=214 dt_us=256278
iter=1711 dmajflt=222 dt_us=256881
iter=1712 dmajflt=212 dt_us=282511
iter=1713 dmajflt=213 dt_us=310930
iter=1714 dmajflt=228 dt_us=299260
iter=1715 dmajflt=245 dt_us=275297
iter=1716 dmajflt=231 dt_us=281987
iter=1717 dmajflt=224 dt_us=317711
iter=1718 dmajflt=229 dt_us=277946
iter=1719 dmajflt=216 dt_us=643570
iter=1720 dmajflt=220 dt_us=756473
iter=1721 dmajflt=217 dt_us=3396479
iter=1722 dmajflt=214 dt_us=5431473
iter=1723 dmajflt=219 dt_us=312690
iter=1724 dmajflt=216 dt_us=316037
iter=1725 dmajflt=228 dt_us=208991
iter=1726 dmajflt=220 dt_us=296648
iter=1727 dmajflt=212 dt_us=227374
iter=1728 dmajflt=228 dt_us=394960
iter=1729 dmajflt=208 dt_us=255099
iter=1730 dmajflt=210 dt_us=257719
iter=1731 dmajflt=240 dt_us=316823
iter=1732 dmajflt=224 dt_us=287397
iter=1733 dmajflt=219 dt_us=270238
iter=1734 dmajflt=215 dt_us=226222
iter=1735 dmajflt=229 dt_us=224574
iter=1736 dmajflt=219 dt_us=240141
iter=1737 dmajflt=234 dt_us=268355
iter=1738 dmajflt=224 dt_us=286345
iter=1739 dmajflt=216 dt_us=344520
iter=1740 dmajflt=198 dt_us=561167
iter=1741 dmajflt=212 dt_us=314146
iter=1742 dmajflt=221 dt_us=487004
iter=1743 dmajflt=219 dt_us=622033
iter=1744 dmajflt=233 dt_us=543661
iter=1745 dmajflt=236 dt_us=522133
iter=1746 dmajflt=218 dt_us=357782
iter=1747 dmajflt=199 dt_us=357329
iter=1748 dmajflt=202 dt_us=442120
iter=1749 dmajflt=207 dt_us=514422
iter=1750 dmajflt=208 dt_us=415699
iter=1751 dmajflt=219 dt_us=358674
iter=1752 dmajflt=194 dt_us=329225
iter=1753 dmajflt=219 dt_us=470445
iter=1754 dmajflt=230 dt_us=608826
iter=1755 dmajflt=221 dt_us=345042
iter=1756 dmajflt=238 dt_us=586990
iter=1757 dmajflt=220 dt_us=554769
iter=1758 dmajflt=229 dt_us=1762100
iter=1759 dmajflt=228 dt_us=252607
iter=1760 dmajflt=249 dt_us=828721
iter=1761 dmajflt=236 dt_us=781221
iter=1762 dmajflt=250 dt_us=718902
iter=1763 dmajflt=234 dt_us=812437
iter=1764 dmajflt=237 dt_us=996010
iter=1765 dmajflt=237 dt_us=747291
iter=1766 dmajflt=227 dt_us=2440097
iter=1767 dmajflt=226 dt_us=300668
iter=1768 dmajflt=248 dt_us=341866
iter=1769 dmajflt=265 dt_us=461562
iter=1770 dmajflt=253 dt_us=397710
iter=1771 dmajflt=238 dt_us=377972
iter=1772 dmajflt=235 dt_us=237820
iter=1773 dmajflt=239 dt_us=299307
iter=1774 dmajflt=245 dt_us=274474
iter=1775 dmajflt=249 dt_us=242657
iter=1776 dmajflt=241 dt_us=220286
iter=1777 dmajflt=244 dt_us=248589
iter=1778 dmajflt=221 dt_us=224992
iter=1779 dmajflt=223 dt_us=477207
iter=1780 dmajflt=237 dt_us=322046
iter=1781 dmajflt=225 dt_us=227300
iter=1782 dmajflt=208 dt_us=317664
iter=1783 dmajflt=206 dt_us=163995
iter=1784 dmajflt=212 dt_us=377416
iter=1785 dmajflt=200 dt_us=250038
iter=1786 dmajflt=201 dt_us=225330
iter=1787 dmajflt=199 dt_us=200381
iter=1788 dmajflt=219 dt_us=224117
iter=1789 dmajflt=211 dt_us=219807
iter=1790 dmajflt=211 dt_us=161785
iter=1791 dmajflt=209 dt_us=185879
iter=1792 dmajflt=200 dt_us=250783
iter=1793 dmajflt=202 dt_us=259275
iter=1794 dmajflt=204 dt_us=292078
iter=1795 dmajflt=220 dt_us=377466
iter=1796 dmajflt=220 dt_us=1352089
iter=1797 dmajflt=214 dt_us=199498
iter=1798 dmajflt=211 dt_us=2021284
iter=1799 dmajflt=219 dt_us=365291
iter=1800 dmajflt=239 dt_us=689693
iter=1801 dmajflt=240 dt_us=676828
iter=1802 dmajflt=213 dt_us=617993
iter=1803 dmajflt=217 dt_us=506489
iter=1804 dmajflt=210 dt_us=191967
iter=1805 dmajflt=204 dt_us=204328
iter=1806 dmajflt=229 dt_us=275806
iter=1807 dmajflt=207 dt_us=297800
iter=1808 dmajflt=192 dt_us=273626
iter=1809 dmajflt=226 dt_us=202194
iter=1810 dmajflt=202 dt_us=285916
iter=1811 dmajflt=189 dt_us=254635
iter=1812 dmajflt=208 dt_us=278066
iter=1813 dmajflt=221 dt_us=316964
iter=1814 dmajflt=213 dt_us=316883
iter=1815 dmajflt=220 dt_us=333635
iter=1816 dmajflt=206 dt_us=291349
iter=1817 dmajflt=219 dt_us=334613
iter=1818 dmajflt=233 dt_us=386216
iter=1819 dmajflt=223 dt_us=592205
iter=1820 dmajflt=222 dt_us=368270
iter=1821 dmajflt=228 dt_us=295343
iter=1822 dmajflt=213 dt_us=359028
iter=1823 dmajflt=215 dt_us=939062
iter=1824 dmajflt=237 dt_us=633725
iter=1825 dmajflt=213 dt_us=3625905
iter=1826 dmajflt=229 dt_us=148532
iter=1827 dmajflt=231 dt_us=187749
iter=1828 dmajflt=222 dt_us=216160
iter=1829 dmajflt=228 dt_us=204294
iter=1830 dmajflt=209 dt_us=183708
iter=1831 dmajflt=208 dt_us=335665
iter=1832 dmajflt=193 dt_us=242169
iter=1833 dmajflt=232 dt_us=2560600
iter=1834 dmajflt=225 dt_us=139046
iter=1835 dmajflt=200 dt_us=147694
iter=1836 dmajflt=209 dt_us=243093
iter=1837 dmajflt=218 dt_us=248638
iter=1838 dmajflt=252 dt_us=619819
iter=1839 dmajflt=216 dt_us=1853752
iter=1840 dmajflt=221 dt_us=388660
iter=1841 dmajflt=249 dt_us=540670
iter=1842 dmajflt=247 dt_us=732351
iter=1843 dmajflt=248 dt_us=609200
iter=1844 dmajflt=239 dt_us=237876
iter=1845 dmajflt=233 dt_us=288908
iter=1846 dmajflt=216 dt_us=231901
iter=1847 dmajflt=220 dt_us=298389
iter=1848 dmajflt=219 dt_us=197106
iter=1849 dmajflt=218 dt_us=216969
iter=1850 dmajflt=231 dt_us=323112
iter=1851 dmajflt=217 dt_us=284782
iter=1852 dmajflt=215 dt_us=298423
iter=1853 dmajflt=234 dt_us=337127
iter=1854 dmajflt=239 dt_us=297234
iter=1855 dmajflt=238 dt_us=291733
iter=1856 dmajflt=231 dt_us=274140
iter=1857 dmajflt=227 dt_us=269986
iter=1858 dmajflt=223 dt_us=327324
iter=1859 dmajflt=217 dt_us=267405
iter=1860 dmajflt=216 dt_us=296092
iter=1861 dmajflt=237 dt_us=329929
iter=1862 dmajflt=224 dt_us=281527
iter=1863 dmajflt=229 dt_us=301803
iter=1864 dmajflt=222 dt_us=293148
iter=1865 dmajflt=208 dt_us=227060
iter=1866 dmajflt=218 dt_us=355228
iter=1867 dmajflt=217 dt_us=477189
iter=1868 dmajflt=230 dt_us=1839795
iter=1869 dmajflt=242 dt_us=277402
iter=1870 dmajflt=236 dt_us=257804
iter=1871 dmajflt=230 dt_us=665062
iter=1872 dmajflt=211 dt_us=1469517
iter=1873 dmajflt=213 dt_us=281975
iter=1874 dmajflt=207 dt_us=208460
iter=1875 dmajflt=219 dt_us=238742
iter=1876 dmajflt=216 dt_us=2561242
iter=1877 dmajflt=182 dt_us=138416
iter=1878 dmajflt=194 dt_us=148947
iter=1879 dmajflt=212 dt_us=197449
iter=1880 dmajflt=231 dt_us=238029
iter=1881 dmajflt=231 dt_us=321278
iter=1882 dmajflt=210 dt_us=307072
iter=1883 dmajflt=212 dt_us=290742
iter=1884 dmajflt=212 dt_us=283811
iter=1885 dmajflt=222 dt_us=443149
iter=1886 dmajflt=219 dt_us=359302
iter=1887 dmajflt=218 dt_us=328899
iter=1888 dmajflt=208 dt_us=278272
iter=1889 dmajflt=212 dt_us=312008
iter=1890 dmajflt=226 dt_us=11008524
iter=1891 dmajflt=254 dt_us=479353
iter=1892 dmajflt=284 dt_us=649507
iter=1893 dmajflt=256 dt_us=528281
iter=1894 dmajflt=253 dt_us=389818
iter=1895 dmajflt=228 dt_us=328604
iter=1896 dmajflt=235 dt_us=391515
iter=1897 dmajflt=221 dt_us=305629
iter=1898 dmajflt=256 dt_us=398752
iter=1899 dmajflt=236 dt_us=384195
iter=1900 dmajflt=241 dt_us=345490
iter=1901 dmajflt=223 dt_us=482925
iter=1902 dmajflt=223 dt_us=320897
iter=1903 dmajflt=232 dt_us=612458
iter=1904 dmajflt=233 dt_us=582348
iter=1905 dmajflt=239 dt_us=521400
iter=1906 dmajflt=241 dt_us=559532
iter=1907 dmajflt=242 dt_us=732545
iter=1908 dmajflt=234 dt_us=634340
iter=1909 dmajflt=222 dt_us=569364
iter=1910 dmajflt=217 dt_us=624276
iter=1911 dmajflt=223 dt_us=724721
iter=1912 dmajflt=209 dt_us=249363
iter=1913 dmajflt=220 dt_us=196839
iter=1914 dmajflt=238 dt_us=320908
iter=1915 dmajflt=236 dt_us=277379
iter=1916 dmajflt=234 dt_us=248701
iter=1917 dmajflt=232 dt_us=211277
iter=1918 dmajflt=223 dt_us=197899
iter=1919 dmajflt=244 dt_us=250201
iter=1920 dmajflt=241 dt_us=212507
iter=1921 dmajflt=229 dt_us=196331
iter=1922 dmajflt=209 dt_us=239658
iter=1923 dmajflt=205 dt_us=226732
iter=1924 dmajflt=205 dt_us=227976
iter=1925 dmajflt=198 dt_us=198944
iter=1926 dmajflt=217 dt_us=259316
iter=1927 dmajflt=225 dt_us=260967
iter=1928 dmajflt=230 dt_us=253600
iter=1929 dmajflt=228 dt_us=276126
iter=1930 dmajflt=230 dt_us=279556
iter=1931 dmajflt=211 dt_us=216720
iter=1932 dmajflt=208 dt_us=216030
iter=1933 dmajflt=222 dt_us=175548
iter=1934 dmajflt=205 dt_us=198719
iter=1935 dmajflt=217 dt_us=140602
iter=1936 dmajflt=207 dt_us=176382
iter=1937 dmajflt=226 dt_us=229065
iter=1938 dmajflt=217 dt_us=256415
iter=1939 dmajflt=212 dt_us=272114
iter=1940 dmajflt=223 dt_us=312895
iter=1941 dmajflt=224 dt_us=268548
iter=1942 dmajflt=215 dt_us=233276
iter=1943 dmajflt=211 dt_us=231863
iter=1944 dmajflt=208 dt_us=194961
iter=1945 dmajflt=196 dt_us=301319
iter=1946 dmajflt=205 dt_us=399556
iter=1947 dmajflt=207 dt_us=341318
iter=1948 dmajflt=200 dt_us=446857
iter=1949 dmajflt=225 dt_us=511066
iter=1950 dmajflt=224 dt_us=681156
iter=1951 dmajflt=215 dt_us=700071
iter=1952 dmajflt=207 dt_us=540600
iter=1953 dmajflt=220 dt_us=713322
iter=1954 dmajflt=204 dt_us=4422888
iter=1955 dmajflt=234 dt_us=221954
iter=1956 dmajflt=237 dt_us=307339
iter=1957 dmajflt=239 dt_us=303371
iter=1958 dmajflt=197 dt_us=211641
iter=1959 dmajflt=235 dt_us=248441
iter=1960 dmajflt=216 dt_us=218468
iter=1961 dmajflt=221 dt_us=166438
iter=1962 dmajflt=216 dt_us=201735
iter=1963 dmajflt=216 dt_us=211349
iter=1964 dmajflt=202 dt_us=200319
iter=1965 dmajflt=217 dt_us=294101
iter=1966 dmajflt=216 dt_us=255760
iter=1967 dmajflt=221 dt_us=208692
iter=1968 dmajflt=205 dt_us=256843
iter=1969 dmajflt=225 dt_us=247748
iter=1970 dmajflt=212 dt_us=200047
iter=1971 dmajflt=221 dt_us=184268
iter=1972 dmajflt=218 dt_us=333961
iter=1973 dmajflt=205 dt_us=416575
iter=1974 dmajflt=209 dt_us=485874
iter=1975 dmajflt=215 dt_us=444172
iter=1976 dmajflt=207 dt_us=445081
iter=1977 dmajflt=218 dt_us=310182
iter=1978 dmajflt=213 dt_us=390357
iter=1979 dmajflt=210 dt_us=347735
iter=1980 dmajflt=207 dt_us=520281
iter=1981 dmajflt=205 dt_us=402037
iter=1982 dmajflt=205 dt_us=465618
iter=1983 dmajflt=214 dt_us=248372
iter=1984 dmajflt=222 dt_us=454869
iter=1985 dmajflt=217 dt_us=364126
iter=1986 dmajflt=234 dt_us=562366
iter=1987 dmajflt=222 dt_us=560456
iter=1988 dmajflt=220 dt_us=398952
iter=1989 dmajflt=214 dt_us=546782
iter=1990 dmajflt=226 dt_us=868506
iter=1991 dmajflt=209 dt_us=392803
iter=1992 dmajflt=223 dt_us=604074
iter=1993 dmajflt=220 dt_us=480371
iter=1994 dmajflt=214 dt_us=1342821
iter=1995 dmajflt=223 dt_us=296653
iter=1996 dmajflt=217 dt_us=261361
iter=1997 dmajflt=225 dt_us=519051
iter=1998 dmajflt=225 dt_us=625012
iter=1999 dmajflt=213 dt_us=404380

11.18user 195.48system 28:52.94elapsed 11%CPU (0avgtext+0avgdata 1041448maxresident)k
41879552inputs+624outputs (723413major+5502481minor)pagefaults 0swaps

==> Data/CaseStudies/shrink_data/16.txt <==
iter=0 dmajflt=231 dt_us=25151
iter=1 dmajflt=219 dt_us=28271
iter=2 dmajflt=215 dt_us=24440
iter=3 dmajflt=223 dt_us=26754
iter=4 dmajflt=215 dt_us=25881
iter=5 dmajflt=214 dt_us=26057
iter=6 dmajflt=220 dt_us=28026
iter=7 dmajflt=223 dt_us=25437
iter=8 dmajflt=205 dt_us=26366
iter=9 dmajflt=226 dt_us=26493
iter=10 dmajflt=226 dt_us=25765
iter=11 dmajflt=224 dt_us=26272
iter=12 dmajflt=204 dt_us=24314
iter=13 dmajflt=217 dt_us=27851
iter=14 dmajflt=205 dt_us=24102
iter=15 dmajflt=188 dt_us=23382
iter=16 dmajflt=186 dt_us=24572
iter=17 dmajflt=189 dt_us=24565
iter=18 dmajflt=190 dt_us=23332
iter=19 dmajflt=183 dt_us=23709
iter=20 dmajflt=189 dt_us=23601
iter=21 dmajflt=193 dt_us=24091
iter=22 dmajflt=191 dt_us=22305
iter=23 dmajflt=186 dt_us=24094
iter=24 dmajflt=189 dt_us=22099
iter=25 dmajflt=183 dt_us=21105
iter=26 dmajflt=196 dt_us=21884
iter=27 dmajflt=186 dt_us=21205
iter=28 dmajflt=185 dt_us=20530
iter=29 dmajflt=191 dt_us=22162
iter=30 dmajflt=196 dt_us=23396
iter=31 dmajflt=192 dt_us=21026
iter=32 dmajflt=191 dt_us=20615
iter=33 dmajflt=186 dt_us=20121
iter=34 dmajflt=187 dt_us=22002
iter=35 dmajflt=201 dt_us=21326
iter=36 dmajflt=192 dt_us=21221
iter=37 dmajflt=189 dt_us=21114
iter=38 dmajflt=190 dt_us=20628
iter=39 dmajflt=197 dt_us=24065
iter=40 dmajflt=185 dt_us=19849
iter=41 dmajflt=202 dt_us=22949
iter=42 dmajflt=213 dt_us=21582
iter=43 dmajflt=214 dt_us=22975
iter=44 dmajflt=203 dt_us=22280
iter=45 dmajflt=218 dt_us=22937
iter=46 dmajflt=209 dt_us=21241
iter=47 dmajflt=215 dt_us=25212
iter=48 dmajflt=204 dt_us=23959
iter=49 dmajflt=207 dt_us=23324
iter=50 dmajflt=205 dt_us=24749
iter=51 dmajflt=209 dt_us=23865
iter=52 dmajflt=206 dt_us=24160
iter=53 dmajflt=217 dt_us=22337
iter=54 dmajflt=213 dt_us=23776
iter=55 dmajflt=209 dt_us=25136
iter=56 dmajflt=199 dt_us=22272
iter=57 dmajflt=209 dt_us=24449
iter=58 dmajflt=208 dt_us=24844
iter=59 dmajflt=217 dt_us=23763
iter=60 dmajflt=211 dt_us=25203
iter=61 dmajflt=207 dt_us=22482
iter=62 dmajflt=216 dt_us=25291
iter=63 dmajflt=214 dt_us=26956
iter=64 dmajflt=206 dt_us=23987
iter=65 dmajflt=201 dt_us=24185
iter=66 dmajflt=209 dt_us=24318
iter=67 dmajflt=205 dt_us=23276
iter=68 dmajflt=203 dt_us=22244
iter=69 dmajflt=200 dt_us=23028
iter=70 dmajflt=207 dt_us=22277
iter=71 dmajflt=216 dt_us=23461
iter=72 dmajflt=236 dt_us=24496
iter=73 dmajflt=225 dt_us=23126
iter=74 dmajflt=217 dt_us=23715
iter=75 dmajflt=230 dt_us=24213
iter=76 dmajflt=231 dt_us=24143
iter=77 dmajflt=246 dt_us=24706
iter=78 dmajflt=241 dt_us=24434
iter=79 dmajflt=220 dt_us=22905
iter=80 dmajflt=207 dt_us=22729
iter=81 dmajflt=208 dt_us=23205
iter=82 dmajflt=197 dt_us=23749
iter=83 dmajflt=202 dt_us=23197
iter=84 dmajflt=209 dt_us=23624
iter=85 dmajflt=199 dt_us=22784
iter=86 dmajflt=208 dt_us=24417
iter=87 dmajflt=210 dt_us=24003
iter=88 dmajflt=210 dt_us=25101
iter=89 dmajflt=202 dt_us=24968
iter=90 dmajflt=212 dt_us=24860
iter=91 dmajflt=198 dt_us=24144
iter=92 dmajflt=208 dt_us=24734
iter=93 dmajflt=207 dt_us=24695
iter=94 dmajflt=217 dt_us=23478
iter=95 dmajflt=209 dt_us=23241
iter=96 dmajflt=209 dt_us=26543
iter=97 dmajflt=199 dt_us=21955
iter=98 dmajflt=189 dt_us=22513
iter=99 dmajflt=193 dt_us=22096
iter=100 dmajflt=195 dt_us=23411
iter=101 dmajflt=201 dt_us=21913
iter=102 dmajflt=192 dt_us=22418
iter=103 dmajflt=186 dt_us=20716
iter=104 dmajflt=197 dt_us=20943
iter=105 dmajflt=230 dt_us=23682
iter=106 dmajflt=254 dt_us=24493
iter=107 dmajflt=249 dt_us=22664
iter=108 dmajflt=252 dt_us=23157
iter=109 dmajflt=245 dt_us=23622
iter=110 dmajflt=245 dt_us=22962
iter=111 dmajflt=235 dt_us=22604
iter=112 dmajflt=217 dt_us=24232
iter=113 dmajflt=212 dt_us=22049
iter=114 dmajflt=210 dt_us=24534
iter=115 dmajflt=210 dt_us=20984
iter=116 dmajflt=204 dt_us=22236
iter=117 dmajflt=200 dt_us=23475
iter=118 dmajflt=195 dt_us=22315
iter=119 dmajflt=204 dt_us=23079
iter=120 dmajflt=200 dt_us=23087
iter=121 dmajflt=218 dt_us=24248
iter=122 dmajflt=214 dt_us=23529
iter=123 dmajflt=210 dt_us=23383
iter=124 dmajflt=200 dt_us=24166
iter=125 dmajflt=208 dt_us=24151
iter=126 dmajflt=211 dt_us=24784
iter=127 dmajflt=203 dt_us=23884
iter=128 dmajflt=212 dt_us=26332
iter=129 dmajflt=211 dt_us=23086
iter=130 dmajflt=201 dt_us=23033
iter=131 dmajflt=200 dt_us=24255
iter=132 dmajflt=189 dt_us=22006
iter=133 dmajflt=191 dt_us=23547
iter=134 dmajflt=201 dt_us=22012
iter=135 dmajflt=201 dt_us=23233
iter=136 dmajflt=187 dt_us=22456
iter=137 dmajflt=197 dt_us=22383
iter=138 dmajflt=217 dt_us=24269
iter=139 dmajflt=235 dt_us=24081
iter=140 dmajflt=231 dt_us=24603
iter=141 dmajflt=225 dt_us=24542
iter=142 dmajflt=232 dt_us=23552
iter=143 dmajflt=240 dt_us=24684
iter=144 dmajflt=229 dt_us=24697
iter=145 dmajflt=209 dt_us=23377
iter=146 dmajflt=221 dt_us=23042
iter=147 dmajflt=205 dt_us=21324
iter=148 dmajflt=200 dt_us=23453
iter=149 dmajflt=209 dt_us=22316
iter=150 dmajflt=204 dt_us=23083
iter=151 dmajflt=196 dt_us=22611
iter=152 dmajflt=211 dt_us=24496
iter=153 dmajflt=210 dt_us=23381
iter=154 dmajflt=206 dt_us=22665
iter=155 dmajflt=203 dt_us=23449
iter=156 dmajflt=199 dt_us=23309
iter=157 dmajflt=213 dt_us=23813
iter=158 dmajflt=205 dt_us=23984
iter=159 dmajflt=202 dt_us=22317
iter=160 dmajflt=206 dt_us=23906
iter=161 dmajflt=208 dt_us=25650
iter=162 dmajflt=214 dt_us=25631
iter=163 dmajflt=198 dt_us=21867
iter=164 dmajflt=197 dt_us=24646
iter=165 dmajflt=189 dt_us=20914
iter=166 dmajflt=190 dt_us=21209
iter=167 dmajflt=191 dt_us=20847
iter=168 dmajflt=194 dt_us=22579
iter=169 dmajflt=186 dt_us=21799
iter=170 dmajflt=211 dt_us=23815
iter=171 dmajflt=233 dt_us=22751
iter=172 dmajflt=245 dt_us=22890
iter=173 dmajflt=234 dt_us=23518
iter=174 dmajflt=236 dt_us=23919
iter=175 dmajflt=238 dt_us=21857
iter=176 dmajflt=249 dt_us=23499
iter=177 dmajflt=234 dt_us=22570
iter=178 dmajflt=204 dt_us=21784
iter=179 dmajflt=209 dt_us=21877
iter=180 dmajflt=200 dt_us=21336
iter=181 dmajflt=201 dt_us=22533
iter=182 dmajflt=203 dt_us=21445
iter=183 dmajflt=198 dt_us=21305
iter=184 dmajflt=200 dt_us=22133
iter=185 dmajflt=199 dt_us=22771
iter=186 dmajflt=200 dt_us=22282
iter=187 dmajflt=200 dt_us=22071
iter=188 dmajflt=205 dt_us=21120
iter=189 dmajflt=202 dt_us=22664
iter=190 dmajflt=208 dt_us=22899
iter=191 dmajflt=209 dt_us=24864
iter=192 dmajflt=210 dt_us=21834
iter=193 dmajflt=221 dt_us=21768
iter=194 dmajflt=213 dt_us=23015
iter=195 dmajflt=210 dt_us=23175
iter=196 dmajflt=203 dt_us=21847
iter=197 dmajflt=209 dt_us=23335
iter=198 dmajflt=211 dt_us=21350
iter=199 dmajflt=212 dt_us=23282
iter=200 dmajflt=217 dt_us=23713
iter=201 dmajflt=213 dt_us=23875
iter=202 dmajflt=215 dt_us=23581
iter=203 dmajflt=217 dt_us=24629
iter=204 dmajflt=227 dt_us=24275
iter=205 dmajflt=235 dt_us=23552
iter=206 dmajflt=220 dt_us=24600
iter=207 dmajflt=230 dt_us=23276
iter=208 dmajflt=222 dt_us=23267
iter=209 dmajflt=224 dt_us=24648
iter=210 dmajflt=230 dt_us=23612
iter=211 dmajflt=227 dt_us=24993
iter=212 dmajflt=216 dt_us=23968
iter=213 dmajflt=212 dt_us=25102
iter=214 dmajflt=216 dt_us=23500
iter=215 dmajflt=211 dt_us=24316
iter=216 dmajflt=218 dt_us=25433
iter=217 dmajflt=215 dt_us=24851
iter=218 dmajflt=218 dt_us=23990
iter=219 dmajflt=220 dt_us=23856
iter=220 dmajflt=222 dt_us=23635
iter=221 dmajflt=210 dt_us=25585
iter=222 dmajflt=216 dt_us=23552
iter=223 dmajflt=215 dt_us=23719
iter=224 dmajflt=240 dt_us=24346
iter=225 dmajflt=246 dt_us=23546
iter=226 dmajflt=231 dt_us=23451
iter=227 dmajflt=230 dt_us=24545
iter=228 dmajflt=241 dt_us=23849
iter=229 dmajflt=237 dt_us=23540
iter=230 dmajflt=214 dt_us=23278
iter=231 dmajflt=212 dt_us=25136
iter=232 dmajflt=232 dt_us=26643
iter=233 dmajflt=237 dt_us=24706
iter=234 dmajflt=242 dt_us=23938
iter=235 dmajflt=233 dt_us=24563
iter=236 dmajflt=267 dt_us=24833
iter=237 dmajflt=234 dt_us=25623
iter=238 dmajflt=247 dt_us=25372
iter=239 dmajflt=231 dt_us=23709
iter=240 dmajflt=233 dt_us=23239
iter=241 dmajflt=241 dt_us=23007
iter=242 dmajflt=238 dt_us=24747
iter=243 dmajflt=245 dt_us=23949
iter=244 dmajflt=238 dt_us=23254
iter=245 dmajflt=236 dt_us=23318
iter=246 dmajflt=246 dt_us=24168
iter=247 dmajflt=235 dt_us=23724
iter=248 dmajflt=204 dt_us=23438
iter=249 dmajflt=216 dt_us=22345
iter=250 dmajflt=230 dt_us=25486
iter=251 dmajflt=226 dt_us=25210
iter=252 dmajflt=220 dt_us=24681
iter=253 dmajflt=229 dt_us=25928
iter=254 dmajflt=241 dt_us=24190
iter=255 dmajflt=242 dt_us=24140
iter=256 dmajflt=238 dt_us=24802
iter=257 dmajflt=231 dt_us=22674
iter=258 dmajflt=240 dt_us=24277
iter=259 dmajflt=232 dt_us=24943
iter=260 dmajflt=233 dt_us=23887
iter=261 dmajflt=236 dt_us=23028
iter=262 dmajflt=243 dt_us=24477
iter=263 dmajflt=234 dt_us=24592
iter=264 dmajflt=236 dt_us=24915
iter=265 dmajflt=249 dt_us=25324
iter=266 dmajflt=236 dt_us=26257
iter=267 dmajflt=242 dt_us=24538
iter=268 dmajflt=240 dt_us=25716
iter=269 dmajflt=235 dt_us=26485
iter=270 dmajflt=231 dt_us=25287
iter=271 dmajflt=230 dt_us=26312
iter=272 dmajflt=248 dt_us=25095
iter=273 dmajflt=224 dt_us=24875
iter=274 dmajflt=236 dt_us=24030
iter=275 dmajflt=237 dt_us=24998
iter=276 dmajflt=235 dt_us=24841
iter=277 dmajflt=226 dt_us=23836
iter=278 dmajflt=243 dt_us=25020
iter=279 dmajflt=236 dt_us=23512
iter=280 dmajflt=245 dt_us=24204
iter=281 dmajflt=242 dt_us=23864
iter=282 dmajflt=246 dt_us=24689
iter=283 dmajflt=218 dt_us=24529
iter=284 dmajflt=244 dt_us=25253
iter=285 dmajflt=243 dt_us=23562
iter=286 dmajflt=242 dt_us=22984
iter=287 dmajflt=243 dt_us=24142
iter=288 dmajflt=231 dt_us=24373
iter=289 dmajflt=234 dt_us=22235
iter=290 dmajflt=249 dt_us=22465
iter=291 dmajflt=239 dt_us=24841
iter=292 dmajflt=248 dt_us=22851
iter=293 dmajflt=243 dt_us=22947
iter=294 dmajflt=242 dt_us=24712
iter=295 dmajflt=247 dt_us=22115
iter=296 dmajflt=253 dt_us=24179
iter=297 dmajflt=248 dt_us=23388
iter=298 dmajflt=235 dt_us=22223
iter=299 dmajflt=261 dt_us=23764
iter=300 dmajflt=254 dt_us=24633
iter=301 dmajflt=246 dt_us=23086
iter=302 dmajflt=252 dt_us=23154
iter=303 dmajflt=250 dt_us=25346
iter=304 dmajflt=227 dt_us=24167
iter=305 dmajflt=232 dt_us=25501
iter=306 dmajflt=226 dt_us=24946
iter=307 dmajflt=240 dt_us=25930
iter=308 dmajflt=246 dt_us=24758
iter=309 dmajflt=240 dt_us=25411
iter=310 dmajflt=248 dt_us=24248
iter=311 dmajflt=250 dt_us=24338
iter=312 dmajflt=260 dt_us=25367
iter=313 dmajflt=248 dt_us=23831
iter=314 dmajflt=244 dt_us=24026
iter=315 dmajflt=244 dt_us=23993
iter=316 dmajflt=243 dt_us=25064
iter=317 dmajflt=243 dt_us=24881
iter=318 dmajflt=235 dt_us=23319
iter=319 dmajflt=232 dt_us=23412
iter=320 dmajflt=262 dt_us=22856
iter=321 dmajflt=239 dt_us=22124
iter=322 dmajflt=216 dt_us=24499
iter=323 dmajflt=261 dt_us=25310
iter=324 dmajflt=260 dt_us=26816
iter=325 dmajflt=215 dt_us=23795
iter=326 dmajflt=240 dt_us=24537
iter=327 dmajflt=219 dt_us=23765
iter=328 dmajflt=226 dt_us=23478
iter=329 dmajflt=226 dt_us=22634
iter=330 dmajflt=228 dt_us=24452
iter=331 dmajflt=249 dt_us=22879
iter=332 dmajflt=232 dt_us=23428
iter=333 dmajflt=254 dt_us=22196
iter=334 dmajflt=231 dt_us=22451
iter=335 dmajflt=241 dt_us=23306
iter=336 dmajflt=222 dt_us=22375
iter=337 dmajflt=218 dt_us=22998
iter=338 dmajflt=233 dt_us=22510
iter=339 dmajflt=244 dt_us=24122
iter=340 dmajflt=227 dt_us=23629
iter=341 dmajflt=239 dt_us=23097
iter=342 dmajflt=221 dt_us=22878
iter=343 dmajflt=232 dt_us=23075
iter=344 dmajflt=246 dt_us=22276
iter=345 dmajflt=236 dt_us=24306
iter=346 dmajflt=220 dt_us=22442
iter=347 dmajflt=211 dt_us=24707
iter=348 dmajflt=222 dt_us=22615
iter=349 dmajflt=227 dt_us=23903
iter=350 dmajflt=228 dt_us=21527
iter=351 dmajflt=249 dt_us=23099
iter=352 dmajflt=246 dt_us=22790
iter=353 dmajflt=226 dt_us=23172
iter=354 dmajflt=227 dt_us=22277
iter=355 dmajflt=227 dt_us=22167
iter=356 dmajflt=214 dt_us=23477
iter=357 dmajflt=220 dt_us=23339
iter=358 dmajflt=222 dt_us=23884
iter=359 dmajflt=225 dt_us=22694
iter=360 dmajflt=230 dt_us=23782
iter=361 dmajflt=215 dt_us=23247
iter=362 dmajflt=223 dt_us=23516
iter=363 dmajflt=212 dt_us=22747
iter=364 dmajflt=213 dt_us=22185
iter=365 dmajflt=214 dt_us=24044
iter=366 dmajflt=227 dt_us=23963
iter=367 dmajflt=207 dt_us=21919
iter=368 dmajflt=212 dt_us=23377
iter=369 dmajflt=207 dt_us=23326
iter=370 dmajflt=225 dt_us=24522
iter=371 dmajflt=207 dt_us=22944
iter=372 dmajflt=211 dt_us=24528
iter=373 dmajflt=203 dt_us=23637
iter=374 dmajflt=211 dt_us=23966
iter=375 dmajflt=206 dt_us=22934
iter=376 dmajflt=213 dt_us=22755
iter=377 dmajflt=213 dt_us=24230
iter=378 dmajflt=203 dt_us=23191
iter=379 dmajflt=217 dt_us=23229
iter=380 dmajflt=248 dt_us=26039
iter=381 dmajflt=229 dt_us=24088
iter=382 dmajflt=249 dt_us=24332
iter=383 dmajflt=219 dt_us=24581
iter=384 dmajflt=233 dt_us=25991
iter=385 dmajflt=243 dt_us=24647
iter=386 dmajflt=244 dt_us=24182
iter=387 dmajflt=206 dt_us=23918
iter=388 dmajflt=217 dt_us=22834
iter=389 dmajflt=204 dt_us=23954
iter=390 dmajflt=216 dt_us=24526
iter=391 dmajflt=214 dt_us=25675
iter=392 dmajflt=223 dt_us=22750
iter=393 dmajflt=205 dt_us=23604
iter=394 dmajflt=211 dt_us=23678
iter=395 dmajflt=208 dt_us=23838
iter=396 dmajflt=214 dt_us=25936
iter=397 dmajflt=201 dt_us=22115
iter=398 dmajflt=215 dt_us=24201
iter=399 dmajflt=204 dt_us=23981
iter=400 dmajflt=208 dt_us=24147
iter=401 dmajflt=204 dt_us=22937
iter=402 dmajflt=203 dt_us=24817
iter=403 dmajflt=207 dt_us=24495
iter=404 dmajflt=207 dt_us=23908
iter=405 dmajflt=213 dt_us=22715
iter=406 dmajflt=210 dt_us=22831
iter=407 dmajflt=198 dt_us=22757
iter=408 dmajflt=202 dt_us=22615
iter=409 dmajflt=191 dt_us=21889
iter=410 dmajflt=203 dt_us=22278
iter=411 dmajflt=191 dt_us=21772
iter=412 dmajflt=210 dt_us=22327
iter=413 dmajflt=242 dt_us=25910
iter=414 dmajflt=245 dt_us=23879
iter=415 dmajflt=249 dt_us=26188
iter=416 dmajflt=246 dt_us=24941
iter=417 dmajflt=254 dt_us=24256
iter=418 dmajflt=242 dt_us=24634
iter=419 dmajflt=223 dt_us=23431
iter=420 dmajflt=208 dt_us=23093
iter=421 dmajflt=209 dt_us=23613
iter=422 dmajflt=215 dt_us=22574
iter=423 dmajflt=209 dt_us=23524
iter=424 dmajflt=204 dt_us=22566
iter=425 dmajflt=216 dt_us=23118
iter=426 dmajflt=213 dt_us=24651
iter=427 dmajflt=210 dt_us=22603
iter=428 dmajflt=215 dt_us=24182
iter=429 dmajflt=214 dt_us=22875
iter=430 dmajflt=214 dt_us=22787
iter=431 dmajflt=212 dt_us=22527
iter=432 dmajflt=214 dt_us=23600
iter=433 dmajflt=204 dt_us=23027
iter=434 dmajflt=204 dt_us=24576
iter=435 dmajflt=209 dt_us=22683
iter=436 dmajflt=209 dt_us=24569
iter=437 dmajflt=209 dt_us=21947
iter=438 dmajflt=220 dt_us=23622
iter=439 dmajflt=214 dt_us=22089
iter=440 dmajflt=199 dt_us=23009
iter=441 dmajflt=199 dt_us=22075
iter=442 dmajflt=197 dt_us=22038
iter=443 dmajflt=192 dt_us=21690
iter=444 dmajflt=197 dt_us=21140
iter=445 dmajflt=209 dt_us=23217
iter=446 dmajflt=243 dt_us=23596
iter=447 dmajflt=236 dt_us=24629
iter=448 dmajflt=208 dt_us=25304
iter=449 dmajflt=233 dt_us=23245
iter=450 dmajflt=226 dt_us=24741
iter=451 dmajflt=245 dt_us=24738
iter=452 dmajflt=224 dt_us=22086
iter=453 dmajflt=211 dt_us=23400
iter=454 dmajflt=211 dt_us=21811
iter=455 dmajflt=205 dt_us=23382
iter=456 dmajflt=207 dt_us=23198
iter=457 dmajflt=205 dt_us=22760
iter=458 dmajflt=216 dt_us=24081
iter=459 dmajflt=210 dt_us=23117
iter=460 dmajflt=201 dt_us=22558
iter=461 dmajflt=207 dt_us=22529
iter=462 dmajflt=203 dt_us=21469
iter=463 dmajflt=209 dt_us=22796
iter=464 dmajflt=207 dt_us=23977
iter=465 dmajflt=199 dt_us=21394
iter=466 dmajflt=212 dt_us=22200
iter=467 dmajflt=202 dt_us=23471
iter=468 dmajflt=205 dt_us=22860
iter=469 dmajflt=204 dt_us=21992
iter=470 dmajflt=212 dt_us=23704
iter=471 dmajflt=206 dt_us=21850
iter=472 dmajflt=198 dt_us=22115
iter=473 dmajflt=205 dt_us=21755
iter=474 dmajflt=200 dt_us=20801
iter=475 dmajflt=201 dt_us=22467
iter=476 dmajflt=199 dt_us=21710
iter=477 dmajflt=196 dt_us=21401
iter=478 dmajflt=211 dt_us=23900
iter=479 dmajflt=247 dt_us=23831
iter=480 dmajflt=254 dt_us=24898
iter=481 dmajflt=252 dt_us=23348
iter=482 dmajflt=253 dt_us=24294
iter=483 dmajflt=245 dt_us=24019
iter=484 dmajflt=239 dt_us=23194
iter=485 dmajflt=203 dt_us=23712
iter=486 dmajflt=209 dt_us=22821
iter=487 dmajflt=204 dt_us=22721
iter=488 dmajflt=209 dt_us=22230
iter=489 dmajflt=201 dt_us=21834
iter=490 dmajflt=213 dt_us=23369
iter=491 dmajflt=211 dt_us=21536
iter=492 dmajflt=207 dt_us=24450
iter=493 dmajflt=206 dt_us=22668
iter=494 dmajflt=209 dt_us=21977
iter=495 dmajflt=214 dt_us=23264
iter=496 dmajflt=210 dt_us=22671
iter=497 dmajflt=209 dt_us=22054
iter=498 dmajflt=206 dt_us=23902
iter=499 dmajflt=207 dt_us=23931
iter=500 dmajflt=216 dt_us=23064
iter=501 dmajflt=203 dt_us=21984
iter=502 dmajflt=210 dt_us=24762
iter=503 dmajflt=221 dt_us=22975
iter=504 dmajflt=202 dt_us=23402
iter=505 dmajflt=189 dt_us=22957
iter=506 dmajflt=203 dt_us=24218
iter=507 dmajflt=203 dt_us=23847
iter=508 dmajflt=190 dt_us=22949
iter=509 dmajflt=192 dt_us=24585
iter=510 dmajflt=199 dt_us=21799
iter=511 dmajflt=233 dt_us=25221
iter=512 dmajflt=248 dt_us=24418
iter=513 dmajflt=238 dt_us=25555
iter=514 dmajflt=227 dt_us=24463
iter=515 dmajflt=252 dt_us=23140
iter=516 dmajflt=252 dt_us=25205
iter=517 dmajflt=234 dt_us=23495
iter=518 dmajflt=207 dt_us=23125
iter=519 dmajflt=205 dt_us=24012
iter=520 dmajflt=213 dt_us=23137
iter=521 dmajflt=211 dt_us=24297
iter=522 dmajflt=217 dt_us=22895
iter=523 dmajflt=210 dt_us=24844
iter=524 dmajflt=211 dt_us=22699
iter=525 dmajflt=208 dt_us=22536
iter=526 dmajflt=208 dt_us=23366
iter=527 dmajflt=212 dt_us=23669
iter=528 dmajflt=214 dt_us=24087
iter=529 dmajflt=203 dt_us=21932
iter=530 dmajflt=207 dt_us=25217
iter=531 dmajflt=208 dt_us=23265
iter=532 dmajflt=202 dt_us=23237
iter=533 dmajflt=208 dt_us=21996
iter=534 dmajflt=203 dt_us=24306
iter=535 dmajflt=213 dt_us=22807
iter=536 dmajflt=213 dt_us=23276
iter=537 dmajflt=201 dt_us=25361
iter=538 dmajflt=199 dt_us=21410
iter=539 dmajflt=193 dt_us=22361
iter=540 dmajflt=193 dt_us=23642
iter=541 dmajflt=192 dt_us=21582
iter=542 dmajflt=204 dt_us=24784
iter=543 dmajflt=205 dt_us=22122
iter=544 dmajflt=231 dt_us=24864
iter=545 dmajflt=240 dt_us=25593
iter=546 dmajflt=243 dt_us=25559
iter=547 dmajflt=260 dt_us=25061
iter=548 dmajflt=239 dt_us=24786
iter=549 dmajflt=253 dt_us=24469
iter=550 dmajflt=216 dt_us=24855
iter=551 dmajflt=212 dt_us=23721
iter=552 dmajflt=213 dt_us=23219
iter=553 dmajflt=204 dt_us=23029
iter=554 dmajflt=209 dt_us=22254
iter=555 dmajflt=211 dt_us=22610
iter=556 dmajflt=206 dt_us=23291
iter=557 dmajflt=210 dt_us=22891
iter=558 dmajflt=209 dt_us=23927
iter=559 dmajflt=214 dt_us=22222
iter=560 dmajflt=202 dt_us=24172
iter=561 dmajflt=205 dt_us=21476
iter=562 dmajflt=210 dt_us=24237
iter=563 dmajflt=203 dt_us=23281
iter=564 dmajflt=200 dt_us=21360
iter=565 dmajflt=209 dt_us=23446
iter=566 dmajflt=207 dt_us=22530
iter=567 dmajflt=205 dt_us=23136
iter=568 dmajflt=206 dt_us=23369
iter=569 dmajflt=201 dt_us=22593
iter=570 dmajflt=200 dt_us=21627
iter=571 dmajflt=195 dt_us=22570
iter=572 dmajflt=198 dt_us=21529
iter=573 dmajflt=202 dt_us=22566
iter=574 dmajflt=195 dt_us=22372
iter=575 dmajflt=196 dt_us=23000
iter=576 dmajflt=225 dt_us=21760
iter=577 dmajflt=250 dt_us=25526
iter=578 dmajflt=260 dt_us=26113
iter=579 dmajflt=236 dt_us=23563
iter=580 dmajflt=248 dt_us=23138
iter=581 dmajflt=245 dt_us=25274
iter=582 dmajflt=234 dt_us=23948
iter=583 dmajflt=219 dt_us=23897
iter=584 dmajflt=208 dt_us=24373
iter=585 dmajflt=210 dt_us=23006
iter=586 dmajflt=218 dt_us=22324
iter=587 dmajflt=204 dt_us=24458
iter=588 dmajflt=212 dt_us=23683
iter=589 dmajflt=200 dt_us=21963
iter=590 dmajflt=218 dt_us=22208
iter=591 dmajflt=208 dt_us=24115
iter=592 dmajflt=214 dt_us=23094
iter=593 dmajflt=207 dt_us=22322
iter=594 dmajflt=213 dt_us=24063
iter=595 dmajflt=213 dt_us=23665
iter=596 dmajflt=214 dt_us=23046
iter=597 dmajflt=211 dt_us=23815
iter=598 dmajflt=216 dt_us=24573
iter=599 dmajflt=209 dt_us=23347
iter=600 dmajflt=212 dt_us=24207
iter=601 dmajflt=218 dt_us=22745
iter=602 dmajflt=203 dt_us=23627
iter=603 dmajflt=201 dt_us=23301
iter=604 dmajflt=197 dt_us=24230
iter=605 dmajflt=205 dt_us=24622
iter=606 dmajflt=204 dt_us=25215
iter=607 dmajflt=202 dt_us=25148
iter=608 dmajflt=201 dt_us=24327
iter=609 dmajflt=246 dt_us=26114
iter=610 dmajflt=254 dt_us=22199
iter=611 dmajflt=258 dt_us=23485
iter=612 dmajflt=244 dt_us=24019
iter=613 dmajflt=247 dt_us=23338
iter=614 dmajflt=238 dt_us=24154
iter=615 dmajflt=220 dt_us=22439
iter=616 dmajflt=216 dt_us=23166
iter=617 dmajflt=204 dt_us=23425
iter=618 dmajflt=216 dt_us=21925
iter=619 dmajflt=203 dt_us=23480
iter=620 dmajflt=201 dt_us=21389
iter=621 dmajflt=208 dt_us=22523
iter=622 dmajflt=203 dt_us=22195
iter=623 dmajflt=212 dt_us=22758
iter=624 dmajflt=197 dt_us=21269
iter=625 dmajflt=199 dt_us=21624
iter=626 dmajflt=208 dt_us=22111
iter=627 dmajflt=194 dt_us=23244
iter=628 dmajflt=209 dt_us=21608
iter=629 dmajflt=213 dt_us=23245
iter=630 dmajflt=215 dt_us=23204
iter=631 dmajflt=217 dt_us=22763
iter=632 dmajflt=207 dt_us=20573
iter=633 dmajflt=220 dt_us=22717
iter=634 dmajflt=214 dt_us=22319
iter=635 dmajflt=190 dt_us=22040
iter=636 dmajflt=191 dt_us=20713
iter=637 dmajflt=193 dt_us=20736
iter=638 dmajflt=197 dt_us=22673
iter=639 dmajflt=198 dt_us=22980
iter=640 dmajflt=197 dt_us=21630
iter=641 dmajflt=208 dt_us=24125
iter=642 dmajflt=253 dt_us=23342
iter=643 dmajflt=246 dt_us=24878
iter=644 dmajflt=238 dt_us=23422
iter=645 dmajflt=252 dt_us=23867
iter=646 dmajflt=233 dt_us=23396
iter=647 dmajflt=241 dt_us=24326
iter=648 dmajflt=216 dt_us=21620
iter=649 dmajflt=213 dt_us=21966
iter=650 dmajflt=207 dt_us=22026
iter=651 dmajflt=202 dt_us=23077
iter=652 dmajflt=213 dt_us=21294
iter=653 dmajflt=226 dt_us=23430
iter=654 dmajflt=207 dt_us=21620
iter=655 dmajflt=209 dt_us=22567
iter=656 dmajflt=216 dt_us=23742
iter=657 dmajflt=209 dt_us=23810
iter=658 dmajflt=214 dt_us=21850
iter=659 dmajflt=211 dt_us=23586
iter=660 dmajflt=208 dt_us=23744
iter=661 dmajflt=217 dt_us=23505
iter=662 dmajflt=218 dt_us=23300
iter=663 dmajflt=214 dt_us=23676
iter=664 dmajflt=207 dt_us=22945
iter=665 dmajflt=211 dt_us=22844
iter=666 dmajflt=214 dt_us=22799
iter=667 dmajflt=216 dt_us=22477
iter=668 dmajflt=204 dt_us=21414
iter=669 dmajflt=196 dt_us=21966
iter=670 dmajflt=201 dt_us=21486
iter=671 dmajflt=214 dt_us=22371
iter=672 dmajflt=202 dt_us=23006
iter=673 dmajflt=205 dt_us=23611
iter=674 dmajflt=241 dt_us=24757
iter=675 dmajflt=260 dt_us=25169
iter=676 dmajflt=252 dt_us=23503
iter=677 dmajflt=267 dt_us=24583
iter=678 dmajflt=257 dt_us=23003
iter=679 dmajflt=268 dt_us=25586
iter=680 dmajflt=249 dt_us=24138
iter=681 dmajflt=219 dt_us=23159
iter=682 dmajflt=210 dt_us=23546
iter=683 dmajflt=221 dt_us=22706
iter=684 dmajflt=231 dt_us=24383
iter=685 dmajflt=214 dt_us=22316
iter=686 dmajflt=210 dt_us=23466
iter=687 dmajflt=214 dt_us=21561
iter=688 dmajflt=224 dt_us=23649
iter=689 dmajflt=216 dt_us=23375
iter=690 dmajflt=213 dt_us=22526
iter=691 dmajflt=214 dt_us=24471
iter=692 dmajflt=223 dt_us=23465
iter=693 dmajflt=215 dt_us=23785
iter=694 dmajflt=216 dt_us=23544
iter=695 dmajflt=206 dt_us=22146
iter=696 dmajflt=218 dt_us=24944
iter=697 dmajflt=201 dt_us=23268
iter=698 dmajflt=200 dt_us=20245
iter=699 dmajflt=198 dt_us=21513
iter=700 dmajflt=200 dt_us=20974
iter=701 dmajflt=194 dt_us=22053
iter=702 dmajflt=188 dt_us=22282
iter=703 dmajflt=188 dt_us=23176
iter=704 dmajflt=197 dt_us=21669
iter=705 dmajflt=195 dt_us=24370
iter=706 dmajflt=201 dt_us=23401
iter=707 dmajflt=218 dt_us=23829
iter=708 dmajflt=247 dt_us=25017
iter=709 dmajflt=253 dt_us=25050
iter=710 dmajflt=230 dt_us=23340
iter=711 dmajflt=230 dt_us=24635
iter=712 dmajflt=226 dt_us=23982
iter=713 dmajflt=218 dt_us=23221
iter=714 dmajflt=203 dt_us=24191
iter=715 dmajflt=212 dt_us=22587
iter=716 dmajflt=193 dt_us=22756
iter=717 dmajflt=211 dt_us=23998
iter=718 dmajflt=198 dt_us=23712
iter=719 dmajflt=200 dt_us=22041
iter=720 dmajflt=203 dt_us=23383
iter=721 dmajflt=197 dt_us=23327
iter=722 dmajflt=196 dt_us=22278
iter=723 dmajflt=215 dt_us=24962
iter=724 dmajflt=204 dt_us=23444
iter=725 dmajflt=203 dt_us=24875
iter=726 dmajflt=222 dt_us=24907
iter=727 dmajflt=216 dt_us=24295
iter=728 dmajflt=212 dt_us=26460
iter=729 dmajflt=212 dt_us=24138
iter=730 dmajflt=208 dt_us=24677
iter=731 dmajflt=213 dt_us=24779
iter=732 dmajflt=210 dt_us=23174
iter=733 dmajflt=217 dt_us=24963
iter=734 dmajflt=211 dt_us=24570
iter=735 dmajflt=210 dt_us=22713
iter=736 dmajflt=204 dt_us=23819
iter=737 dmajflt=198 dt_us=22842
iter=738 dmajflt=208 dt_us=23655
iter=739 dmajflt=206 dt_us=24848
iter=740 dmajflt=234 dt_us=25040
iter=741 dmajflt=239 dt_us=23957
iter=742 dmajflt=250 dt_us=25408
iter=743 dmajflt=253 dt_us=24540
iter=744 dmajflt=239 dt_us=26017
iter=745 dmajflt=252 dt_us=24407
iter=746 dmajflt=235 dt_us=25289
iter=747 dmajflt=212 dt_us=23479
iter=748 dmajflt=201 dt_us=24593
iter=749 dmajflt=209 dt_us=23370
iter=750 dmajflt=211 dt_us=23636
iter=751 dmajflt=219 dt_us=24778
iter=752 dmajflt=196 dt_us=22994
iter=753 dmajflt=208 dt_us=23395
iter=754 dmajflt=217 dt_us=22947
iter=755 dmajflt=221 dt_us=24744
iter=756 dmajflt=220 dt_us=24566
iter=757 dmajflt=217 dt_us=25627
iter=758 dmajflt=226 dt_us=23015
iter=759 dmajflt=241 dt_us=24469
iter=760 dmajflt=232 dt_us=25398
iter=761 dmajflt=220 dt_us=23232
iter=762 dmajflt=205 dt_us=23698
iter=763 dmajflt=206 dt_us=24140
iter=764 dmajflt=208 dt_us=22763
iter=765 dmajflt=200 dt_us=24466
iter=766 dmajflt=191 dt_us=23531
iter=767 dmajflt=199 dt_us=23195
iter=768 dmajflt=192 dt_us=23417
iter=769 dmajflt=192 dt_us=23739
iter=770 dmajflt=201 dt_us=23913
iter=771 dmajflt=195 dt_us=23426
iter=772 dmajflt=190 dt_us=22612
iter=773 dmajflt=254 dt_us=26209
iter=774 dmajflt=236 dt_us=26037
iter=775 dmajflt=231 dt_us=24692
iter=776 dmajflt=258 dt_us=26005
iter=777 dmajflt=236 dt_us=24690
iter=778 dmajflt=262 dt_us=26736
iter=779 dmajflt=216 dt_us=25243
iter=780 dmajflt=203 dt_us=22863
iter=781 dmajflt=209 dt_us=24764
iter=782 dmajflt=209 dt_us=24420
iter=783 dmajflt=200 dt_us=22269
iter=784 dmajflt=211 dt_us=23448
iter=785 dmajflt=208 dt_us=23383
iter=786 dmajflt=192 dt_us=22735
iter=787 dmajflt=203 dt_us=24093
iter=788 dmajflt=218 dt_us=23601
iter=789 dmajflt=217 dt_us=24337
iter=790 dmajflt=210 dt_us=23516
iter=791 dmajflt=219 dt_us=24186
iter=792 dmajflt=235 dt_us=24650
iter=793 dmajflt=218 dt_us=23673
iter=794 dmajflt=217 dt_us=23894
iter=795 dmajflt=201 dt_us=23844
iter=796 dmajflt=221 dt_us=23443
iter=797 dmajflt=211 dt_us=23142
iter=798 dmajflt=205 dt_us=23299
iter=799 dmajflt=193 dt_us=22672
iter=800 dmajflt=191 dt_us=21508
iter=801 dmajflt=189 dt_us=24786
iter=802 dmajflt=201 dt_us=22318
iter=803 dmajflt=213 dt_us=22033
iter=804 dmajflt=188 dt_us=22576
iter=805 dmajflt=247 dt_us=23324
iter=806 dmajflt=242 dt_us=23305
iter=807 dmajflt=239 dt_us=25168
iter=808 dmajflt=254 dt_us=24780
iter=809 dmajflt=260 dt_us=24267
iter=810 dmajflt=261 dt_us=24992
iter=811 dmajflt=240 dt_us=23109
iter=812 dmajflt=222 dt_us=23927
iter=813 dmajflt=211 dt_us=23316
iter=814 dmajflt=214 dt_us=23197
iter=815 dmajflt=205 dt_us=24261
iter=816 dmajflt=195 dt_us=22053
iter=817 dmajflt=203 dt_us=22258
iter=818 dmajflt=199 dt_us=21571
iter=819 dmajflt=201 dt_us=22909
iter=820 dmajflt=214 dt_us=22163
iter=821 dmajflt=231 dt_us=24227
iter=822 dmajflt=225 dt_us=23234
iter=823 dmajflt=217 dt_us=21824
iter=824 dmajflt=218 dt_us=23279
iter=825 dmajflt=216 dt_us=22170
iter=826 dmajflt=209 dt_us=23795
iter=827 dmajflt=219 dt_us=24409
iter=828 dmajflt=204 dt_us=22584
iter=829 dmajflt=215 dt_us=21815
iter=830 dmajflt=207 dt_us=22103
iter=831 dmajflt=194 dt_us=22221
iter=832 dmajflt=202 dt_us=21687
iter=833 dmajflt=196 dt_us=23163
iter=834 dmajflt=188 dt_us=21216
iter=835 dmajflt=189 dt_us=20841
iter=836 dmajflt=188 dt_us=20604
iter=837 dmajflt=195 dt_us=22805
iter=838 dmajflt=232 dt_us=25354
iter=839 dmajflt=231 dt_us=24098
iter=840 dmajflt=234 dt_us=24923
iter=841 dmajflt=252 dt_us=25558
iter=842 dmajflt=248 dt_us=24826
iter=843 dmajflt=241 dt_us=24641
iter=844 dmajflt=212 dt_us=22519
iter=845 dmajflt=216 dt_us=23781
iter=846 dmajflt=217 dt_us=23142
iter=847 dmajflt=212 dt_us=22641
iter=848 dmajflt=201 dt_us=22198
iter=849 dmajflt=203 dt_us=21709
iter=850 dmajflt=213 dt_us=21361
iter=851 dmajflt=206 dt_us=23096
iter=852 dmajflt=194 dt_us=21950
iter=853 dmajflt=207 dt_us=22517
iter=854 dmajflt=214 dt_us=23705
iter=855 dmajflt=216 dt_us=22001
iter=856 dmajflt=205 dt_us=23041
iter=857 dmajflt=210 dt_us=22409
iter=858 dmajflt=223 dt_us=23681
iter=859 dmajflt=215 dt_us=23085
iter=860 dmajflt=216 dt_us=24734
iter=861 dmajflt=208 dt_us=23927
iter=862 dmajflt=196 dt_us=23058
iter=863 dmajflt=218 dt_us=24551
iter=864 dmajflt=190 dt_us=24038
iter=865 dmajflt=191 dt_us=22661
iter=866 dmajflt=198 dt_us=24011
iter=867 dmajflt=193 dt_us=22337
iter=868 dmajflt=196 dt_us=24311
iter=869 dmajflt=234 dt_us=24677
iter=870 dmajflt=245 dt_us=25259
iter=871 dmajflt=234 dt_us=25377
iter=872 dmajflt=250 dt_us=24264
iter=873 dmajflt=224 dt_us=25487
iter=874 dmajflt=228 dt_us=23358
iter=875 dmajflt=258 dt_us=24045
iter=876 dmajflt=231 dt_us=25139
iter=877 dmajflt=206 dt_us=23214
iter=878 dmajflt=198 dt_us=23051
iter=879 dmajflt=200 dt_us=23597
iter=880 dmajflt=200 dt_us=22055
iter=881 dmajflt=210 dt_us=25522
iter=882 dmajflt=230 dt_us=24843
iter=883 dmajflt=222 dt_us=26443
iter=884 dmajflt=216 dt_us=24346
iter=885 dmajflt=224 dt_us=25737
iter=886 dmajflt=221 dt_us=25894
iter=887 dmajflt=231 dt_us=25744
iter=888 dmajflt=224 dt_us=25340
iter=889 dmajflt=215 dt_us=26605
iter=890 dmajflt=227 dt_us=25001
iter=891 dmajflt=208 dt_us=25542
iter=892 dmajflt=219 dt_us=23548
iter=893 dmajflt=234 dt_us=22993
iter=894 dmajflt=211 dt_us=23299
iter=895 dmajflt=224 dt_us=22984
iter=896 dmajflt=226 dt_us=25019
iter=897 dmajflt=212 dt_us=22857
iter=898 dmajflt=209 dt_us=22951
iter=899 dmajflt=216 dt_us=24584
iter=900 dmajflt=215 dt_us=24660
iter=901 dmajflt=226 dt_us=25334
iter=902 dmajflt=244 dt_us=25290
iter=903 dmajflt=230 dt_us=23030
iter=904 dmajflt=239 dt_us=24140
iter=905 dmajflt=233 dt_us=23748
iter=906 dmajflt=233 dt_us=24770
iter=907 dmajflt=247 dt_us=24769
iter=908 dmajflt=248 dt_us=24637
iter=909 dmajflt=220 dt_us=24093
iter=910 dmajflt=208 dt_us=23800
iter=911 dmajflt=219 dt_us=24577
iter=912 dmajflt=210 dt_us=23178
iter=913 dmajflt=216 dt_us=25673
iter=914 dmajflt=240 dt_us=24728
iter=915 dmajflt=224 dt_us=23482
iter=916 dmajflt=233 dt_us=23818
iter=917 dmajflt=255 dt_us=25776
iter=918 dmajflt=235 dt_us=25064
iter=919 dmajflt=241 dt_us=23608
iter=920 dmajflt=246 dt_us=24157
iter=921 dmajflt=238 dt_us=23221
iter=922 dmajflt=231 dt_us=25155
iter=923 dmajflt=237 dt_us=23244
iter=924 dmajflt=229 dt_us=25673
iter=925 dmajflt=210 dt_us=23610
iter=926 dmajflt=243 dt_us=23700
iter=927 dmajflt=230 dt_us=26267
iter=928 dmajflt=236 dt_us=26598
iter=929 dmajflt=216 dt_us=25081
iter=930 dmajflt=231 dt_us=26444
iter=931 dmajflt=214 dt_us=23499
iter=932 dmajflt=219 dt_us=26195
iter=933 dmajflt=219 dt_us=25220
iter=934 dmajflt=212 dt_us=23217
iter=935 dmajflt=196 dt_us=23362
iter=936 dmajflt=208 dt_us=25040
iter=937 dmajflt=207 dt_us=24268
iter=938 dmajflt=229 dt_us=25000
iter=939 dmajflt=215 dt_us=25381
iter=940 dmajflt=218 dt_us=24335
iter=941 dmajflt=222 dt_us=24911
iter=942 dmajflt=209 dt_us=25131
iter=943 dmajflt=216 dt_us=24382
iter=944 dmajflt=217 dt_us=24498
iter=945 dmajflt=214 dt_us=25416
iter=946 dmajflt=212 dt_us=24594
iter=947 dmajflt=214 dt_us=24575
iter=948 dmajflt=227 dt_us=25328
iter=949 dmajflt=213 dt_us=22671
iter=950 dmajflt=217 dt_us=23477
iter=951 dmajflt=205 dt_us=23142
iter=952 dmajflt=226 dt_us=23101
iter=953 dmajflt=215 dt_us=23795
iter=954 dmajflt=221 dt_us=23509
iter=955 dmajflt=228 dt_us=25222
iter=956 dmajflt=232 dt_us=25354
iter=957 dmajflt=235 dt_us=25433
iter=958 dmajflt=219 dt_us=25215
iter=959 dmajflt=250 dt_us=26018
iter=960 dmajflt=223 dt_us=25497
iter=961 dmajflt=226 dt_us=24632
iter=962 dmajflt=231 dt_us=26434
iter=963 dmajflt=225 dt_us=26237
iter=964 dmajflt=221 dt_us=25489
iter=965 dmajflt=221 dt_us=26353
iter=966 dmajflt=242 dt_us=23795
iter=967 dmajflt=240 dt_us=24376
iter=968 dmajflt=246 dt_us=24295
iter=969 dmajflt=235 dt_us=25734
iter=970 dmajflt=241 dt_us=25110
iter=971 dmajflt=240 dt_us=25677
iter=972 dmajflt=240 dt_us=25561
iter=973 dmajflt=215 dt_us=25499
iter=974 dmajflt=227 dt_us=25434
iter=975 dmajflt=230 dt_us=25287
iter=976 dmajflt=226 dt_us=25414
iter=977 dmajflt=226 dt_us=27322
iter=978 dmajflt=226 dt_us=23976
iter=979 dmajflt=230 dt_us=25581
iter=980 dmajflt=227 dt_us=25888
iter=981 dmajflt=212 dt_us=24535
iter=982 dmajflt=217 dt_us=24495
iter=983 dmajflt=223 dt_us=25305
iter=984 dmajflt=215 dt_us=23791
iter=985 dmajflt=217 dt_us=28059
iter=986 dmajflt=219 dt_us=23928
iter=987 dmajflt=198 dt_us=24199
iter=988 dmajflt=204 dt_us=24510
iter=989 dmajflt=226 dt_us=26193
iter=990 dmajflt=211 dt_us=24970
iter=991 dmajflt=223 dt_us=26553
iter=992 dmajflt=225 dt_us=25854
iter=993 dmajflt=217 dt_us=25256
iter=994 dmajflt=214 dt_us=24773
iter=995 dmajflt=223 dt_us=26384
iter=996 dmajflt=213 dt_us=26780
iter=997 dmajflt=236 dt_us=25749
iter=998 dmajflt=234 dt_us=27197
iter=999 dmajflt=235 dt_us=27845
iter=1000 dmajflt=258 dt_us=25848
iter=1001 dmajflt=232 dt_us=23941
iter=1002 dmajflt=239 dt_us=24642
iter=1003 dmajflt=246 dt_us=25261
iter=1004 dmajflt=252 dt_us=25247
iter=1005 dmajflt=232 dt_us=24306
iter=1006 dmajflt=233 dt_us=23818
iter=1007 dmajflt=238 dt_us=23925
iter=1008 dmajflt=237 dt_us=24109
iter=1009 dmajflt=225 dt_us=25055
iter=1010 dmajflt=227 dt_us=25937
iter=1011 dmajflt=225 dt_us=23501
iter=1012 dmajflt=228 dt_us=25410
iter=1013 dmajflt=229 dt_us=24290
iter=1014 dmajflt=216 dt_us=23635
iter=1015 dmajflt=227 dt_us=23814
iter=1016 dmajflt=210 dt_us=24070
iter=1017 dmajflt=211 dt_us=22280
iter=1018 dmajflt=214 dt_us=24176
iter=1019 dmajflt=223 dt_us=23617
iter=1020 dmajflt=215 dt_us=22057
iter=1021 dmajflt=209 dt_us=21955
iter=1022 dmajflt=198 dt_us=23203
iter=1023 dmajflt=202 dt_us=21705
iter=1024 dmajflt=234 dt_us=23633
iter=1025 dmajflt=200 dt_us=21721
iter=1026 dmajflt=207 dt_us=22237
iter=1027 dmajflt=214 dt_us=23100
iter=1028 dmajflt=220 dt_us=23924
iter=1029 dmajflt=227 dt_us=24456
iter=1030 dmajflt=220 dt_us=25085
iter=1031 dmajflt=235 dt_us=25690
iter=1032 dmajflt=224 dt_us=23882
iter=1033 dmajflt=217 dt_us=25129
iter=1034 dmajflt=218 dt_us=24808
iter=1035 dmajflt=240 dt_us=25690
iter=1036 dmajflt=229 dt_us=26163
iter=1037 dmajflt=213 dt_us=27147
iter=1038 dmajflt=221 dt_us=25567
iter=1039 dmajflt=220 dt_us=26219
iter=1040 dmajflt=212 dt_us=23856
iter=1041 dmajflt=221 dt_us=25951
iter=1042 dmajflt=235 dt_us=26935
iter=1043 dmajflt=218 dt_us=25298
iter=1044 dmajflt=228 dt_us=25179
iter=1045 dmajflt=226 dt_us=25371
iter=1046 dmajflt=238 dt_us=25764
iter=1047 dmajflt=213 dt_us=26020
iter=1048 dmajflt=215 dt_us=25252
iter=1049 dmajflt=218 dt_us=24098
iter=1050 dmajflt=223 dt_us=24939
iter=1051 dmajflt=218 dt_us=23818
iter=1052 dmajflt=211 dt_us=24993
iter=1053 dmajflt=209 dt_us=23530
iter=1054 dmajflt=207 dt_us=25506
iter=1055 dmajflt=197 dt_us=22614
iter=1056 dmajflt=208 dt_us=23510
iter=1057 dmajflt=187 dt_us=23682
iter=1058 dmajflt=198 dt_us=22401
iter=1059 dmajflt=206 dt_us=24637
iter=1060 dmajflt=217 dt_us=25041
iter=1061 dmajflt=197 dt_us=24676
iter=1062 dmajflt=207 dt_us=23407
iter=1063 dmajflt=202 dt_us=24106
iter=1064 dmajflt=232 dt_us=26536
iter=1065 dmajflt=212 dt_us=25848
iter=1066 dmajflt=242 dt_us=26850
iter=1067 dmajflt=222 dt_us=26114
iter=1068 dmajflt=216 dt_us=25022
iter=1069 dmajflt=220 dt_us=25500
iter=1070 dmajflt=198 dt_us=23749
iter=1071 dmajflt=207 dt_us=23653
iter=1072 dmajflt=205 dt_us=24129
iter=1073 dmajflt=219 dt_us=26292
iter=1074 dmajflt=224 dt_us=25704
iter=1075 dmajflt=223 dt_us=24841
iter=1076 dmajflt=242 dt_us=27176
iter=1077 dmajflt=220 dt_us=24842
iter=1078 dmajflt=208 dt_us=24164
iter=1079 dmajflt=204 dt_us=25501
iter=1080 dmajflt=202 dt_us=25321
iter=1081 dmajflt=210 dt_us=24794
iter=1082 dmajflt=217 dt_us=25180
iter=1083 dmajflt=195 dt_us=23817
iter=1084 dmajflt=225 dt_us=27627
iter=1085 dmajflt=205 dt_us=24938
iter=1086 dmajflt=209 dt_us=24062
iter=1087 dmajflt=201 dt_us=23171
iter=1088 dmajflt=208 dt_us=24950
iter=1089 dmajflt=218 dt_us=23969
iter=1090 dmajflt=210 dt_us=22742
iter=1091 dmajflt=193 dt_us=22730
iter=1092 dmajflt=199 dt_us=22684
iter=1093 dmajflt=196 dt_us=24432
iter=1094 dmajflt=192 dt_us=21014
iter=1095 dmajflt=245 dt_us=25591
iter=1096 dmajflt=220 dt_us=24088
iter=1097 dmajflt=217 dt_us=24419
iter=1098 dmajflt=218 dt_us=22386
iter=1099 dmajflt=226 dt_us=25637
iter=1100 dmajflt=207 dt_us=25696
iter=1101 dmajflt=217 dt_us=23646
iter=1102 dmajflt=212 dt_us=24097
iter=1103 dmajflt=222 dt_us=23772
iter=1104 dmajflt=201 dt_us=24189
iter=1105 dmajflt=222 dt_us=25111
iter=1106 dmajflt=230 dt_us=25765
iter=1107 dmajflt=238 dt_us=24774
iter=1108 dmajflt=212 dt_us=25721
iter=1109 dmajflt=212 dt_us=24504
iter=1110 dmajflt=202 dt_us=24623
iter=1111 dmajflt=222 dt_us=23866
iter=1112 dmajflt=220 dt_us=24591
iter=1113 dmajflt=217 dt_us=26580
iter=1114 dmajflt=210 dt_us=23034
iter=1115 dmajflt=206 dt_us=24595
iter=1116 dmajflt=200 dt_us=24366
iter=1117 dmajflt=214 dt_us=24557
iter=1118 dmajflt=227 dt_us=25510
iter=1119 dmajflt=201 dt_us=23343
iter=1120 dmajflt=209 dt_us=23667
iter=1121 dmajflt=207 dt_us=24234
iter=1122 dmajflt=203 dt_us=23691
iter=1123 dmajflt=205 dt_us=23755
iter=1124 dmajflt=214 dt_us=25529
iter=1125 dmajflt=222 dt_us=26255
iter=1126 dmajflt=227 dt_us=24435
iter=1127 dmajflt=232 dt_us=25641
iter=1128 dmajflt=233 dt_us=26193
iter=1129 dmajflt=227 dt_us=26829
iter=1130 dmajflt=241 dt_us=24810
iter=1131 dmajflt=211 dt_us=27020
iter=1132 dmajflt=213 dt_us=23587
iter=1133 dmajflt=208 dt_us=24298
iter=1134 dmajflt=217 dt_us=25899
iter=1135 dmajflt=201 dt_us=22598
iter=1136 dmajflt=238 dt_us=26694
iter=1137 dmajflt=229 dt_us=25834
iter=1138 dmajflt=248 dt_us=26336
iter=1139 dmajflt=222 dt_us=25896
iter=1140 dmajflt=230 dt_us=25777
iter=1141 dmajflt=230 dt_us=26092
iter=1142 dmajflt=206 dt_us=24037
iter=1143 dmajflt=212 dt_us=24508
iter=1144 dmajflt=213 dt_us=25532
iter=1145 dmajflt=217 dt_us=25174
iter=1146 dmajflt=206 dt_us=24909
iter=1147 dmajflt=211 dt_us=24299
iter=1148 dmajflt=206 dt_us=24361
iter=1149 dmajflt=212 dt_us=27274
iter=1150 dmajflt=207 dt_us=24614
iter=1151 dmajflt=198 dt_us=24397
iter=1152 dmajflt=202 dt_us=26206
iter=1153 dmajflt=196 dt_us=24341
iter=1154 dmajflt=194 dt_us=24631
iter=1155 dmajflt=192 dt_us=24802
iter=1156 dmajflt=197 dt_us=24120
iter=1157 dmajflt=204 dt_us=25419
iter=1158 dmajflt=242 dt_us=25821
iter=1159 dmajflt=221 dt_us=23300
iter=1160 dmajflt=238 dt_us=24689
iter=1161 dmajflt=229 dt_us=25039
iter=1162 dmajflt=246 dt_us=27760
iter=1163 dmajflt=225 dt_us=24753
iter=1164 dmajflt=208 dt_us=25704
iter=1165 dmajflt=221 dt_us=23718
iter=1166 dmajflt=221 dt_us=27849
iter=1167 dmajflt=206 dt_us=25449
iter=1168 dmajflt=199 dt_us=23362
iter=1169 dmajflt=207 dt_us=25223
iter=1170 dmajflt=237 dt_us=27920
iter=1171 dmajflt=249 dt_us=25146
iter=1172 dmajflt=210 dt_us=25429
iter=1173 dmajflt=221 dt_us=24760
iter=1174 dmajflt=207 dt_us=26559
iter=1175 dmajflt=223 dt_us=26248
iter=1176 dmajflt=215 dt_us=26463
iter=1177 dmajflt=209 dt_us=24490
iter=1178 dmajflt=213 dt_us=26706
iter=1179 dmajflt=203 dt_us=24030
iter=1180 dmajflt=201 dt_us=24301
iter=1181 dmajflt=205 dt_us=24264
iter=1182 dmajflt=224 dt_us=25458
iter=1183 dmajflt=201 dt_us=24154
iter=1184 dmajflt=211 dt_us=24555
iter=1185 dmajflt=198 dt_us=24083
iter=1186 dmajflt=214 dt_us=25336
iter=1187 dmajflt=208 dt_us=23461
iter=1188 dmajflt=191 dt_us=23244
iter=1189 dmajflt=200 dt_us=24069
iter=1190 dmajflt=217 dt_us=24894
iter=1191 dmajflt=227 dt_us=26646
iter=1192 dmajflt=227 dt_us=24683
iter=1193 dmajflt=230 dt_us=25250
iter=1194 dmajflt=234 dt_us=27466
iter=1195 dmajflt=215 dt_us=24677
iter=1196 dmajflt=217 dt_us=24232
iter=1197 dmajflt=206 dt_us=23436
iter=1198 dmajflt=226 dt_us=25010
iter=1199 dmajflt=223 dt_us=24910
iter=1200 dmajflt=215 dt_us=24839
iter=1201 dmajflt=236 dt_us=25881
iter=1202 dmajflt=242 dt_us=26176
iter=1203 dmajflt=258 dt_us=26361
iter=1204 dmajflt=246 dt_us=26905
iter=1205 dmajflt=201 dt_us=25860
iter=1206 dmajflt=225 dt_us=24368
iter=1207 dmajflt=212 dt_us=26132
iter=1208 dmajflt=215 dt_us=25463
iter=1209 dmajflt=220 dt_us=25468
iter=1210 dmajflt=215 dt_us=25378
iter=1211 dmajflt=225 dt_us=25768
iter=1212 dmajflt=207 dt_us=25280
iter=1213 dmajflt=203 dt_us=23267
iter=1214 dmajflt=206 dt_us=23137
iter=1215 dmajflt=209 dt_us=24228
iter=1216 dmajflt=224 dt_us=24164
iter=1217 dmajflt=203 dt_us=26566
iter=1218 dmajflt=208 dt_us=23624
iter=1219 dmajflt=197 dt_us=22893
iter=1220 dmajflt=207 dt_us=24011
iter=1221 dmajflt=201 dt_us=24669
iter=1222 dmajflt=208 dt_us=24819
iter=1223 dmajflt=210 dt_us=23872
iter=1224 dmajflt=236 dt_us=25287
iter=1225 dmajflt=235 dt_us=25942
iter=1226 dmajflt=235 dt_us=24133
iter=1227 dmajflt=211 dt_us=24976
iter=1228 dmajflt=209 dt_us=23565
iter=1229 dmajflt=212 dt_us=24699
iter=1230 dmajflt=208 dt_us=23620
iter=1231 dmajflt=216 dt_us=26104
iter=1232 dmajflt=222 dt_us=23670
iter=1233 dmajflt=239 dt_us=26658
iter=1234 dmajflt=263 dt_us=25527
iter=1235 dmajflt=262 dt_us=26521
iter=1236 dmajflt=218 dt_us=25687
iter=1237 dmajflt=240 dt_us=24959
iter=1238 dmajflt=215 dt_us=25270
iter=1239 dmajflt=209 dt_us=24086
iter=1240 dmajflt=210 dt_us=22869
iter=1241 dmajflt=209 dt_us=25845
iter=1242 dmajflt=214 dt_us=23820
iter=1243 dmajflt=217 dt_us=25843
iter=1244 dmajflt=212 dt_us=24601
iter=1245 dmajflt=224 dt_us=24683
iter=1246 dmajflt=211 dt_us=25458
iter=1247 dmajflt=212 dt_us=24777
iter=1248 dmajflt=209 dt_us=23441
iter=1249 dmajflt=195 dt_us=22852
iter=1250 dmajflt=208 dt_us=23748
iter=1251 dmajflt=199 dt_us=24039
iter=1252 dmajflt=202 dt_us=24183
iter=1253 dmajflt=209 dt_us=24482
iter=1254 dmajflt=216 dt_us=23597
iter=1255 dmajflt=246 dt_us=25978
iter=1256 dmajflt=247 dt_us=26904
iter=1257 dmajflt=232 dt_us=26601
iter=1258 dmajflt=213 dt_us=24946
iter=1259 dmajflt=212 dt_us=24322
iter=1260 dmajflt=206 dt_us=24512
iter=1261 dmajflt=208 dt_us=24632
iter=1262 dmajflt=200 dt_us=25138
iter=1263 dmajflt=222 dt_us=25511
iter=1264 dmajflt=210 dt_us=25920
iter=1265 dmajflt=207 dt_us=24345
iter=1266 dmajflt=248 dt_us=27021
iter=1267 dmajflt=237 dt_us=25885
iter=1268 dmajflt=238 dt_us=29807
iter=1269 dmajflt=209 dt_us=24418
iter=1270 dmajflt=217 dt_us=25983
iter=1271 dmajflt=216 dt_us=24673
iter=1272 dmajflt=218 dt_us=25025
iter=1273 dmajflt=215 dt_us=24825
iter=1274 dmajflt=215 dt_us=23690
iter=1275 dmajflt=205 dt_us=24201
iter=1276 dmajflt=216 dt_us=23696
iter=1277 dmajflt=214 dt_us=25400
iter=1278 dmajflt=204 dt_us=25582
iter=1279 dmajflt=223 dt_us=25142
iter=1280 dmajflt=211 dt_us=25366
iter=1281 dmajflt=212 dt_us=23458
iter=1282 dmajflt=190 dt_us=23753
iter=1283 dmajflt=225 dt_us=25619
iter=1284 dmajflt=216 dt_us=25422
iter=1285 dmajflt=205 dt_us=25010
iter=1286 dmajflt=214 dt_us=26836
iter=1287 dmajflt=240 dt_us=23626
iter=1288 dmajflt=248 dt_us=27696
iter=1289 dmajflt=247 dt_us=25453
iter=1290 dmajflt=236 dt_us=25053
iter=1291 dmajflt=208 dt_us=24474
iter=1292 dmajflt=210 dt_us=24058
iter=1293 dmajflt=213 dt_us=24147
iter=1294 dmajflt=197 dt_us=24165
iter=1295 dmajflt=213 dt_us=24778
iter=1296 dmajflt=218 dt_us=25502
iter=1297 dmajflt=224 dt_us=23493
iter=1298 dmajflt=233 dt_us=26320
iter=1299 dmajflt=254 dt_us=24684
iter=1300 dmajflt=253 dt_us=26633
iter=1301 dmajflt=226 dt_us=26111
iter=1302 dmajflt=208 dt_us=25738
iter=1303 dmajflt=201 dt_us=23998
iter=1304 dmajflt=201 dt_us=25936
iter=1305 dmajflt=199 dt_us=23201
iter=1306 dmajflt=213 dt_us=25289
iter=1307 dmajflt=196 dt_us=25012
iter=1308 dmajflt=201 dt_us=25223
iter=1309 dmajflt=207 dt_us=24762
iter=1310 dmajflt=205 dt_us=24906
iter=1311 dmajflt=218 dt_us=23516
iter=1312 dmajflt=215 dt_us=24812
iter=1313 dmajflt=215 dt_us=25679
iter=1314 dmajflt=214 dt_us=25017
iter=1315 dmajflt=202 dt_us=24959
iter=1316 dmajflt=216 dt_us=24488
iter=1317 dmajflt=206 dt_us=25027
iter=1318 dmajflt=204 dt_us=23865
iter=1319 dmajflt=218 dt_us=24830
iter=1320 dmajflt=233 dt_us=26393
iter=1321 dmajflt=256 dt_us=26145
iter=1322 dmajflt=231 dt_us=26722
iter=1323 dmajflt=197 dt_us=22565
iter=1324 dmajflt=209 dt_us=24986
iter=1325 dmajflt=206 dt_us=24604
iter=1326 dmajflt=203 dt_us=24576
iter=1327 dmajflt=198 dt_us=24444
iter=1328 dmajflt=211 dt_us=24555
iter=1329 dmajflt=244 dt_us=25593
iter=1330 dmajflt=234 dt_us=25154
iter=1331 dmajflt=261 dt_us=29655
iter=1332 dmajflt=258 dt_us=27612
iter=1333 dmajflt=210 dt_us=25002
iter=1334 dmajflt=229 dt_us=24208
iter=1335 dmajflt=208 dt_us=24775
iter=1336 dmajflt=209 dt_us=24755
iter=1337 dmajflt=202 dt_us=24414
iter=1338 dmajflt=228 dt_us=24249
iter=1339 dmajflt=212 dt_us=23389
iter=1340 dmajflt=209 dt_us=24546
iter=1341 dmajflt=215 dt_us=24069
iter=1342 dmajflt=227 dt_us=26558
iter=1343 dmajflt=213 dt_us=22810
iter=1344 dmajflt=222 dt_us=24584
iter=1345 dmajflt=202 dt_us=24857
iter=1346 dmajflt=200 dt_us=23595
iter=1347 dmajflt=203 dt_us=23246
iter=1348 dmajflt=200 dt_us=23268
iter=1349 dmajflt=195 dt_us=23759
iter=1350 dmajflt=202 dt_us=23994
iter=1351 dmajflt=207 dt_us=26348
iter=1352 dmajflt=228 dt_us=27135
iter=1353 dmajflt=238 dt_us=25347
iter=1354 dmajflt=241 dt_us=27648
iter=1355 dmajflt=224 dt_us=24835
iter=1356 dmajflt=195 dt_us=25178
iter=1357 dmajflt=213 dt_us=24975
iter=1358 dmajflt=221 dt_us=26430
iter=1359 dmajflt=240 dt_us=25782
iter=1360 dmajflt=212 dt_us=26295
iter=1361 dmajflt=247 dt_us=25755
iter=1362 dmajflt=262 dt_us=26287
iter=1363 dmajflt=254 dt_us=26926
iter=1364 dmajflt=257 dt_us=26813
iter=1365 dmajflt=231 dt_us=24932
iter=1366 dmajflt=213 dt_us=25378
iter=1367 dmajflt=227 dt_us=26133
iter=1368 dmajflt=210 dt_us=23798
iter=1369 dmajflt=201 dt_us=24736
iter=1370 dmajflt=220 dt_us=26548
iter=1371 dmajflt=218 dt_us=26173
iter=1372 dmajflt=217 dt_us=26404
iter=1373 dmajflt=208 dt_us=26203
iter=1374 dmajflt=219 dt_us=24918
iter=1375 dmajflt=235 dt_us=26805
iter=1376 dmajflt=228 dt_us=26027
iter=1377 dmajflt=203 dt_us=24369
iter=1378 dmajflt=215 dt_us=25787
iter=1379 dmajflt=200 dt_us=23506
iter=1380 dmajflt=208 dt_us=24601
iter=1381 dmajflt=213 dt_us=26346
iter=1382 dmajflt=205 dt_us=23828
iter=1383 dmajflt=212 dt_us=22831
iter=1384 dmajflt=243 dt_us=25513
iter=1385 dmajflt=226 dt_us=25899
iter=1386 dmajflt=226 dt_us=26070
iter=1387 dmajflt=219 dt_us=25567
iter=1388 dmajflt=205 dt_us=23838
iter=1389 dmajflt=200 dt_us=24406
iter=1390 dmajflt=203 dt_us=23920
iter=1391 dmajflt=204 dt_us=25595
iter=1392 dmajflt=219 dt_us=26252
iter=1393 dmajflt=230 dt_us=25943
iter=1394 dmajflt=231 dt_us=25149
iter=1395 dmajflt=254 dt_us=25417
iter=1396 dmajflt=247 dt_us=24406
iter=1397 dmajflt=228 dt_us=24327
iter=1398 dmajflt=231 dt_us=25944
iter=1399 dmajflt=204 dt_us=22905
iter=1400 dmajflt=218 dt_us=24513
iter=1401 dmajflt=209 dt_us=24299
iter=1402 dmajflt=212 dt_us=23498
iter=1403 dmajflt=215 dt_us=23420
iter=1404 dmajflt=206 dt_us=25265
iter=1405 dmajflt=208 dt_us=23560
iter=1406 dmajflt=226 dt_us=27239
iter=1407 dmajflt=211 dt_us=25313
iter=1408 dmajflt=242 dt_us=25580
iter=1409 dmajflt=223 dt_us=25946
iter=1410 dmajflt=222 dt_us=25687
iter=1411 dmajflt=215 dt_us=25668
iter=1412 dmajflt=220 dt_us=26518
iter=1413 dmajflt=222 dt_us=27706
iter=1414 dmajflt=211 dt_us=25089
iter=1415 dmajflt=224 dt_us=26688
iter=1416 dmajflt=237 dt_us=25763
iter=1417 dmajflt=248 dt_us=25933
iter=1418 dmajflt=235 dt_us=26416
iter=1419 dmajflt=231 dt_us=26051
iter=1420 dmajflt=217 dt_us=24326
iter=1421 dmajflt=195 dt_us=23807
iter=1422 dmajflt=211 dt_us=23951
iter=1423 dmajflt=212 dt_us=25780
iter=1424 dmajflt=240 dt_us=26672
iter=1425 dmajflt=233 dt_us=26628
iter=1426 dmajflt=249 dt_us=26232
iter=1427 dmajflt=251 dt_us=24955
iter=1428 dmajflt=274 dt_us=26255
iter=1429 dmajflt=236 dt_us=26426
iter=1430 dmajflt=232 dt_us=26027
iter=1431 dmajflt=204 dt_us=25284
iter=1432 dmajflt=225 dt_us=25814
iter=1433 dmajflt=212 dt_us=24895
iter=1434 dmajflt=198 dt_us=24184
iter=1435 dmajflt=189 dt_us=22693
iter=1436 dmajflt=197 dt_us=23479
iter=1437 dmajflt=233 dt_us=25738
iter=1438 dmajflt=243 dt_us=24852
iter=1439 dmajflt=216 dt_us=26595
iter=1440 dmajflt=220 dt_us=27437
iter=1441 dmajflt=236 dt_us=25740
iter=1442 dmajflt=232 dt_us=26249
iter=1443 dmajflt=254 dt_us=25507
iter=1444 dmajflt=223 dt_us=27196
iter=1445 dmajflt=217 dt_us=27367
iter=1446 dmajflt=228 dt_us=25386
iter=1447 dmajflt=211 dt_us=25367
iter=1448 dmajflt=213 dt_us=26593
iter=1449 dmajflt=225 dt_us=27232
iter=1450 dmajflt=230 dt_us=27087
iter=1451 dmajflt=222 dt_us=26785
iter=1452 dmajflt=196 dt_us=24401
iter=1453 dmajflt=219 dt_us=25380
iter=1454 dmajflt=197 dt_us=24580
iter=1455 dmajflt=212 dt_us=26029
iter=1456 dmajflt=245 dt_us=27108
iter=1457 dmajflt=217 dt_us=26152
iter=1458 dmajflt=247 dt_us=25885
iter=1459 dmajflt=264 dt_us=27980
iter=1460 dmajflt=236 dt_us=25301
iter=1461 dmajflt=226 dt_us=25155
iter=1462 dmajflt=244 dt_us=26991
iter=1463 dmajflt=207 dt_us=24650
iter=1464 dmajflt=211 dt_us=24980
iter=1465 dmajflt=195 dt_us=23363
iter=1466 dmajflt=196 dt_us=23592
iter=1467 dmajflt=202 dt_us=25069
iter=1468 dmajflt=212 dt_us=25287
iter=1469 dmajflt=215 dt_us=24281
iter=1470 dmajflt=207 dt_us=24206
iter=1471 dmajflt=229 dt_us=25578
iter=1472 dmajflt=243 dt_us=28459
iter=1473 dmajflt=233 dt_us=24709
iter=1474 dmajflt=227 dt_us=25875
iter=1475 dmajflt=270 dt_us=26028
iter=1476 dmajflt=228 dt_us=26507
iter=1477 dmajflt=249 dt_us=26475
iter=1478 dmajflt=224 dt_us=24442
iter=1479 dmajflt=240 dt_us=26237
iter=1480 dmajflt=246 dt_us=27830
iter=1481 dmajflt=233 dt_us=25954
iter=1482 dmajflt=202 dt_us=24381
iter=1483 dmajflt=209 dt_us=23870
iter=1484 dmajflt=197 dt_us=23285
iter=1485 dmajflt=198 dt_us=22189
iter=1486 dmajflt=201 dt_us=21691
iter=1487 dmajflt=213 dt_us=22769
iter=1488 dmajflt=253 dt_us=23863
iter=1489 dmajflt=228 dt_us=23540
iter=1490 dmajflt=256 dt_us=24166
iter=1491 dmajflt=242 dt_us=22742
iter=1492 dmajflt=250 dt_us=23729
iter=1493 dmajflt=223 dt_us=23027
iter=1494 dmajflt=218 dt_us=23849
iter=1495 dmajflt=212 dt_us=24432
iter=1496 dmajflt=219 dt_us=25054
iter=1497 dmajflt=221 dt_us=25034
iter=1498 dmajflt=198 dt_us=24235
iter=1499 dmajflt=199 dt_us=24036
iter=1500 dmajflt=194 dt_us=24018
iter=1501 dmajflt=199 dt_us=23615
iter=1502 dmajflt=201 dt_us=25023
iter=1503 dmajflt=233 dt_us=25795
iter=1504 dmajflt=238 dt_us=25640
iter=1505 dmajflt=220 dt_us=26176
iter=1506 dmajflt=230 dt_us=25399
iter=1507 dmajflt=228 dt_us=24465
iter=1508 dmajflt=232 dt_us=26066
iter=1509 dmajflt=238 dt_us=26323
iter=1510 dmajflt=227 dt_us=26125
iter=1511 dmajflt=217 dt_us=25072
iter=1512 dmajflt=237 dt_us=24937
iter=1513 dmajflt=237 dt_us=24119
iter=1514 dmajflt=216 dt_us=23308
iter=1515 dmajflt=197 dt_us=23039
iter=1516 dmajflt=195 dt_us=24418
iter=1517 dmajflt=188 dt_us=22988
iter=1518 dmajflt=199 dt_us=24877
iter=1519 dmajflt=228 dt_us=24159
iter=1520 dmajflt=220 dt_us=25210
iter=1521 dmajflt=238 dt_us=24639
iter=1522 dmajflt=223 dt_us=24894
iter=1523 dmajflt=253 dt_us=24999
iter=1524 dmajflt=238 dt_us=24945
iter=1525 dmajflt=232 dt_us=24772
iter=1526 dmajflt=259 dt_us=25449
iter=1527 dmajflt=242 dt_us=24453
iter=1528 dmajflt=234 dt_us=24657
iter=1529 dmajflt=205 dt_us=22752
iter=1530 dmajflt=214 dt_us=24141
iter=1531 dmajflt=208 dt_us=22718
iter=1532 dmajflt=208 dt_us=23119
iter=1533 dmajflt=201 dt_us=21710
iter=1534 dmajflt=216 dt_us=22429
iter=1535 dmajflt=191 dt_us=23442
iter=1536 dmajflt=220 dt_us=22798
iter=1537 dmajflt=225 dt_us=21615
iter=1538 dmajflt=224 dt_us=23579
iter=1539 dmajflt=248 dt_us=25854
iter=1540 dmajflt=248 dt_us=25289
iter=1541 dmajflt=256 dt_us=24106
iter=1542 dmajflt=248 dt_us=25653
iter=1543 dmajflt=258 dt_us=24783
iter=1544 dmajflt=243 dt_us=24345
iter=1545 dmajflt=226 dt_us=23314
iter=1546 dmajflt=207 dt_us=22536
iter=1547 dmajflt=195 dt_us=22540
iter=1548 dmajflt=193 dt_us=22611
iter=1549 dmajflt=199 dt_us=22203
iter=1550 dmajflt=209 dt_us=22813
iter=1551 dmajflt=202 dt_us=24708
iter=1552 dmajflt=218 dt_us=23727
iter=1553 dmajflt=223 dt_us=24430
iter=1554 dmajflt=232 dt_us=22911
iter=1555 dmajflt=220 dt_us=23504
iter=1556 dmajflt=213 dt_us=22915
iter=1557 dmajflt=232 dt_us=25235
iter=1558 dmajflt=257 dt_us=24110
iter=1559 dmajflt=232 dt_us=24628
iter=1560 dmajflt=213 dt_us=22737
iter=1561 dmajflt=220 dt_us=25743
iter=1562 dmajflt=226 dt_us=22696
iter=1563 dmajflt=223 dt_us=24103
iter=1564 dmajflt=223 dt_us=24621
iter=1565 dmajflt=229 dt_us=24826
iter=1566 dmajflt=222 dt_us=24032
iter=1567 dmajflt=199 dt_us=25700
iter=1568 dmajflt=217 dt_us=24823
iter=1569 dmajflt=220 dt_us=23882
iter=1570 dmajflt=222 dt_us=25076
iter=1571 dmajflt=203 dt_us=23241
iter=1572 dmajflt=219 dt_us=23673
iter=1573 dmajflt=229 dt_us=26669
iter=1574 dmajflt=229 dt_us=25646
iter=1575 dmajflt=216 dt_us=24004
iter=1576 dmajflt=227 dt_us=24003
iter=1577 dmajflt=200 dt_us=24610
iter=1578 dmajflt=213 dt_us=24203
iter=1579 dmajflt=207 dt_us=23533
iter=1580 dmajflt=228 dt_us=23862
iter=1581 dmajflt=219 dt_us=24318
iter=1582 dmajflt=233 dt_us=24811
iter=1583 dmajflt=222 dt_us=25108
iter=1584 dmajflt=223 dt_us=23068
iter=1585 dmajflt=211 dt_us=25997
iter=1586 dmajflt=218 dt_us=24355
iter=1587 dmajflt=199 dt_us=24196
iter=1588 dmajflt=215 dt_us=25297
iter=1589 dmajflt=228 dt_us=24496
iter=1590 dmajflt=221 dt_us=25044
iter=1591 dmajflt=227 dt_us=24713
iter=1592 dmajflt=224 dt_us=25023
iter=1593 dmajflt=237 dt_us=25996
iter=1594 dmajflt=213 dt_us=26797
iter=1595 dmajflt=240 dt_us=25756
iter=1596 dmajflt=237 dt_us=26328
iter=1597 dmajflt=228 dt_us=27453
iter=1598 dmajflt=215 dt_us=24762
iter=1599 dmajflt=230 dt_us=24683
iter=1600 dmajflt=235 dt_us=25711
iter=1601 dmajflt=268 dt_us=25117
iter=1602 dmajflt=247 dt_us=23954
iter=1603 dmajflt=266 dt_us=24865
iter=1604 dmajflt=253 dt_us=24380
iter=1605 dmajflt=244 dt_us=26773
iter=1606 dmajflt=231 dt_us=25656
iter=1607 dmajflt=229 dt_us=24964
iter=1608 dmajflt=215 dt_us=27970
iter=1609 dmajflt=230 dt_us=23503
iter=1610 dmajflt=225 dt_us=24110
iter=1611 dmajflt=224 dt_us=22950
iter=1612 dmajflt=244 dt_us=25787
iter=1613 dmajflt=224 dt_us=24648
iter=1614 dmajflt=231 dt_us=25766
iter=1615 dmajflt=218 dt_us=24309
iter=1616 dmajflt=225 dt_us=23042
iter=1617 dmajflt=234 dt_us=24545
iter=1618 dmajflt=245 dt_us=23560
iter=1619 dmajflt=243 dt_us=23433
iter=1620 dmajflt=233 dt_us=23332
iter=1621 dmajflt=231 dt_us=23679
iter=1622 dmajflt=246 dt_us=25824
iter=1623 dmajflt=217 dt_us=23393
iter=1624 dmajflt=213 dt_us=25634
iter=1625 dmajflt=213 dt_us=23178
iter=1626 dmajflt=230 dt_us=23851
iter=1627 dmajflt=216 dt_us=23774
iter=1628 dmajflt=222 dt_us=24165
iter=1629 dmajflt=259 dt_us=26293
iter=1630 dmajflt=254 dt_us=23385
iter=1631 dmajflt=251 dt_us=23428
iter=1632 dmajflt=221 dt_us=23396
iter=1633 dmajflt=217 dt_us=21956
iter=1634 dmajflt=227 dt_us=24542
iter=1635 dmajflt=232 dt_us=23449
iter=1636 dmajflt=221 dt_us=24844
iter=1637 dmajflt=207 dt_us=22848
iter=1638 dmajflt=213 dt_us=25061
iter=1639 dmajflt=218 dt_us=23668
iter=1640 dmajflt=224 dt_us=25443
iter=1641 dmajflt=218 dt_us=23552
iter=1642 dmajflt=225 dt_us=24769
iter=1643 dmajflt=222 dt_us=25581
iter=1644 dmajflt=217 dt_us=26167
iter=1645 dmajflt=216 dt_us=22811
iter=1646 dmajflt=231 dt_us=24323
iter=1647 dmajflt=229 dt_us=26212
iter=1648 dmajflt=213 dt_us=25132
iter=1649 dmajflt=228 dt_us=25181
iter=1650 dmajflt=232 dt_us=27044
iter=1651 dmajflt=229 dt_us=24221
iter=1652 dmajflt=231 dt_us=26168
iter=1653 dmajflt=227 dt_us=24321
iter=1654 dmajflt=224 dt_us=26092
iter=1655 dmajflt=213 dt_us=23483
iter=1656 dmajflt=227 dt_us=23182
iter=1657 dmajflt=220 dt_us=22912
iter=1658 dmajflt=223 dt_us=24373
iter=1659 dmajflt=206 dt_us=22221
iter=1660 dmajflt=217 dt_us=23626
iter=1661 dmajflt=223 dt_us=24551
iter=1662 dmajflt=216 dt_us=22311
iter=1663 dmajflt=231 dt_us=24623
iter=1664 dmajflt=226 dt_us=23905
iter=1665 dmajflt=225 dt_us=24654
iter=1666 dmajflt=204 dt_us=22939
iter=1667 dmajflt=205 dt_us=23499
iter=1668 dmajflt=210 dt_us=23972
iter=1669 dmajflt=208 dt_us=22802
iter=1670 dmajflt=239 dt_us=24604
iter=1671 dmajflt=235 dt_us=23626
iter=1672 dmajflt=236 dt_us=23067
iter=1673 dmajflt=215 dt_us=22134
iter=1674 dmajflt=207 dt_us=23407
iter=1675 dmajflt=199 dt_us=23960
iter=1676 dmajflt=206 dt_us=24978
iter=1677 dmajflt=213 dt_us=25727
iter=1678 dmajflt=224 dt_us=24772
iter=1679 dmajflt=212 dt_us=26046
iter=1680 dmajflt=213 dt_us=25317
iter=1681 dmajflt=215 dt_us=23883
iter=1682 dmajflt=214 dt_us=26323
iter=1683 dmajflt=243 dt_us=25290
iter=1684 dmajflt=233 dt_us=29570
iter=1685 dmajflt=220 dt_us=26252
iter=1686 dmajflt=233 dt_us=26147
iter=1687 dmajflt=217 dt_us=24386
iter=1688 dmajflt=224 dt_us=25736
iter=1689 dmajflt=228 dt_us=25442
iter=1690 dmajflt=227 dt_us=25687
iter=1691 dmajflt=214 dt_us=25393
iter=1692 dmajflt=224 dt_us=26166
iter=1693 dmajflt=222 dt_us=25330
iter=1694 dmajflt=223 dt_us=25394
iter=1695 dmajflt=234 dt_us=24740
iter=1696 dmajflt=225 dt_us=24094
iter=1697 dmajflt=220 dt_us=23330
iter=1698 dmajflt=234 dt_us=23581
iter=1699 dmajflt=214 dt_us=23422
iter=1700 dmajflt=214 dt_us=23852
iter=1701 dmajflt=214 dt_us=22093
iter=1702 dmajflt=222 dt_us=25865
iter=1703 dmajflt=213 dt_us=25485
iter=1704 dmajflt=217 dt_us=22516
iter=1705 dmajflt=200 dt_us=23823
iter=1706 dmajflt=225 dt_us=22941
iter=1707 dmajflt=206 dt_us=24828
iter=1708 dmajflt=209 dt_us=22197
iter=1709 dmajflt=220 dt_us=24984
iter=1710 dmajflt=226 dt_us=24905
iter=1711 dmajflt=199 dt_us=22189
iter=1712 dmajflt=206 dt_us=24626
iter=1713 dmajflt=214 dt_us=25834
iter=1714 dmajflt=212 dt_us=22841
iter=1715 dmajflt=228 dt_us=23628
iter=1716 dmajflt=238 dt_us=26349
iter=1717 dmajflt=221 dt_us=25712
iter=1718 dmajflt=238 dt_us=27040
iter=1719 dmajflt=222 dt_us=25472
iter=1720 dmajflt=212 dt_us=23828
iter=1721 dmajflt=228 dt_us=25059
iter=1722 dmajflt=214 dt_us=26751
iter=1723 dmajflt=223 dt_us=24026
iter=1724 dmajflt=208 dt_us=25585
iter=1725 dmajflt=206 dt_us=22965
iter=1726 dmajflt=229 dt_us=25147
iter=1727 dmajflt=242 dt_us=27196
iter=1728 dmajflt=229 dt_us=26188
iter=1729 dmajflt=253 dt_us=25624
iter=1730 dmajflt=220 dt_us=26140
iter=1731 dmajflt=216 dt_us=24603
iter=1732 dmajflt=237 dt_us=27725
iter=1733 dmajflt=203 dt_us=23005
iter=1734 dmajflt=212 dt_us=23809
iter=1735 dmajflt=211 dt_us=23664
iter=1736 dmajflt=207 dt_us=25542
iter=1737 dmajflt=211 dt_us=23210
iter=1738 dmajflt=206 dt_us=22988
iter=1739 dmajflt=234 dt_us=25949
iter=1740 dmajflt=197 dt_us=25175
iter=1741 dmajflt=207 dt_us=22826
iter=1742 dmajflt=225 dt_us=24344
iter=1743 dmajflt=207 dt_us=23028
iter=1744 dmajflt=222 dt_us=23146
iter=1745 dmajflt=216 dt_us=21833
iter=1746 dmajflt=193 dt_us=22376
iter=1747 dmajflt=216 dt_us=27221
iter=1748 dmajflt=209 dt_us=23538
iter=1749 dmajflt=234 dt_us=24190
iter=1750 dmajflt=217 dt_us=25440
iter=1751 dmajflt=216 dt_us=26475
iter=1752 dmajflt=218 dt_us=24166
iter=1753 dmajflt=203 dt_us=22166
iter=1754 dmajflt=228 dt_us=26273
iter=1755 dmajflt=210 dt_us=25095
iter=1756 dmajflt=210 dt_us=25554
iter=1757 dmajflt=211 dt_us=23037
iter=1758 dmajflt=219 dt_us=26373
iter=1759 dmajflt=251 dt_us=27768
iter=1760 dmajflt=236 dt_us=27093
iter=1761 dmajflt=225 dt_us=25344
iter=1762 dmajflt=225 dt_us=23575
iter=1763 dmajflt=223 dt_us=25862
iter=1764 dmajflt=220 dt_us=23554
iter=1765 dmajflt=223 dt_us=24932
iter=1766 dmajflt=212 dt_us=23194
iter=1767 dmajflt=220 dt_us=25879
iter=1768 dmajflt=232 dt_us=27071
iter=1769 dmajflt=195 dt_us=22197
iter=1770 dmajflt=207 dt_us=26037
iter=1771 dmajflt=227 dt_us=25595
iter=1772 dmajflt=207 dt_us=25238
iter=1773 dmajflt=207 dt_us=24659
iter=1774 dmajflt=195 dt_us=24896
iter=1775 dmajflt=205 dt_us=25611
iter=1776 dmajflt=188 dt_us=23815
iter=1777 dmajflt=209 dt_us=25968
iter=1778 dmajflt=247 dt_us=26142
iter=1779 dmajflt=221 dt_us=24395
iter=1780 dmajflt=229 dt_us=26810
iter=1781 dmajflt=220 dt_us=26368
iter=1782 dmajflt=210 dt_us=26417
iter=1783 dmajflt=205 dt_us=24828
iter=1784 dmajflt=234 dt_us=24747
iter=1785 dmajflt=214 dt_us=25813
iter=1786 dmajflt=193 dt_us=22851
iter=1787 dmajflt=205 dt_us=24692
iter=1788 dmajflt=207 dt_us=25306
iter=1789 dmajflt=256 dt_us=25482
iter=1790 dmajflt=257 dt_us=25611
iter=1791 dmajflt=258 dt_us=26248
iter=1792 dmajflt=229 dt_us=24845
iter=1793 dmajflt=228 dt_us=23709
iter=1794 dmajflt=206 dt_us=23347
iter=1795 dmajflt=235 dt_us=24261
iter=1796 dmajflt=207 dt_us=25368
iter=1797 dmajflt=226 dt_us=24535
iter=1798 dmajflt=222 dt_us=24984
iter=1799 dmajflt=207 dt_us=24108
iter=1800 dmajflt=234 dt_us=26357
iter=1801 dmajflt=240 dt_us=25725
iter=1802 dmajflt=232 dt_us=24349
iter=1803 dmajflt=216 dt_us=24241
iter=1804 dmajflt=216 dt_us=23564
iter=1805 dmajflt=197 dt_us=24836
iter=1806 dmajflt=195 dt_us=25268
iter=1807 dmajflt=193 dt_us=23546
iter=1808 dmajflt=221 dt_us=26668
iter=1809 dmajflt=220 dt_us=24190
iter=1810 dmajflt=240 dt_us=26823
iter=1811 dmajflt=231 dt_us=25887
iter=1812 dmajflt=236 dt_us=26406
iter=1813 dmajflt=228 dt_us=27217
iter=1814 dmajflt=216 dt_us=26867
iter=1815 dmajflt=202 dt_us=23781
iter=1816 dmajflt=219 dt_us=23955
iter=1817 dmajflt=208 dt_us=22973
iter=1818 dmajflt=205 dt_us=25930
iter=1819 dmajflt=239 dt_us=25047
iter=1820 dmajflt=223 dt_us=24103
iter=1821 dmajflt=269 dt_us=23921
iter=1822 dmajflt=257 dt_us=27416
iter=1823 dmajflt=258 dt_us=24729
iter=1824 dmajflt=238 dt_us=23626
iter=1825 dmajflt=227 dt_us=24506
iter=1826 dmajflt=229 dt_us=24943
iter=1827 dmajflt=241 dt_us=23806
iter=1828 dmajflt=223 dt_us=26580
iter=1829 dmajflt=231 dt_us=22822
iter=1830 dmajflt=221 dt_us=24351
iter=1831 dmajflt=213 dt_us=25198
iter=1832 dmajflt=229 dt_us=23508
iter=1833 dmajflt=217 dt_us=23910
iter=1834 dmajflt=208 dt_us=22256
iter=1835 dmajflt=208 dt_us=25710
iter=1836 dmajflt=207 dt_us=25418
iter=1837 dmajflt=191 dt_us=22833
iter=1838 dmajflt=193 dt_us=22936
iter=1839 dmajflt=193 dt_us=22646
iter=1840 dmajflt=219 dt_us=22365
iter=1841 dmajflt=227 dt_us=24278
iter=1842 dmajflt=251 dt_us=26372
iter=1843 dmajflt=263 dt_us=27365
iter=1844 dmajflt=254 dt_us=25158
iter=1845 dmajflt=232 dt_us=23467
iter=1846 dmajflt=209 dt_us=26035
iter=1847 dmajflt=199 dt_us=22935
iter=1848 dmajflt=203 dt_us=23587
iter=1849 dmajflt=221 dt_us=26295
iter=1850 dmajflt=220 dt_us=23124
iter=1851 dmajflt=226 dt_us=23781
iter=1852 dmajflt=223 dt_us=22276
iter=1853 dmajflt=224 dt_us=22158
iter=1854 dmajflt=226 dt_us=25254
iter=1855 dmajflt=225 dt_us=25362
iter=1856 dmajflt=225 dt_us=23744
iter=1857 dmajflt=248 dt_us=23781
iter=1858 dmajflt=229 dt_us=25393
iter=1859 dmajflt=239 dt_us=23282
iter=1860 dmajflt=234 dt_us=25848
iter=1861 dmajflt=223 dt_us=24006
iter=1862 dmajflt=207 dt_us=24127
iter=1863 dmajflt=216 dt_us=22865
iter=1864 dmajflt=248 dt_us=26863
iter=1865 dmajflt=209 dt_us=23611
iter=1866 dmajflt=194 dt_us=21977
iter=1867 dmajflt=200 dt_us=23980
iter=1868 dmajflt=196 dt_us=24061
iter=1869 dmajflt=205 dt_us=24072
iter=1870 dmajflt=212 dt_us=23886
iter=1871 dmajflt=211 dt_us=23397
iter=1872 dmajflt=221 dt_us=22997
iter=1873 dmajflt=223 dt_us=23502
iter=1874 dmajflt=230 dt_us=24828
iter=1875 dmajflt=215 dt_us=23710
iter=1876 dmajflt=204 dt_us=22502
iter=1877 dmajflt=218 dt_us=25316
iter=1878 dmajflt=227 dt_us=25488
iter=1879 dmajflt=202 dt_us=25414
iter=1880 dmajflt=201 dt_us=23809
iter=1881 dmajflt=214 dt_us=25964
iter=1882 dmajflt=227 dt_us=25668
iter=1883 dmajflt=240 dt_us=26230
iter=1884 dmajflt=231 dt_us=25588
iter=1885 dmajflt=230 dt_us=26178
iter=1886 dmajflt=225 dt_us=25868
iter=1887 dmajflt=247 dt_us=26325
iter=1888 dmajflt=225 dt_us=25960
iter=1889 dmajflt=238 dt_us=25838
iter=1890 dmajflt=219 dt_us=27304
iter=1891 dmajflt=218 dt_us=23444
iter=1892 dmajflt=230 dt_us=26198
iter=1893 dmajflt=225 dt_us=24460
iter=1894 dmajflt=218 dt_us=25398
iter=1895 dmajflt=199 dt_us=23039
iter=1896 dmajflt=209 dt_us=23202
iter=1897 dmajflt=230 dt_us=25035
iter=1898 dmajflt=227 dt_us=25311
iter=1899 dmajflt=227 dt_us=28355
iter=1900 dmajflt=199 dt_us=23238
iter=1901 dmajflt=205 dt_us=24243
iter=1902 dmajflt=198 dt_us=24143
iter=1903 dmajflt=200 dt_us=23632
iter=1904 dmajflt=220 dt_us=24696
iter=1905 dmajflt=239 dt_us=24921
iter=1906 dmajflt=233 dt_us=23801
iter=1907 dmajflt=218 dt_us=24441
iter=1908 dmajflt=212 dt_us=22298
iter=1909 dmajflt=222 dt_us=22397
iter=1910 dmajflt=208 dt_us=22089
iter=1911 dmajflt=196 dt_us=23451
iter=1912 dmajflt=201 dt_us=22325
iter=1913 dmajflt=219 dt_us=23205
iter=1914 dmajflt=228 dt_us=24148
iter=1915 dmajflt=251 dt_us=25493
iter=1916 dmajflt=265 dt_us=25143
iter=1917 dmajflt=247 dt_us=23406
iter=1918 dmajflt=243 dt_us=24138
iter=1919 dmajflt=219 dt_us=23484
iter=1920 dmajflt=247 dt_us=23826
iter=1921 dmajflt=247 dt_us=24106
iter=1922 dmajflt=232 dt_us=23887
iter=1923 dmajflt=241 dt_us=25015
iter=1924 dmajflt=235 dt_us=23688
iter=1925 dmajflt=233 dt_us=23447
iter=1926 dmajflt=216 dt_us=24178
iter=1927 dmajflt=215 dt_us=23406
iter=1928 dmajflt=233 dt_us=25428
iter=1929 dmajflt=228 dt_us=23239
iter=1930 dmajflt=242 dt_us=24014
iter=1931 dmajflt=199 dt_us=23249
iter=1932 dmajflt=195 dt_us=24244
iter=1933 dmajflt=211 dt_us=23377
iter=1934 dmajflt=193 dt_us=21826
iter=1935 dmajflt=238 dt_us=25153
iter=1936 dmajflt=242 dt_us=24345
iter=1937 dmajflt=239 dt_us=25700
iter=1938 dmajflt=220 dt_us=24841
iter=1939 dmajflt=209 dt_us=25493
iter=1940 dmajflt=220 dt_us=24361
iter=1941 dmajflt=187 dt_us=23976
iter=1942 dmajflt=217 dt_us=23796
iter=1943 dmajflt=198 dt_us=23042
iter=1944 dmajflt=208 dt_us=23807
iter=1945 dmajflt=193 dt_us=21959
iter=1946 dmajflt=224 dt_us=23736
iter=1947 dmajflt=227 dt_us=22423
iter=1948 dmajflt=228 dt_us=23389
iter=1949 dmajflt=218 dt_us=22678
iter=1950 dmajflt=235 dt_us=25077
iter=1951 dmajflt=209 dt_us=23599
iter=1952 dmajflt=242 dt_us=24087
iter=1953 dmajflt=229 dt_us=22728
iter=1954 dmajflt=232 dt_us=23389
iter=1955 dmajflt=246 dt_us=24137
iter=1956 dmajflt=226 dt_us=23125
iter=1957 dmajflt=233 dt_us=23999
iter=1958 dmajflt=227 dt_us=24901
iter=1959 dmajflt=231 dt_us=23188
iter=1960 dmajflt=221 dt_us=24191
iter=1961 dmajflt=234 dt_us=25687
iter=1962 dmajflt=241 dt_us=22996
iter=1963 dmajflt=203 dt_us=23217
iter=1964 dmajflt=197 dt_us=23563
iter=1965 dmajflt=195 dt_us=24874
iter=1966 dmajflt=231 dt_us=26555
iter=1967 dmajflt=239 dt_us=23384
iter=1968 dmajflt=247 dt_us=25003
iter=1969 dmajflt=216 dt_us=21922
iter=1970 dmajflt=215 dt_us=25267
iter=1971 dmajflt=213 dt_us=22392
iter=1972 dmajflt=203 dt_us=25254
iter=1973 dmajflt=203 dt_us=22592
iter=1974 dmajflt=211 dt_us=25644
iter=1975 dmajflt=195 dt_us=22710
iter=1976 dmajflt=202 dt_us=22625
iter=1977 dmajflt=192 dt_us=23286
iter=1978 dmajflt=240 dt_us=24942
iter=1979 dmajflt=250 dt_us=24460
iter=1980 dmajflt=212 dt_us=24933
iter=1981 dmajflt=249 dt_us=25001
iter=1982 dmajflt=212 dt_us=24109
iter=1983 dmajflt=252 dt_us=26597
iter=1984 dmajflt=215 dt_us=23907
iter=1985 dmajflt=214 dt_us=25030
iter=1986 dmajflt=198 dt_us=22164
iter=1987 dmajflt=206 dt_us=23544
iter=1988 dmajflt=209 dt_us=25312
iter=1989 dmajflt=209 dt_us=22697
iter=1990 dmajflt=215 dt_us=24006
iter=1991 dmajflt=212 dt_us=23001
iter=1992 dmajflt=192 dt_us=24872
iter=1993 dmajflt=200 dt_us=22937
iter=1994 dmajflt=222 dt_us=23993
iter=1995 dmajflt=223 dt_us=24192
iter=1996 dmajflt=213 dt_us=22617
iter=1997 dmajflt=194 dt_us=23518
iter=1998 dmajflt=234 dt_us=26067
iter=1999 dmajflt=239 dt_us=24507

4.94user 87.70system 1:40.27elapsed 92%CPU (0avgtext+0avgdata 1041064maxresident)k
235448inputs+296outputs (730246major+5497128minor)pagefaults 0swaps

==> Data/CaseStudies/shrink_data/24.txt <==
iter=0 dmajflt=210 dt_us=23297
iter=1 dmajflt=211 dt_us=24031
iter=2 dmajflt=217 dt_us=21695
iter=3 dmajflt=204 dt_us=21996
iter=4 dmajflt=215 dt_us=22707
iter=5 dmajflt=203 dt_us=21571
iter=6 dmajflt=199 dt_us=23773
iter=7 dmajflt=204 dt_us=22984
iter=8 dmajflt=204 dt_us=23556
iter=9 dmajflt=219 dt_us=22016
iter=10 dmajflt=199 dt_us=23977
iter=11 dmajflt=203 dt_us=23792
iter=12 dmajflt=204 dt_us=23906
iter=13 dmajflt=216 dt_us=23581
iter=14 dmajflt=203 dt_us=21596
iter=15 dmajflt=210 dt_us=23175
iter=16 dmajflt=197 dt_us=21055
iter=17 dmajflt=208 dt_us=22118
iter=18 dmajflt=200 dt_us=23073
iter=19 dmajflt=208 dt_us=22366
iter=20 dmajflt=210 dt_us=22337
iter=21 dmajflt=209 dt_us=22806
iter=22 dmajflt=203 dt_us=21121
iter=23 dmajflt=217 dt_us=24108
iter=24 dmajflt=217 dt_us=21707
iter=25 dmajflt=206 dt_us=23072
iter=26 dmajflt=211 dt_us=26417
iter=27 dmajflt=195 dt_us=22124
iter=28 dmajflt=207 dt_us=23208
iter=29 dmajflt=201 dt_us=26307
iter=30 dmajflt=203 dt_us=24002
iter=31 dmajflt=214 dt_us=25374
iter=32 dmajflt=212 dt_us=23297
iter=33 dmajflt=207 dt_us=21627
iter=34 dmajflt=204 dt_us=22037
iter=35 dmajflt=211 dt_us=24279
iter=36 dmajflt=211 dt_us=23012
iter=37 dmajflt=208 dt_us=22455
iter=38 dmajflt=197 dt_us=25081
iter=39 dmajflt=211 dt_us=22348
iter=40 dmajflt=212 dt_us=23571
iter=41 dmajflt=207 dt_us=22533
iter=42 dmajflt=199 dt_us=22850
iter=43 dmajflt=208 dt_us=25292
iter=44 dmajflt=214 dt_us=25333
iter=45 dmajflt=211 dt_us=23238
iter=46 dmajflt=201 dt_us=23206
iter=47 dmajflt=199 dt_us=23305
iter=48 dmajflt=221 dt_us=23060
iter=49 dmajflt=218 dt_us=24726
iter=50 dmajflt=204 dt_us=24810
iter=51 dmajflt=207 dt_us=23447
iter=52 dmajflt=208 dt_us=25342
iter=53 dmajflt=212 dt_us=23806
iter=54 dmajflt=210 dt_us=25724
iter=55 dmajflt=210 dt_us=26333
iter=56 dmajflt=209 dt_us=23099
iter=57 dmajflt=209 dt_us=25922
iter=58 dmajflt=202 dt_us=23487
iter=59 dmajflt=212 dt_us=22723
iter=60 dmajflt=215 dt_us=23204
iter=61 dmajflt=212 dt_us=25863
iter=62 dmajflt=197 dt_us=23887
iter=63 dmajflt=211 dt_us=23371
iter=64 dmajflt=213 dt_us=24962
iter=65 dmajflt=207 dt_us=23714
iter=66 dmajflt=208 dt_us=22406
iter=67 dmajflt=214 dt_us=22338
iter=68 dmajflt=213 dt_us=24913
iter=69 dmajflt=203 dt_us=22007
iter=70 dmajflt=213 dt_us=26630
iter=71 dmajflt=213 dt_us=24176
iter=72 dmajflt=231 dt_us=24376
iter=73 dmajflt=215 dt_us=25703
iter=74 dmajflt=219 dt_us=24916
iter=75 dmajflt=208 dt_us=23581
iter=76 dmajflt=223 dt_us=26719
iter=77 dmajflt=211 dt_us=23254
iter=78 dmajflt=221 dt_us=25354
iter=79 dmajflt=215 dt_us=26621
iter=80 dmajflt=213 dt_us=25003
iter=81 dmajflt=223 dt_us=26993
iter=82 dmajflt=225 dt_us=24644
iter=83 dmajflt=214 dt_us=24210
iter=84 dmajflt=233 dt_us=24187
iter=85 dmajflt=214 dt_us=23865
iter=86 dmajflt=220 dt_us=24561
iter=87 dmajflt=207 dt_us=24777
iter=88 dmajflt=220 dt_us=23843
iter=89 dmajflt=212 dt_us=26483
iter=90 dmajflt=223 dt_us=27875
iter=91 dmajflt=220 dt_us=25047
iter=92 dmajflt=226 dt_us=24878
iter=93 dmajflt=225 dt_us=26399
iter=94 dmajflt=219 dt_us=27424
iter=95 dmajflt=207 dt_us=24747
iter=96 dmajflt=213 dt_us=25934
iter=97 dmajflt=199 dt_us=25193
iter=98 dmajflt=190 dt_us=23373
iter=99 dmajflt=186 dt_us=23321
iter=100 dmajflt=192 dt_us=23479
iter=101 dmajflt=192 dt_us=23276
iter=102 dmajflt=191 dt_us=25133
iter=103 dmajflt=189 dt_us=24055
iter=104 dmajflt=185 dt_us=23265
iter=105 dmajflt=188 dt_us=22552
iter=106 dmajflt=206 dt_us=25882
iter=107 dmajflt=180 dt_us=23179
iter=108 dmajflt=180 dt_us=25173
iter=109 dmajflt=185 dt_us=22595
iter=110 dmajflt=180 dt_us=23543
iter=111 dmajflt=191 dt_us=24991
iter=112 dmajflt=192 dt_us=24290
iter=113 dmajflt=185 dt_us=24278
iter=114 dmajflt=191 dt_us=24252
iter=115 dmajflt=194 dt_us=23139
iter=116 dmajflt=187 dt_us=22669
iter=117 dmajflt=188 dt_us=21242
iter=118 dmajflt=193 dt_us=23894
iter=119 dmajflt=189 dt_us=23976
iter=120 dmajflt=190 dt_us=21078
iter=121 dmajflt=186 dt_us=24888
iter=122 dmajflt=198 dt_us=22887
iter=123 dmajflt=203 dt_us=23343
iter=124 dmajflt=206 dt_us=24082
iter=125 dmajflt=229 dt_us=28019
iter=126 dmajflt=231 dt_us=25221
iter=127 dmajflt=224 dt_us=23824
iter=128 dmajflt=226 dt_us=29393
iter=129 dmajflt=227 dt_us=23959
iter=130 dmajflt=224 dt_us=26157
iter=131 dmajflt=223 dt_us=23703
iter=132 dmajflt=227 dt_us=27645
iter=133 dmajflt=225 dt_us=25438
iter=134 dmajflt=233 dt_us=25397
iter=135 dmajflt=218 dt_us=23977
iter=136 dmajflt=202 dt_us=25232
iter=137 dmajflt=228 dt_us=26748
iter=138 dmajflt=224 dt_us=26577
iter=139 dmajflt=229 dt_us=27877
iter=140 dmajflt=220 dt_us=24501
iter=141 dmajflt=208 dt_us=22690
iter=142 dmajflt=210 dt_us=23373
iter=143 dmajflt=212 dt_us=21612
iter=144 dmajflt=215 dt_us=22779
iter=145 dmajflt=209 dt_us=24067
iter=146 dmajflt=214 dt_us=21657
iter=147 dmajflt=214 dt_us=23553
iter=148 dmajflt=208 dt_us=23158
iter=149 dmajflt=208 dt_us=23525
iter=150 dmajflt=197 dt_us=21542
iter=151 dmajflt=220 dt_us=23818
iter=152 dmajflt=207 dt_us=22792
iter=153 dmajflt=201 dt_us=21957
iter=154 dmajflt=206 dt_us=23786
iter=155 dmajflt=214 dt_us=22924
iter=156 dmajflt=216 dt_us=22628
iter=157 dmajflt=208 dt_us=24275
iter=158 dmajflt=210 dt_us=22240
iter=159 dmajflt=211 dt_us=25289
iter=160 dmajflt=224 dt_us=24170
iter=161 dmajflt=196 dt_us=21602
iter=162 dmajflt=191 dt_us=23433
iter=163 dmajflt=188 dt_us=24214
iter=164 dmajflt=206 dt_us=24492
iter=165 dmajflt=201 dt_us=23197
iter=166 dmajflt=219 dt_us=27059
iter=167 dmajflt=223 dt_us=24922
iter=168 dmajflt=207 dt_us=23162
iter=169 dmajflt=216 dt_us=26326
iter=170 dmajflt=210 dt_us=27186
iter=171 dmajflt=203 dt_us=23422
iter=172 dmajflt=210 dt_us=23593
iter=173 dmajflt=209 dt_us=22833
iter=174 dmajflt=202 dt_us=24426
iter=175 dmajflt=202 dt_us=26539
iter=176 dmajflt=205 dt_us=23354
iter=177 dmajflt=215 dt_us=24599
iter=178 dmajflt=200 dt_us=22277
iter=179 dmajflt=195 dt_us=24004
iter=180 dmajflt=191 dt_us=24934
iter=181 dmajflt=199 dt_us=23530
iter=182 dmajflt=192 dt_us=22163
iter=183 dmajflt=219 dt_us=25983
iter=184 dmajflt=217 dt_us=23696
iter=185 dmajflt=236 dt_us=26719
iter=186 dmajflt=220 dt_us=24623
iter=187 dmajflt=209 dt_us=26407
iter=188 dmajflt=204 dt_us=22702
iter=189 dmajflt=200 dt_us=23521
iter=190 dmajflt=209 dt_us=21911
iter=191 dmajflt=208 dt_us=25902
iter=192 dmajflt=210 dt_us=29173
iter=193 dmajflt=209 dt_us=23573
iter=194 dmajflt=217 dt_us=26106
iter=195 dmajflt=204 dt_us=25025
iter=196 dmajflt=203 dt_us=24173
iter=197 dmajflt=212 dt_us=22812
iter=198 dmajflt=209 dt_us=24013
iter=199 dmajflt=207 dt_us=24802
iter=200 dmajflt=206 dt_us=24663
iter=201 dmajflt=207 dt_us=24709
iter=202 dmajflt=205 dt_us=24250
iter=203 dmajflt=206 dt_us=22595
iter=204 dmajflt=201 dt_us=22618
iter=205 dmajflt=216 dt_us=23401
iter=206 dmajflt=203 dt_us=23226
iter=207 dmajflt=215 dt_us=24405
iter=208 dmajflt=202 dt_us=22896
iter=209 dmajflt=201 dt_us=21554
iter=210 dmajflt=190 dt_us=22213
iter=211 dmajflt=189 dt_us=22688
iter=212 dmajflt=206 dt_us=21868
iter=213 dmajflt=195 dt_us=20751
iter=214 dmajflt=226 dt_us=25036
iter=215 dmajflt=217 dt_us=22736
iter=216 dmajflt=237 dt_us=24541
iter=217 dmajflt=238 dt_us=26046
iter=218 dmajflt=237 dt_us=25832
iter=219 dmajflt=249 dt_us=25286
iter=220 dmajflt=215 dt_us=25305
iter=221 dmajflt=201 dt_us=23920
iter=222 dmajflt=224 dt_us=24992
iter=223 dmajflt=213 dt_us=24902
iter=224 dmajflt=199 dt_us=23582
iter=225 dmajflt=205 dt_us=22813
iter=226 dmajflt=210 dt_us=25051
iter=227 dmajflt=220 dt_us=23655
iter=228 dmajflt=201 dt_us=24262
iter=229 dmajflt=209 dt_us=23513
iter=230 dmajflt=207 dt_us=22437
iter=231 dmajflt=203 dt_us=22471
iter=232 dmajflt=211 dt_us=24233
iter=233 dmajflt=208 dt_us=21658
iter=234 dmajflt=205 dt_us=25540
iter=235 dmajflt=215 dt_us=22569
iter=236 dmajflt=220 dt_us=23096
iter=237 dmajflt=206 dt_us=22442
iter=238 dmajflt=198 dt_us=24208
iter=239 dmajflt=209 dt_us=23288
iter=240 dmajflt=197 dt_us=21524
iter=241 dmajflt=188 dt_us=24179
iter=242 dmajflt=186 dt_us=20705
iter=243 dmajflt=194 dt_us=24389
iter=244 dmajflt=194 dt_us=22222
iter=245 dmajflt=203 dt_us=22779
iter=246 dmajflt=205 dt_us=24845
iter=247 dmajflt=220 dt_us=22606
iter=248 dmajflt=236 dt_us=24969
iter=249 dmajflt=231 dt_us=25927
iter=250 dmajflt=226 dt_us=24407
iter=251 dmajflt=232 dt_us=26309
iter=252 dmajflt=223 dt_us=23902
iter=253 dmajflt=223 dt_us=28455
iter=254 dmajflt=200 dt_us=26080
iter=255 dmajflt=207 dt_us=22695
iter=256 dmajflt=206 dt_us=24369
iter=257 dmajflt=205 dt_us=23793
iter=258 dmajflt=204 dt_us=22641
iter=259 dmajflt=212 dt_us=22979
iter=260 dmajflt=211 dt_us=22500
iter=261 dmajflt=216 dt_us=22329
iter=262 dmajflt=206 dt_us=23760
iter=263 dmajflt=204 dt_us=22173
iter=264 dmajflt=201 dt_us=23844
iter=265 dmajflt=213 dt_us=22308
iter=266 dmajflt=204 dt_us=22872
iter=267 dmajflt=211 dt_us=21746
iter=268 dmajflt=205 dt_us=24109
iter=269 dmajflt=205 dt_us=21593
iter=270 dmajflt=203 dt_us=21305
iter=271 dmajflt=211 dt_us=24150
iter=272 dmajflt=205 dt_us=21007
iter=273 dmajflt=209 dt_us=21899
iter=274 dmajflt=193 dt_us=21630
iter=275 dmajflt=196 dt_us=22908
iter=276 dmajflt=192 dt_us=22524
iter=277 dmajflt=199 dt_us=21905
iter=278 dmajflt=197 dt_us=21406
iter=279 dmajflt=232 dt_us=24620
iter=280 dmajflt=244 dt_us=23419
iter=281 dmajflt=246 dt_us=24601
iter=282 dmajflt=241 dt_us=25746
iter=283 dmajflt=249 dt_us=29009
iter=284 dmajflt=239 dt_us=26545
iter=285 dmajflt=233 dt_us=23993
iter=286 dmajflt=201 dt_us=25632
iter=287 dmajflt=212 dt_us=23560
iter=288 dmajflt=203 dt_us=22605
iter=289 dmajflt=219 dt_us=23938
iter=290 dmajflt=207 dt_us=25342
iter=291 dmajflt=209 dt_us=24511
iter=292 dmajflt=212 dt_us=23208
iter=293 dmajflt=214 dt_us=23552
iter=294 dmajflt=199 dt_us=25530
iter=295 dmajflt=204 dt_us=22554
iter=296 dmajflt=208 dt_us=23317
iter=297 dmajflt=207 dt_us=23989
iter=298 dmajflt=209 dt_us=23461
iter=299 dmajflt=201 dt_us=24350
iter=300 dmajflt=217 dt_us=23856
iter=301 dmajflt=216 dt_us=26902
iter=302 dmajflt=204 dt_us=22855
iter=303 dmajflt=207 dt_us=22384
iter=304 dmajflt=202 dt_us=21654
iter=305 dmajflt=193 dt_us=20990
iter=306 dmajflt=195 dt_us=22605
iter=307 dmajflt=196 dt_us=24559
iter=308 dmajflt=196 dt_us=22498
iter=309 dmajflt=201 dt_us=23168
iter=310 dmajflt=199 dt_us=21838
iter=311 dmajflt=226 dt_us=24187
iter=312 dmajflt=246 dt_us=26100
iter=313 dmajflt=254 dt_us=23289
iter=314 dmajflt=245 dt_us=24085
iter=315 dmajflt=241 dt_us=24971
iter=316 dmajflt=221 dt_us=24546
iter=317 dmajflt=234 dt_us=23216
iter=318 dmajflt=210 dt_us=22592
iter=319 dmajflt=211 dt_us=24233
iter=320 dmajflt=212 dt_us=22455
iter=321 dmajflt=198 dt_us=24176
iter=322 dmajflt=209 dt_us=22307
iter=323 dmajflt=205 dt_us=23503
iter=324 dmajflt=209 dt_us=24680
iter=325 dmajflt=197 dt_us=24111
iter=326 dmajflt=209 dt_us=22992
iter=327 dmajflt=203 dt_us=23038
iter=328 dmajflt=204 dt_us=23096
iter=329 dmajflt=205 dt_us=23793
iter=330 dmajflt=207 dt_us=23248
iter=331 dmajflt=217 dt_us=23125
iter=332 dmajflt=208 dt_us=22256
iter=333 dmajflt=221 dt_us=24198
iter=334 dmajflt=213 dt_us=23229
iter=335 dmajflt=214 dt_us=23198
iter=336 dmajflt=206 dt_us=22910
iter=337 dmajflt=208 dt_us=24495
iter=338 dmajflt=199 dt_us=22267
iter=339 dmajflt=200 dt_us=22216
iter=340 dmajflt=197 dt_us=23756
iter=341 dmajflt=196 dt_us=21453
iter=342 dmajflt=198 dt_us=24761
iter=343 dmajflt=198 dt_us=22657
iter=344 dmajflt=206 dt_us=21867
iter=345 dmajflt=214 dt_us=24067
iter=346 dmajflt=228 dt_us=25650
iter=347 dmajflt=247 dt_us=25469
iter=348 dmajflt=252 dt_us=28075
iter=349 dmajflt=248 dt_us=26562
iter=350 dmajflt=237 dt_us=26977
iter=351 dmajflt=215 dt_us=24860
iter=352 dmajflt=215 dt_us=24343
iter=353 dmajflt=214 dt_us=26050
iter=354 dmajflt=211 dt_us=25977
iter=355 dmajflt=210 dt_us=24994
iter=356 dmajflt=221 dt_us=25915
iter=357 dmajflt=208 dt_us=23744
iter=358 dmajflt=200 dt_us=21962
iter=359 dmajflt=224 dt_us=25324
iter=360 dmajflt=207 dt_us=24287
iter=361 dmajflt=213 dt_us=25019
iter=362 dmajflt=209 dt_us=22794
iter=363 dmajflt=209 dt_us=24661
iter=364 dmajflt=211 dt_us=22426
iter=365 dmajflt=208 dt_us=23014
iter=366 dmajflt=205 dt_us=24786
iter=367 dmajflt=213 dt_us=25697
iter=368 dmajflt=206 dt_us=22530
iter=369 dmajflt=209 dt_us=26061
iter=370 dmajflt=209 dt_us=21999
iter=371 dmajflt=211 dt_us=23017
iter=372 dmajflt=214 dt_us=22973
iter=373 dmajflt=212 dt_us=21877
iter=374 dmajflt=202 dt_us=24172
iter=375 dmajflt=202 dt_us=25193
iter=376 dmajflt=199 dt_us=22675
iter=377 dmajflt=186 dt_us=23685
iter=378 dmajflt=201 dt_us=22741
iter=379 dmajflt=212 dt_us=25281
iter=380 dmajflt=249 dt_us=29052
iter=381 dmajflt=244 dt_us=28565
iter=382 dmajflt=259 dt_us=25432
iter=383 dmajflt=242 dt_us=26335
iter=384 dmajflt=224 dt_us=25377
iter=385 dmajflt=210 dt_us=27433
iter=386 dmajflt=210 dt_us=24966
iter=387 dmajflt=210 dt_us=25459
iter=388 dmajflt=204 dt_us=24216
iter=389 dmajflt=208 dt_us=23564
iter=390 dmajflt=216 dt_us=24950
iter=391 dmajflt=203 dt_us=24022
iter=392 dmajflt=209 dt_us=25419
iter=393 dmajflt=216 dt_us=23591
iter=394 dmajflt=208 dt_us=24709
iter=395 dmajflt=207 dt_us=23854
iter=396 dmajflt=202 dt_us=21890
iter=397 dmajflt=210 dt_us=22326
iter=398 dmajflt=212 dt_us=24922
iter=399 dmajflt=215 dt_us=22580
iter=400 dmajflt=212 dt_us=25520
iter=401 dmajflt=209 dt_us=22991
iter=402 dmajflt=203 dt_us=23685
iter=403 dmajflt=215 dt_us=22452
iter=404 dmajflt=210 dt_us=22510
iter=405 dmajflt=210 dt_us=22356
iter=406 dmajflt=207 dt_us=27097
iter=407 dmajflt=210 dt_us=24367
iter=408 dmajflt=199 dt_us=22886
iter=409 dmajflt=193 dt_us=24998
iter=410 dmajflt=203 dt_us=23657
iter=411 dmajflt=195 dt_us=25545
iter=412 dmajflt=217 dt_us=26452
iter=413 dmajflt=235 dt_us=27724
iter=414 dmajflt=242 dt_us=26244
iter=415 dmajflt=243 dt_us=27458
iter=416 dmajflt=249 dt_us=24168
iter=417 dmajflt=226 dt_us=25097
iter=418 dmajflt=212 dt_us=25914
iter=419 dmajflt=209 dt_us=26134
iter=420 dmajflt=210 dt_us=22996
iter=421 dmajflt=214 dt_us=25252
iter=422 dmajflt=209 dt_us=23305
iter=423 dmajflt=210 dt_us=22767
iter=424 dmajflt=207 dt_us=26188
iter=425 dmajflt=207 dt_us=22231
iter=426 dmajflt=209 dt_us=21815
iter=427 dmajflt=214 dt_us=25937
iter=428 dmajflt=203 dt_us=22193
iter=429 dmajflt=206 dt_us=25761
iter=430 dmajflt=218 dt_us=26227
iter=431 dmajflt=214 dt_us=26047
iter=432 dmajflt=207 dt_us=24808
iter=433 dmajflt=204 dt_us=26666
iter=434 dmajflt=209 dt_us=27031
iter=435 dmajflt=209 dt_us=26261
iter=436 dmajflt=210 dt_us=27807
iter=437 dmajflt=214 dt_us=24987
iter=438 dmajflt=214 dt_us=26833
iter=439 dmajflt=217 dt_us=26403
iter=440 dmajflt=195 dt_us=24586
iter=441 dmajflt=195 dt_us=24380
iter=442 dmajflt=201 dt_us=23840
iter=443 dmajflt=199 dt_us=26357
iter=444 dmajflt=206 dt_us=22807
iter=445 dmajflt=245 dt_us=26698
iter=446 dmajflt=251 dt_us=27462
iter=447 dmajflt=241 dt_us=24131
iter=448 dmajflt=248 dt_us=28085
iter=449 dmajflt=243 dt_us=25017
iter=450 dmajflt=228 dt_us=25777
iter=451 dmajflt=217 dt_us=23619
iter=452 dmajflt=206 dt_us=27123
iter=453 dmajflt=208 dt_us=24186
iter=454 dmajflt=203 dt_us=23168
iter=455 dmajflt=208 dt_us=24644
iter=456 dmajflt=206 dt_us=24717
iter=457 dmajflt=214 dt_us=24161
iter=458 dmajflt=206 dt_us=25931
iter=459 dmajflt=212 dt_us=25276
iter=460 dmajflt=215 dt_us=26030
iter=461 dmajflt=202 dt_us=27019
iter=462 dmajflt=209 dt_us=25225
iter=463 dmajflt=204 dt_us=24916
iter=464 dmajflt=211 dt_us=26318
iter=465 dmajflt=203 dt_us=25295
iter=466 dmajflt=203 dt_us=25006
iter=467 dmajflt=210 dt_us=25596
iter=468 dmajflt=198 dt_us=26765
iter=469 dmajflt=208 dt_us=24435
iter=470 dmajflt=210 dt_us=26154
iter=471 dmajflt=200 dt_us=23391
iter=472 dmajflt=195 dt_us=25885
iter=473 dmajflt=196 dt_us=25135
iter=474 dmajflt=196 dt_us=24772
iter=475 dmajflt=204 dt_us=24717
iter=476 dmajflt=206 dt_us=25942
iter=477 dmajflt=235 dt_us=28737
iter=478 dmajflt=243 dt_us=24699
iter=479 dmajflt=254 dt_us=26158
iter=480 dmajflt=250 dt_us=25084
iter=481 dmajflt=253 dt_us=24793
iter=482 dmajflt=240 dt_us=24781
iter=483 dmajflt=229 dt_us=23265
iter=484 dmajflt=205 dt_us=24377
iter=485 dmajflt=213 dt_us=24261
iter=486 dmajflt=199 dt_us=22250
iter=487 dmajflt=216 dt_us=22094
iter=488 dmajflt=214 dt_us=24582
iter=489 dmajflt=207 dt_us=24644
iter=490 dmajflt=204 dt_us=24875
iter=491 dmajflt=211 dt_us=25124
iter=492 dmajflt=211 dt_us=22874
iter=493 dmajflt=210 dt_us=22224
iter=494 dmajflt=211 dt_us=24730
iter=495 dmajflt=205 dt_us=23669
iter=496 dmajflt=207 dt_us=21802
iter=497 dmajflt=203 dt_us=24278
iter=498 dmajflt=200 dt_us=23234
iter=499 dmajflt=209 dt_us=26352
iter=500 dmajflt=209 dt_us=21351
iter=501 dmajflt=208 dt_us=23326
iter=502 dmajflt=213 dt_us=25407
iter=503 dmajflt=195 dt_us=22330
iter=504 dmajflt=205 dt_us=23167
iter=505 dmajflt=197 dt_us=22157
iter=506 dmajflt=198 dt_us=21799
iter=507 dmajflt=199 dt_us=24976
iter=508 dmajflt=189 dt_us=20685
iter=509 dmajflt=214 dt_us=22021
iter=510 dmajflt=255 dt_us=25570
iter=511 dmajflt=244 dt_us=25417
iter=512 dmajflt=240 dt_us=27461
iter=513 dmajflt=257 dt_us=25906
iter=514 dmajflt=250 dt_us=27660
iter=515 dmajflt=241 dt_us=24952
iter=516 dmajflt=215 dt_us=25691
iter=517 dmajflt=217 dt_us=25486
iter=518 dmajflt=206 dt_us=25471
iter=519 dmajflt=207 dt_us=25159
iter=520 dmajflt=203 dt_us=24955
iter=521 dmajflt=208 dt_us=25476
iter=522 dmajflt=207 dt_us=23658
iter=523 dmajflt=218 dt_us=22628
iter=524 dmajflt=202 dt_us=22526
iter=525 dmajflt=204 dt_us=22267
iter=526 dmajflt=216 dt_us=22856
iter=527 dmajflt=217 dt_us=21708
iter=528 dmajflt=203 dt_us=23982
iter=529 dmajflt=209 dt_us=22270
iter=530 dmajflt=207 dt_us=24342
iter=531 dmajflt=211 dt_us=23670
iter=532 dmajflt=199 dt_us=23247
iter=533 dmajflt=200 dt_us=23128
iter=534 dmajflt=203 dt_us=24179
iter=535 dmajflt=210 dt_us=22858
iter=536 dmajflt=199 dt_us=25087
iter=537 dmajflt=192 dt_us=22656
iter=538 dmajflt=199 dt_us=23202
iter=539 dmajflt=201 dt_us=23408
iter=540 dmajflt=199 dt_us=24150
iter=541 dmajflt=198 dt_us=24392
iter=542 dmajflt=240 dt_us=29962
iter=543 dmajflt=242 dt_us=23954
iter=544 dmajflt=250 dt_us=27022
iter=545 dmajflt=246 dt_us=26778
iter=546 dmajflt=255 dt_us=27178
iter=547 dmajflt=261 dt_us=24732
iter=548 dmajflt=240 dt_us=27158
iter=549 dmajflt=218 dt_us=24947
iter=550 dmajflt=201 dt_us=22915
iter=551 dmajflt=205 dt_us=22488
iter=552 dmajflt=201 dt_us=25865
iter=553 dmajflt=205 dt_us=23279
iter=554 dmajflt=207 dt_us=23560
iter=555 dmajflt=201 dt_us=24215
iter=556 dmajflt=199 dt_us=22199
iter=557 dmajflt=210 dt_us=25765
iter=558 dmajflt=232 dt_us=24151
iter=559 dmajflt=212 dt_us=25284
iter=560 dmajflt=216 dt_us=24486
iter=561 dmajflt=211 dt_us=24064
iter=562 dmajflt=208 dt_us=25386
iter=563 dmajflt=207 dt_us=22996
iter=564 dmajflt=210 dt_us=25600
iter=565 dmajflt=209 dt_us=26287
iter=566 dmajflt=214 dt_us=23424
iter=567 dmajflt=218 dt_us=25533
iter=568 dmajflt=201 dt_us=24915
iter=569 dmajflt=195 dt_us=24398
iter=570 dmajflt=192 dt_us=26166
iter=571 dmajflt=199 dt_us=22341
iter=572 dmajflt=200 dt_us=25475
iter=573 dmajflt=196 dt_us=25018
iter=574 dmajflt=201 dt_us=26524
iter=575 dmajflt=250 dt_us=27045
iter=576 dmajflt=254 dt_us=26690
iter=577 dmajflt=252 dt_us=27575
iter=578 dmajflt=249 dt_us=25427
iter=579 dmajflt=245 dt_us=25630
iter=580 dmajflt=254 dt_us=26479
iter=581 dmajflt=222 dt_us=26396
iter=582 dmajflt=208 dt_us=25311
iter=583 dmajflt=215 dt_us=24602
iter=584 dmajflt=208 dt_us=24472
iter=585 dmajflt=208 dt_us=24503
iter=586 dmajflt=210 dt_us=26036
iter=587 dmajflt=204 dt_us=23791
iter=588 dmajflt=207 dt_us=25681
iter=589 dmajflt=209 dt_us=26107
iter=590 dmajflt=209 dt_us=24519
iter=591 dmajflt=214 dt_us=24027
iter=592 dmajflt=208 dt_us=24352
iter=593 dmajflt=215 dt_us=24956
iter=594 dmajflt=214 dt_us=26479
iter=595 dmajflt=216 dt_us=25131
iter=596 dmajflt=213 dt_us=25274
iter=597 dmajflt=210 dt_us=24431
iter=598 dmajflt=215 dt_us=26286
iter=599 dmajflt=210 dt_us=24839
iter=600 dmajflt=209 dt_us=23978
iter=601 dmajflt=202 dt_us=23680
iter=602 dmajflt=195 dt_us=24596
iter=603 dmajflt=204 dt_us=26925
iter=604 dmajflt=194 dt_us=23768
iter=605 dmajflt=199 dt_us=24296
iter=606 dmajflt=197 dt_us=26238
iter=607 dmajflt=206 dt_us=23390
iter=608 dmajflt=243 dt_us=26695
iter=609 dmajflt=246 dt_us=25327
iter=610 dmajflt=242 dt_us=26704
iter=611 dmajflt=255 dt_us=24222
iter=612 dmajflt=248 dt_us=24238
iter=613 dmajflt=254 dt_us=25057
iter=614 dmajflt=210 dt_us=26227
iter=615 dmajflt=207 dt_us=23682
iter=616 dmajflt=208 dt_us=25635
iter=617 dmajflt=218 dt_us=24899
iter=618 dmajflt=208 dt_us=25765
iter=619 dmajflt=209 dt_us=24592
iter=620 dmajflt=205 dt_us=25211
iter=621 dmajflt=204 dt_us=25875
iter=622 dmajflt=203 dt_us=25162
iter=623 dmajflt=204 dt_us=23756
iter=624 dmajflt=204 dt_us=26155
iter=625 dmajflt=207 dt_us=24304
iter=626 dmajflt=210 dt_us=24383
iter=627 dmajflt=210 dt_us=25055
iter=628 dmajflt=205 dt_us=25009
iter=629 dmajflt=221 dt_us=25599
iter=630 dmajflt=211 dt_us=25702
iter=631 dmajflt=215 dt_us=25416
iter=632 dmajflt=205 dt_us=24415
iter=633 dmajflt=208 dt_us=25225
iter=634 dmajflt=193 dt_us=25779
iter=635 dmajflt=200 dt_us=24899
iter=636 dmajflt=198 dt_us=23986
iter=637 dmajflt=202 dt_us=25140
iter=638 dmajflt=211 dt_us=27364
iter=639 dmajflt=198 dt_us=24075
iter=640 dmajflt=229 dt_us=26378
iter=641 dmajflt=245 dt_us=25499
iter=642 dmajflt=250 dt_us=25968
iter=643 dmajflt=237 dt_us=24842
iter=644 dmajflt=255 dt_us=25130
iter=645 dmajflt=244 dt_us=24736
iter=646 dmajflt=237 dt_us=23796
iter=647 dmajflt=212 dt_us=23546
iter=648 dmajflt=209 dt_us=25464
iter=649 dmajflt=212 dt_us=25811
iter=650 dmajflt=203 dt_us=22335
iter=651 dmajflt=217 dt_us=21938
iter=652 dmajflt=207 dt_us=23205
iter=653 dmajflt=201 dt_us=23621
iter=654 dmajflt=204 dt_us=24460
iter=655 dmajflt=208 dt_us=26045
iter=656 dmajflt=208 dt_us=22179
iter=657 dmajflt=223 dt_us=25652
iter=658 dmajflt=207 dt_us=25523
iter=659 dmajflt=210 dt_us=23554
iter=660 dmajflt=210 dt_us=22796
iter=661 dmajflt=206 dt_us=24685
iter=662 dmajflt=216 dt_us=26311
iter=663 dmajflt=215 dt_us=22840
iter=664 dmajflt=204 dt_us=25756
iter=665 dmajflt=202 dt_us=22301
iter=666 dmajflt=208 dt_us=25777
iter=667 dmajflt=192 dt_us=21388
iter=668 dmajflt=192 dt_us=24622
iter=669 dmajflt=191 dt_us=23295
iter=670 dmajflt=205 dt_us=25056
iter=671 dmajflt=198 dt_us=25625
iter=672 dmajflt=194 dt_us=24651
iter=673 dmajflt=224 dt_us=23802
iter=674 dmajflt=223 dt_us=25907
iter=675 dmajflt=231 dt_us=27790
iter=676 dmajflt=224 dt_us=25990
iter=677 dmajflt=229 dt_us=25422
iter=678 dmajflt=242 dt_us=26540
iter=679 dmajflt=245 dt_us=27377
iter=680 dmajflt=211 dt_us=25590
iter=681 dmajflt=210 dt_us=24193
iter=682 dmajflt=202 dt_us=25625
iter=683 dmajflt=212 dt_us=23937
iter=684 dmajflt=211 dt_us=23682
iter=685 dmajflt=209 dt_us=25027
iter=686 dmajflt=206 dt_us=23719
iter=687 dmajflt=210 dt_us=26116
iter=688 dmajflt=218 dt_us=25721
iter=689 dmajflt=212 dt_us=26277
iter=690 dmajflt=211 dt_us=26656
iter=691 dmajflt=213 dt_us=23787
iter=692 dmajflt=205 dt_us=26405
iter=693 dmajflt=206 dt_us=26703
iter=694 dmajflt=216 dt_us=24620
iter=695 dmajflt=206 dt_us=24825
iter=696 dmajflt=211 dt_us=24288
iter=697 dmajflt=203 dt_us=22321
iter=698 dmajflt=207 dt_us=23344
iter=699 dmajflt=204 dt_us=23912
iter=700 dmajflt=196 dt_us=21294
iter=701 dmajflt=192 dt_us=23007
iter=702 dmajflt=205 dt_us=24929
iter=703 dmajflt=202 dt_us=23975
iter=704 dmajflt=215 dt_us=23285
iter=705 dmajflt=200 dt_us=21900
iter=706 dmajflt=264 dt_us=23380
iter=707 dmajflt=255 dt_us=23796
iter=708 dmajflt=242 dt_us=23074
iter=709 dmajflt=248 dt_us=23625
iter=710 dmajflt=258 dt_us=25164
iter=711 dmajflt=257 dt_us=25804
iter=712 dmajflt=236 dt_us=23027
iter=713 dmajflt=212 dt_us=25526
iter=714 dmajflt=206 dt_us=23015
iter=715 dmajflt=206 dt_us=22927
iter=716 dmajflt=216 dt_us=23472
iter=717 dmajflt=207 dt_us=26071
iter=718 dmajflt=210 dt_us=25253
iter=719 dmajflt=205 dt_us=25126
iter=720 dmajflt=207 dt_us=24597
iter=721 dmajflt=209 dt_us=24724
iter=722 dmajflt=226 dt_us=25808
iter=723 dmajflt=198 dt_us=23170
iter=724 dmajflt=209 dt_us=26045
iter=725 dmajflt=216 dt_us=26775
iter=726 dmajflt=214 dt_us=21716
iter=727 dmajflt=201 dt_us=22167
iter=728 dmajflt=207 dt_us=23583
iter=729 dmajflt=205 dt_us=23849
iter=730 dmajflt=200 dt_us=22191
iter=731 dmajflt=217 dt_us=21498
iter=732 dmajflt=202 dt_us=20663
iter=733 dmajflt=207 dt_us=20940
iter=734 dmajflt=196 dt_us=22650
iter=735 dmajflt=195 dt_us=19581
iter=736 dmajflt=211 dt_us=21126
iter=737 dmajflt=194 dt_us=21570
iter=738 dmajflt=205 dt_us=21428
iter=739 dmajflt=251 dt_us=25287
iter=740 dmajflt=251 dt_us=23864
iter=741 dmajflt=250 dt_us=23858
iter=742 dmajflt=257 dt_us=23794
iter=743 dmajflt=248 dt_us=23073
iter=744 dmajflt=242 dt_us=26002
iter=745 dmajflt=194 dt_us=23553
iter=746 dmajflt=213 dt_us=23922
iter=747 dmajflt=211 dt_us=23656
iter=748 dmajflt=199 dt_us=24546
iter=749 dmajflt=210 dt_us=24042
iter=750 dmajflt=215 dt_us=22760
iter=751 dmajflt=201 dt_us=23857
iter=752 dmajflt=210 dt_us=23732
iter=753 dmajflt=213 dt_us=23465
iter=754 dmajflt=221 dt_us=23442
iter=755 dmajflt=232 dt_us=23415
iter=756 dmajflt=216 dt_us=24789
iter=757 dmajflt=227 dt_us=26379
iter=758 dmajflt=213 dt_us=25976
iter=759 dmajflt=216 dt_us=26358
iter=760 dmajflt=216 dt_us=23136
iter=761 dmajflt=208 dt_us=22313
iter=762 dmajflt=218 dt_us=24506
iter=763 dmajflt=199 dt_us=23353
iter=764 dmajflt=221 dt_us=25384
iter=765 dmajflt=207 dt_us=22645
iter=766 dmajflt=204 dt_us=23457
iter=767 dmajflt=203 dt_us=25844
iter=768 dmajflt=209 dt_us=24432
iter=769 dmajflt=203 dt_us=23545
iter=770 dmajflt=201 dt_us=23493
iter=771 dmajflt=209 dt_us=22477
iter=772 dmajflt=263 dt_us=24732
iter=773 dmajflt=246 dt_us=27558
iter=774 dmajflt=263 dt_us=24408
iter=775 dmajflt=262 dt_us=25251
iter=776 dmajflt=254 dt_us=26297
iter=777 dmajflt=218 dt_us=23597
iter=778 dmajflt=205 dt_us=25116
iter=779 dmajflt=210 dt_us=25046
iter=780 dmajflt=221 dt_us=23006
iter=781 dmajflt=200 dt_us=26163
iter=782 dmajflt=201 dt_us=23980
iter=783 dmajflt=199 dt_us=22432
iter=784 dmajflt=211 dt_us=25821
iter=785 dmajflt=199 dt_us=22911
iter=786 dmajflt=209 dt_us=23529
iter=787 dmajflt=205 dt_us=24054
iter=788 dmajflt=195 dt_us=22896
iter=789 dmajflt=203 dt_us=26325
iter=790 dmajflt=196 dt_us=22513
iter=791 dmajflt=203 dt_us=24077
iter=792 dmajflt=208 dt_us=27064
iter=793 dmajflt=187 dt_us=22306
iter=794 dmajflt=196 dt_us=24073
iter=795 dmajflt=202 dt_us=23528
iter=796 dmajflt=215 dt_us=25437
iter=797 dmajflt=196 dt_us=23157
iter=798 dmajflt=204 dt_us=24930
iter=799 dmajflt=206 dt_us=24491
iter=800 dmajflt=185 dt_us=23835
iter=801 dmajflt=187 dt_us=21645
iter=802 dmajflt=192 dt_us=23541
iter=803 dmajflt=180 dt_us=20316
iter=804 dmajflt=186 dt_us=23594
iter=805 dmajflt=232 dt_us=24739
iter=806 dmajflt=235 dt_us=24187
iter=807 dmajflt=242 dt_us=25451
iter=808 dmajflt=230 dt_us=22452
iter=809 dmajflt=247 dt_us=24022
iter=810 dmajflt=238 dt_us=24197
iter=811 dmajflt=210 dt_us=24700
iter=812 dmajflt=212 dt_us=23506
iter=813 dmajflt=213 dt_us=23188
iter=814 dmajflt=225 dt_us=23990
iter=815 dmajflt=218 dt_us=26212
iter=816 dmajflt=235 dt_us=25623
iter=817 dmajflt=227 dt_us=24868
iter=818 dmajflt=208 dt_us=24299
iter=819 dmajflt=209 dt_us=25381
iter=820 dmajflt=237 dt_us=25594
iter=821 dmajflt=223 dt_us=22589
iter=822 dmajflt=224 dt_us=24315
iter=823 dmajflt=215 dt_us=24297
iter=824 dmajflt=211 dt_us=27648
iter=825 dmajflt=215 dt_us=24119
iter=826 dmajflt=216 dt_us=25797
iter=827 dmajflt=209 dt_us=26327
iter=828 dmajflt=213 dt_us=26245
iter=829 dmajflt=208 dt_us=25551
iter=830 dmajflt=227 dt_us=26284
iter=831 dmajflt=204 dt_us=26130
iter=832 dmajflt=213 dt_us=26984
iter=833 dmajflt=220 dt_us=24845
iter=834 dmajflt=208 dt_us=27824
iter=835 dmajflt=206 dt_us=24169
iter=836 dmajflt=200 dt_us=24049
iter=837 dmajflt=193 dt_us=23182
iter=838 dmajflt=192 dt_us=25896
iter=839 dmajflt=229 dt_us=26505
iter=840 dmajflt=224 dt_us=27894
iter=841 dmajflt=208 dt_us=25149
iter=842 dmajflt=213 dt_us=26958
iter=843 dmajflt=231 dt_us=23350
iter=844 dmajflt=227 dt_us=24379
iter=845 dmajflt=220 dt_us=22945
iter=846 dmajflt=219 dt_us=25423
iter=847 dmajflt=223 dt_us=21694
iter=848 dmajflt=255 dt_us=24968
iter=849 dmajflt=219 dt_us=23047
iter=850 dmajflt=217 dt_us=25030
iter=851 dmajflt=227 dt_us=24087
iter=852 dmajflt=237 dt_us=24715
iter=853 dmajflt=227 dt_us=22612
iter=854 dmajflt=209 dt_us=22295
iter=855 dmajflt=213 dt_us=22791
iter=856 dmajflt=214 dt_us=23077
iter=857 dmajflt=226 dt_us=24853
iter=858 dmajflt=207 dt_us=22530
iter=859 dmajflt=213 dt_us=22425
iter=860 dmajflt=206 dt_us=23434
iter=861 dmajflt=204 dt_us=24673
iter=862 dmajflt=197 dt_us=22121
iter=863 dmajflt=201 dt_us=22469
iter=864 dmajflt=190 dt_us=22614
iter=865 dmajflt=192 dt_us=23495
iter=866 dmajflt=214 dt_us=22779
iter=867 dmajflt=211 dt_us=22828
iter=868 dmajflt=229 dt_us=22342
iter=869 dmajflt=204 dt_us=21259
iter=870 dmajflt=251 dt_us=23871
iter=871 dmajflt=227 dt_us=22981
iter=872 dmajflt=245 dt_us=25034
iter=873 dmajflt=250 dt_us=26517
iter=874 dmajflt=228 dt_us=22543
iter=875 dmajflt=229 dt_us=25704
iter=876 dmajflt=222 dt_us=22795
iter=877 dmajflt=213 dt_us=22238
iter=878 dmajflt=218 dt_us=23300
iter=879 dmajflt=217 dt_us=22183
iter=880 dmajflt=220 dt_us=23051
iter=881 dmajflt=210 dt_us=22836
iter=882 dmajflt=212 dt_us=23244
iter=883 dmajflt=218 dt_us=25589
iter=884 dmajflt=210 dt_us=22890
iter=885 dmajflt=218 dt_us=23924
iter=886 dmajflt=210 dt_us=22859
iter=887 dmajflt=220 dt_us=25981
iter=888 dmajflt=221 dt_us=24521
iter=889 dmajflt=219 dt_us=23199
iter=890 dmajflt=208 dt_us=24134
iter=891 dmajflt=205 dt_us=24257
iter=892 dmajflt=205 dt_us=22201
iter=893 dmajflt=196 dt_us=21185
iter=894 dmajflt=198 dt_us=24149
iter=895 dmajflt=196 dt_us=23440
iter=896 dmajflt=192 dt_us=21583
iter=897 dmajflt=205 dt_us=23223
iter=898 dmajflt=207 dt_us=24112
iter=899 dmajflt=198 dt_us=23371
iter=900 dmajflt=195 dt_us=23648
iter=901 dmajflt=205 dt_us=21641
iter=902 dmajflt=235 dt_us=26118
iter=903 dmajflt=231 dt_us=24561
iter=904 dmajflt=233 dt_us=25994
iter=905 dmajflt=236 dt_us=25259
iter=906 dmajflt=250 dt_us=24421
iter=907 dmajflt=226 dt_us=26861
iter=908 dmajflt=211 dt_us=26533
iter=909 dmajflt=217 dt_us=28170
iter=910 dmajflt=224 dt_us=25042
iter=911 dmajflt=207 dt_us=26464
iter=912 dmajflt=223 dt_us=25379
iter=913 dmajflt=214 dt_us=25569
iter=914 dmajflt=207 dt_us=25079
iter=915 dmajflt=210 dt_us=26248
iter=916 dmajflt=219 dt_us=24296
iter=917 dmajflt=207 dt_us=27581
iter=918 dmajflt=207 dt_us=27071
iter=919 dmajflt=209 dt_us=24704
iter=920 dmajflt=216 dt_us=26579
iter=921 dmajflt=215 dt_us=27061
iter=922 dmajflt=209 dt_us=25537
iter=923 dmajflt=189 dt_us=24182
iter=924 dmajflt=188 dt_us=24130
iter=925 dmajflt=205 dt_us=25243
iter=926 dmajflt=202 dt_us=24814
iter=927 dmajflt=198 dt_us=23517
iter=928 dmajflt=187 dt_us=22802
iter=929 dmajflt=220 dt_us=25267
iter=930 dmajflt=227 dt_us=24643
iter=931 dmajflt=227 dt_us=22095
iter=932 dmajflt=194 dt_us=23127
iter=933 dmajflt=203 dt_us=21442
iter=934 dmajflt=210 dt_us=23634
iter=935 dmajflt=248 dt_us=25848
iter=936 dmajflt=248 dt_us=27239
iter=937 dmajflt=249 dt_us=24515
iter=938 dmajflt=248 dt_us=25708
iter=939 dmajflt=256 dt_us=23922
iter=940 dmajflt=230 dt_us=25201
iter=941 dmajflt=219 dt_us=22995
iter=942 dmajflt=220 dt_us=23682
iter=943 dmajflt=218 dt_us=21781
iter=944 dmajflt=216 dt_us=23514
iter=945 dmajflt=201 dt_us=21687
iter=946 dmajflt=205 dt_us=24115
iter=947 dmajflt=211 dt_us=25429
iter=948 dmajflt=206 dt_us=24732
iter=949 dmajflt=209 dt_us=24580
iter=950 dmajflt=215 dt_us=27129
iter=951 dmajflt=223 dt_us=23893
iter=952 dmajflt=219 dt_us=26395
iter=953 dmajflt=203 dt_us=23381
iter=954 dmajflt=217 dt_us=24505
iter=955 dmajflt=214 dt_us=25308
iter=956 dmajflt=192 dt_us=24366
iter=957 dmajflt=205 dt_us=23201
iter=958 dmajflt=204 dt_us=25438
iter=959 dmajflt=207 dt_us=24821
iter=960 dmajflt=195 dt_us=25439
iter=961 dmajflt=186 dt_us=22426
iter=962 dmajflt=202 dt_us=25910
iter=963 dmajflt=224 dt_us=24379
iter=964 dmajflt=223 dt_us=26268
iter=965 dmajflt=193 dt_us=23227
iter=966 dmajflt=210 dt_us=26132
iter=967 dmajflt=206 dt_us=23868
iter=968 dmajflt=233 dt_us=25402
iter=969 dmajflt=228 dt_us=24856
iter=970 dmajflt=244 dt_us=27394
iter=971 dmajflt=241 dt_us=29224
iter=972 dmajflt=221 dt_us=27057
iter=973 dmajflt=207 dt_us=25173
iter=974 dmajflt=218 dt_us=27062
iter=975 dmajflt=212 dt_us=28130
iter=976 dmajflt=210 dt_us=23860
iter=977 dmajflt=196 dt_us=25203
iter=978 dmajflt=208 dt_us=24556
iter=979 dmajflt=230 dt_us=24434
iter=980 dmajflt=206 dt_us=27264
iter=981 dmajflt=203 dt_us=26621
iter=982 dmajflt=220 dt_us=24846
iter=983 dmajflt=223 dt_us=24750
iter=984 dmajflt=218 dt_us=26405
iter=985 dmajflt=223 dt_us=26224
iter=986 dmajflt=211 dt_us=24371
iter=987 dmajflt=204 dt_us=24072
iter=988 dmajflt=195 dt_us=23208
iter=989 dmajflt=190 dt_us=23410
iter=990 dmajflt=200 dt_us=23991
iter=991 dmajflt=192 dt_us=25686
iter=992 dmajflt=212 dt_us=24519
iter=993 dmajflt=212 dt_us=25898
iter=994 dmajflt=235 dt_us=27524
iter=995 dmajflt=231 dt_us=26473
iter=996 dmajflt=240 dt_us=27324
iter=997 dmajflt=228 dt_us=27533
iter=998 dmajflt=224 dt_us=26340
iter=999 dmajflt=227 dt_us=25039
iter=1000 dmajflt=235 dt_us=25920
iter=1001 dmajflt=235 dt_us=26023
iter=1002 dmajflt=246 dt_us=26426
iter=1003 dmajflt=240 dt_us=25207
iter=1004 dmajflt=240 dt_us=26816
iter=1005 dmajflt=226 dt_us=26424
iter=1006 dmajflt=242 dt_us=27822
iter=1007 dmajflt=212 dt_us=24603
iter=1008 dmajflt=215 dt_us=22452
iter=1009 dmajflt=214 dt_us=26013
iter=1010 dmajflt=218 dt_us=22829
iter=1011 dmajflt=217 dt_us=24099
iter=1012 dmajflt=211 dt_us=22756
iter=1013 dmajflt=228 dt_us=24822
iter=1014 dmajflt=207 dt_us=22600
iter=1015 dmajflt=203 dt_us=23614
iter=1016 dmajflt=213 dt_us=23609
iter=1017 dmajflt=222 dt_us=24146
iter=1018 dmajflt=213 dt_us=22734
iter=1019 dmajflt=206 dt_us=21613
iter=1020 dmajflt=203 dt_us=23007
iter=1021 dmajflt=201 dt_us=25487
iter=1022 dmajflt=190 dt_us=24102
iter=1023 dmajflt=198 dt_us=23693
iter=1024 dmajflt=196 dt_us=23396
iter=1025 dmajflt=201 dt_us=24059
iter=1026 dmajflt=209 dt_us=22366
iter=1027 dmajflt=243 dt_us=24601
iter=1028 dmajflt=235 dt_us=26141
iter=1029 dmajflt=242 dt_us=26046
iter=1030 dmajflt=233 dt_us=24619
iter=1031 dmajflt=227 dt_us=25664
iter=1032 dmajflt=214 dt_us=25430
iter=1033 dmajflt=224 dt_us=25212
iter=1034 dmajflt=210 dt_us=26373
iter=1035 dmajflt=229 dt_us=26195
iter=1036 dmajflt=225 dt_us=25161
iter=1037 dmajflt=206 dt_us=24147
iter=1038 dmajflt=205 dt_us=26192
iter=1039 dmajflt=206 dt_us=23322
iter=1040 dmajflt=203 dt_us=24636
iter=1041 dmajflt=209 dt_us=25770
iter=1042 dmajflt=213 dt_us=25958
iter=1043 dmajflt=229 dt_us=26532
iter=1044 dmajflt=211 dt_us=28033
iter=1045 dmajflt=213 dt_us=27159
iter=1046 dmajflt=201 dt_us=22971
iter=1047 dmajflt=205 dt_us=26095
iter=1048 dmajflt=205 dt_us=24336
iter=1049 dmajflt=221 dt_us=23909
iter=1050 dmajflt=224 dt_us=24652
iter=1051 dmajflt=223 dt_us=25231
iter=1052 dmajflt=206 dt_us=23879
iter=1053 dmajflt=206 dt_us=24088
iter=1054 dmajflt=209 dt_us=26260
iter=1055 dmajflt=203 dt_us=23672
iter=1056 dmajflt=205 dt_us=24853
iter=1057 dmajflt=212 dt_us=24147
iter=1058 dmajflt=201 dt_us=24757
iter=1059 dmajflt=201 dt_us=23741
iter=1060 dmajflt=226 dt_us=25874
iter=1061 dmajflt=225 dt_us=26301
iter=1062 dmajflt=208 dt_us=24192
iter=1063 dmajflt=222 dt_us=25218
iter=1064 dmajflt=227 dt_us=24530
iter=1065 dmajflt=216 dt_us=26322
iter=1066 dmajflt=235 dt_us=25911
iter=1067 dmajflt=267 dt_us=27633
iter=1068 dmajflt=236 dt_us=26011
iter=1069 dmajflt=216 dt_us=23385
iter=1070 dmajflt=203 dt_us=25292
iter=1071 dmajflt=201 dt_us=22214
iter=1072 dmajflt=219 dt_us=25595
iter=1073 dmajflt=219 dt_us=25064
iter=1074 dmajflt=235 dt_us=27553
iter=1075 dmajflt=205 dt_us=25698
iter=1076 dmajflt=232 dt_us=24860
iter=1077 dmajflt=214 dt_us=23551
iter=1078 dmajflt=198 dt_us=22882
iter=1079 dmajflt=202 dt_us=25143
iter=1080 dmajflt=204 dt_us=24632
iter=1081 dmajflt=214 dt_us=25491
iter=1082 dmajflt=220 dt_us=23287
iter=1083 dmajflt=228 dt_us=25743
iter=1084 dmajflt=202 dt_us=22999
iter=1085 dmajflt=212 dt_us=24107
iter=1086 dmajflt=205 dt_us=24223
iter=1087 dmajflt=216 dt_us=23764
iter=1088 dmajflt=217 dt_us=23957
iter=1089 dmajflt=212 dt_us=24575
iter=1090 dmajflt=216 dt_us=25444
iter=1091 dmajflt=224 dt_us=27291
iter=1092 dmajflt=218 dt_us=25022
iter=1093 dmajflt=221 dt_us=25386
iter=1094 dmajflt=208 dt_us=25370
iter=1095 dmajflt=209 dt_us=25363
iter=1096 dmajflt=200 dt_us=26324
iter=1097 dmajflt=250 dt_us=27324
iter=1098 dmajflt=228 dt_us=25376
iter=1099 dmajflt=239 dt_us=28615
iter=1100 dmajflt=253 dt_us=27302
iter=1101 dmajflt=223 dt_us=25822
iter=1102 dmajflt=214 dt_us=25142
iter=1103 dmajflt=214 dt_us=23904
iter=1104 dmajflt=212 dt_us=27035
iter=1105 dmajflt=213 dt_us=24265
iter=1106 dmajflt=210 dt_us=24451
iter=1107 dmajflt=210 dt_us=23724
iter=1108 dmajflt=225 dt_us=26289
iter=1109 dmajflt=218 dt_us=24034
iter=1110 dmajflt=208 dt_us=26062
iter=1111 dmajflt=214 dt_us=24637
iter=1112 dmajflt=215 dt_us=25848
iter=1113 dmajflt=213 dt_us=24653
iter=1114 dmajflt=207 dt_us=24101
iter=1115 dmajflt=203 dt_us=25498
iter=1116 dmajflt=201 dt_us=24412
iter=1117 dmajflt=210 dt_us=25001
iter=1118 dmajflt=205 dt_us=25519
iter=1119 dmajflt=232 dt_us=25559
iter=1120 dmajflt=204 dt_us=24460
iter=1121 dmajflt=224 dt_us=24079
iter=1122 dmajflt=201 dt_us=23195
iter=1123 dmajflt=203 dt_us=23547
iter=1124 dmajflt=246 dt_us=25287
iter=1125 dmajflt=227 dt_us=23932
iter=1126 dmajflt=231 dt_us=25446
iter=1127 dmajflt=203 dt_us=23492
iter=1128 dmajflt=220 dt_us=26509
iter=1129 dmajflt=218 dt_us=26408
iter=1130 dmajflt=241 dt_us=26508
iter=1131 dmajflt=274 dt_us=26131
iter=1132 dmajflt=251 dt_us=26412
iter=1133 dmajflt=229 dt_us=24696
iter=1134 dmajflt=222 dt_us=24992
iter=1135 dmajflt=213 dt_us=22896
iter=1136 dmajflt=207 dt_us=27362
iter=1137 dmajflt=212 dt_us=24039
iter=1138 dmajflt=212 dt_us=24094
iter=1139 dmajflt=220 dt_us=25753
iter=1140 dmajflt=222 dt_us=24787
iter=1141 dmajflt=208 dt_us=25692
iter=1142 dmajflt=221 dt_us=24871
iter=1143 dmajflt=209 dt_us=24723
iter=1144 dmajflt=214 dt_us=25444
iter=1145 dmajflt=197 dt_us=23079
iter=1146 dmajflt=210 dt_us=25945
iter=1147 dmajflt=217 dt_us=24151
iter=1148 dmajflt=195 dt_us=25679
iter=1149 dmajflt=211 dt_us=24914
iter=1150 dmajflt=220 dt_us=26255
iter=1151 dmajflt=215 dt_us=22561
iter=1152 dmajflt=204 dt_us=24564
iter=1153 dmajflt=201 dt_us=24028
iter=1154 dmajflt=221 dt_us=26892
iter=1155 dmajflt=234 dt_us=26437
iter=1156 dmajflt=237 dt_us=26387
iter=1157 dmajflt=232 dt_us=27460
iter=1158 dmajflt=223 dt_us=24801
iter=1159 dmajflt=192 dt_us=24991
iter=1160 dmajflt=220 dt_us=25870
iter=1161 dmajflt=239 dt_us=26590
iter=1162 dmajflt=252 dt_us=26070
iter=1163 dmajflt=245 dt_us=27705
iter=1164 dmajflt=262 dt_us=28007
iter=1165 dmajflt=248 dt_us=30492
iter=1166 dmajflt=231 dt_us=26027
iter=1167 dmajflt=215 dt_us=26923
iter=1168 dmajflt=208 dt_us=24373
iter=1169 dmajflt=211 dt_us=25835
iter=1170 dmajflt=228 dt_us=26622
iter=1171 dmajflt=210 dt_us=23121
iter=1172 dmajflt=214 dt_us=23412
iter=1173 dmajflt=215 dt_us=23748
iter=1174 dmajflt=229 dt_us=26276
iter=1175 dmajflt=222 dt_us=28108
iter=1176 dmajflt=207 dt_us=25050
iter=1177 dmajflt=216 dt_us=26555
iter=1178 dmajflt=203 dt_us=23652
iter=1179 dmajflt=215 dt_us=27987
iter=1180 dmajflt=203 dt_us=25593
iter=1181 dmajflt=210 dt_us=25306
iter=1182 dmajflt=211 dt_us=24903
iter=1183 dmajflt=210 dt_us=24279
iter=1184 dmajflt=205 dt_us=25295
iter=1185 dmajflt=223 dt_us=26217
iter=1186 dmajflt=207 dt_us=25184
iter=1187 dmajflt=246 dt_us=25257
iter=1188 dmajflt=220 dt_us=24314
iter=1189 dmajflt=223 dt_us=24590
iter=1190 dmajflt=232 dt_us=26833
iter=1191 dmajflt=194 dt_us=22651
iter=1192 dmajflt=197 dt_us=23186
iter=1193 dmajflt=247 dt_us=26601
iter=1194 dmajflt=261 dt_us=26064
iter=1195 dmajflt=250 dt_us=24737
iter=1196 dmajflt=239 dt_us=26786
iter=1197 dmajflt=242 dt_us=24531
iter=1198 dmajflt=223 dt_us=26590
iter=1199 dmajflt=208 dt_us=24517
iter=1200 dmajflt=217 dt_us=23524
iter=1201 dmajflt=225 dt_us=26288
iter=1202 dmajflt=209 dt_us=24514
iter=1203 dmajflt=212 dt_us=25287
iter=1204 dmajflt=221 dt_us=26547
iter=1205 dmajflt=214 dt_us=23664
iter=1206 dmajflt=218 dt_us=23704
iter=1207 dmajflt=212 dt_us=26076
iter=1208 dmajflt=223 dt_us=23304
iter=1209 dmajflt=216 dt_us=25270
iter=1210 dmajflt=228 dt_us=24947
iter=1211 dmajflt=219 dt_us=23959
iter=1212 dmajflt=207 dt_us=22896
iter=1213 dmajflt=204 dt_us=24539
iter=1214 dmajflt=205 dt_us=26189
iter=1215 dmajflt=202 dt_us=23218
iter=1216 dmajflt=194 dt_us=23060
iter=1217 dmajflt=201 dt_us=24081
iter=1218 dmajflt=210 dt_us=23202
iter=1219 dmajflt=222 dt_us=23017
iter=1220 dmajflt=215 dt_us=22561
iter=1221 dmajflt=230 dt_us=26092
iter=1222 dmajflt=224 dt_us=23286
iter=1223 dmajflt=198 dt_us=25745
iter=1224 dmajflt=215 dt_us=25615
iter=1225 dmajflt=243 dt_us=26439
iter=1226 dmajflt=266 dt_us=25768
iter=1227 dmajflt=265 dt_us=26667
iter=1228 dmajflt=237 dt_us=28175
iter=1229 dmajflt=230 dt_us=26760
iter=1230 dmajflt=224 dt_us=26445
iter=1231 dmajflt=220 dt_us=25433
iter=1232 dmajflt=223 dt_us=24295
iter=1233 dmajflt=213 dt_us=26942
iter=1234 dmajflt=202 dt_us=25325
iter=1235 dmajflt=206 dt_us=26074
iter=1236 dmajflt=199 dt_us=24305
iter=1237 dmajflt=208 dt_us=25588
iter=1238 dmajflt=206 dt_us=25811
iter=1239 dmajflt=203 dt_us=24083
iter=1240 dmajflt=208 dt_us=26902
iter=1241 dmajflt=214 dt_us=27181
iter=1242 dmajflt=227 dt_us=25450
iter=1243 dmajflt=219 dt_us=28869
iter=1244 dmajflt=213 dt_us=24593
iter=1245 dmajflt=218 dt_us=26533
iter=1246 dmajflt=193 dt_us=23984
iter=1247 dmajflt=206 dt_us=26221
iter=1248 dmajflt=192 dt_us=24587
iter=1249 dmajflt=205 dt_us=23791
iter=1250 dmajflt=212 dt_us=25671
iter=1251 dmajflt=238 dt_us=27128
iter=1252 dmajflt=226 dt_us=24770
iter=1253 dmajflt=214 dt_us=26703
iter=1254 dmajflt=234 dt_us=28119
iter=1255 dmajflt=226 dt_us=25731
iter=1256 dmajflt=209 dt_us=25800
iter=1257 dmajflt=218 dt_us=24136
iter=1258 dmajflt=240 dt_us=27164
iter=1259 dmajflt=256 dt_us=26106
iter=1260 dmajflt=239 dt_us=27452
iter=1261 dmajflt=262 dt_us=27604
iter=1262 dmajflt=234 dt_us=27080
iter=1263 dmajflt=229 dt_us=28265
iter=1264 dmajflt=221 dt_us=28214
iter=1265 dmajflt=207 dt_us=25214
iter=1266 dmajflt=220 dt_us=26990
iter=1267 dmajflt=218 dt_us=26148
iter=1268 dmajflt=219 dt_us=24712
iter=1269 dmajflt=201 dt_us=25887
iter=1270 dmajflt=207 dt_us=27442
iter=1271 dmajflt=207 dt_us=24290
iter=1272 dmajflt=212 dt_us=26777
iter=1273 dmajflt=203 dt_us=26567
iter=1274 dmajflt=221 dt_us=26520
iter=1275 dmajflt=217 dt_us=27180
iter=1276 dmajflt=201 dt_us=23943
iter=1277 dmajflt=202 dt_us=25839
iter=1278 dmajflt=207 dt_us=24427
iter=1279 dmajflt=218 dt_us=28320
iter=1280 dmajflt=208 dt_us=24497
iter=1281 dmajflt=200 dt_us=24643
iter=1282 dmajflt=211 dt_us=24007
iter=1283 dmajflt=258 dt_us=28462
iter=1284 dmajflt=229 dt_us=24405
iter=1285 dmajflt=230 dt_us=24093
iter=1286 dmajflt=242 dt_us=24553
iter=1287 dmajflt=220 dt_us=23798
iter=1288 dmajflt=201 dt_us=21843
iter=1289 dmajflt=200 dt_us=22634
iter=1290 dmajflt=243 dt_us=24321
iter=1291 dmajflt=258 dt_us=25711
iter=1292 dmajflt=248 dt_us=25578
iter=1293 dmajflt=248 dt_us=25078
iter=1294 dmajflt=226 dt_us=23739
iter=1295 dmajflt=229 dt_us=24893
iter=1296 dmajflt=215 dt_us=23477
iter=1297 dmajflt=214 dt_us=24911
iter=1298 dmajflt=207 dt_us=23343
iter=1299 dmajflt=204 dt_us=21913
iter=1300 dmajflt=218 dt_us=26076
iter=1301 dmajflt=227 dt_us=24037
iter=1302 dmajflt=227 dt_us=22658
iter=1303 dmajflt=208 dt_us=26185
iter=1304 dmajflt=218 dt_us=22656
iter=1305 dmajflt=196 dt_us=23787
iter=1306 dmajflt=199 dt_us=23044
iter=1307 dmajflt=205 dt_us=23792
iter=1308 dmajflt=202 dt_us=23455
iter=1309 dmajflt=210 dt_us=22752
iter=1310 dmajflt=200 dt_us=24878
iter=1311 dmajflt=191 dt_us=23223
iter=1312 dmajflt=206 dt_us=22623
iter=1313 dmajflt=207 dt_us=26111
iter=1314 dmajflt=210 dt_us=23823
iter=1315 dmajflt=201 dt_us=23859
iter=1316 dmajflt=249 dt_us=24745
iter=1317 dmajflt=211 dt_us=23498
iter=1318 dmajflt=237 dt_us=24052
iter=1319 dmajflt=225 dt_us=25102
iter=1320 dmajflt=199 dt_us=22489
iter=1321 dmajflt=219 dt_us=23830
iter=1322 dmajflt=224 dt_us=22950
iter=1323 dmajflt=255 dt_us=26389
iter=1324 dmajflt=264 dt_us=27555
iter=1325 dmajflt=251 dt_us=27846
iter=1326 dmajflt=229 dt_us=25100
iter=1327 dmajflt=232 dt_us=25592
iter=1328 dmajflt=221 dt_us=24041
iter=1329 dmajflt=206 dt_us=25339
iter=1330 dmajflt=213 dt_us=24491
iter=1331 dmajflt=206 dt_us=23321
iter=1332 dmajflt=220 dt_us=23284
iter=1333 dmajflt=199 dt_us=23785
iter=1334 dmajflt=223 dt_us=26570
iter=1335 dmajflt=231 dt_us=24361
iter=1336 dmajflt=212 dt_us=26326
iter=1337 dmajflt=196 dt_us=22744
iter=1338 dmajflt=204 dt_us=22739
iter=1339 dmajflt=217 dt_us=25540
iter=1340 dmajflt=217 dt_us=23941
iter=1341 dmajflt=214 dt_us=24012
iter=1342 dmajflt=203 dt_us=25693
iter=1343 dmajflt=196 dt_us=21894
iter=1344 dmajflt=203 dt_us=26469
iter=1345 dmajflt=199 dt_us=21767
iter=1346 dmajflt=208 dt_us=26791
iter=1347 dmajflt=204 dt_us=22878
iter=1348 dmajflt=228 dt_us=25545
iter=1349 dmajflt=247 dt_us=25041
iter=1350 dmajflt=231 dt_us=24796
iter=1351 dmajflt=220 dt_us=23591
iter=1352 dmajflt=196 dt_us=22701
iter=1353 dmajflt=198 dt_us=23894
iter=1354 dmajflt=191 dt_us=22599
iter=1355 dmajflt=227 dt_us=22788
iter=1356 dmajflt=243 dt_us=27228
iter=1357 dmajflt=228 dt_us=23763
iter=1358 dmajflt=231 dt_us=23571
iter=1359 dmajflt=226 dt_us=26339
iter=1360 dmajflt=235 dt_us=24455
iter=1361 dmajflt=232 dt_us=24048
iter=1362 dmajflt=218 dt_us=26441
iter=1363 dmajflt=232 dt_us=23167
iter=1364 dmajflt=208 dt_us=24730
iter=1365 dmajflt=215 dt_us=26396
iter=1366 dmajflt=219 dt_us=23918
iter=1367 dmajflt=214 dt_us=23357
iter=1368 dmajflt=210 dt_us=23483
iter=1369 dmajflt=199 dt_us=25098
iter=1370 dmajflt=206 dt_us=25168
iter=1371 dmajflt=206 dt_us=22505
iter=1372 dmajflt=204 dt_us=26037
iter=1373 dmajflt=230 dt_us=23868
iter=1374 dmajflt=217 dt_us=23070
iter=1375 dmajflt=201 dt_us=22315
iter=1376 dmajflt=203 dt_us=22120
iter=1377 dmajflt=214 dt_us=24160
iter=1378 dmajflt=209 dt_us=23147
iter=1379 dmajflt=210 dt_us=23060
iter=1380 dmajflt=223 dt_us=25632
iter=1381 dmajflt=233 dt_us=24494
iter=1382 dmajflt=244 dt_us=26696
iter=1383 dmajflt=234 dt_us=24847
iter=1384 dmajflt=240 dt_us=24469
iter=1385 dmajflt=201 dt_us=24423
iter=1386 dmajflt=214 dt_us=25506
iter=1387 dmajflt=198 dt_us=22276
iter=1388 dmajflt=244 dt_us=24404
iter=1389 dmajflt=232 dt_us=27068
iter=1390 dmajflt=235 dt_us=25907
iter=1391 dmajflt=220 dt_us=26212
iter=1392 dmajflt=235 dt_us=26851
iter=1393 dmajflt=215 dt_us=24789
iter=1394 dmajflt=218 dt_us=26744
iter=1395 dmajflt=210 dt_us=25225
iter=1396 dmajflt=217 dt_us=25461
iter=1397 dmajflt=205 dt_us=26753
iter=1398 dmajflt=202 dt_us=24334
iter=1399 dmajflt=215 dt_us=25927
iter=1400 dmajflt=212 dt_us=26721
iter=1401 dmajflt=197 dt_us=25568
iter=1402 dmajflt=226 dt_us=27070
iter=1403 dmajflt=210 dt_us=26400
iter=1404 dmajflt=222 dt_us=25573
iter=1405 dmajflt=217 dt_us=26093
iter=1406 dmajflt=210 dt_us=24446
iter=1407 dmajflt=223 dt_us=27574
iter=1408 dmajflt=215 dt_us=25253
iter=1409 dmajflt=204 dt_us=26484
iter=1410 dmajflt=200 dt_us=23198
iter=1411 dmajflt=216 dt_us=26602
iter=1412 dmajflt=195 dt_us=23905
iter=1413 dmajflt=213 dt_us=25531
iter=1414 dmajflt=217 dt_us=25561
iter=1415 dmajflt=220 dt_us=25941
iter=1416 dmajflt=195 dt_us=24274
iter=1417 dmajflt=208 dt_us=25952
iter=1418 dmajflt=215 dt_us=23480
iter=1419 dmajflt=243 dt_us=26658
iter=1420 dmajflt=232 dt_us=26331
iter=1421 dmajflt=254 dt_us=25974
iter=1422 dmajflt=254 dt_us=27503
iter=1423 dmajflt=224 dt_us=25972
iter=1424 dmajflt=231 dt_us=26893
iter=1425 dmajflt=221 dt_us=26962
iter=1426 dmajflt=231 dt_us=24822
iter=1427 dmajflt=208 dt_us=25999
iter=1428 dmajflt=202 dt_us=24331
iter=1429 dmajflt=214 dt_us=26076
iter=1430 dmajflt=224 dt_us=26065
iter=1431 dmajflt=212 dt_us=23543
iter=1432 dmajflt=200 dt_us=25047
iter=1433 dmajflt=221 dt_us=24584
iter=1434 dmajflt=226 dt_us=25064
iter=1435 dmajflt=209 dt_us=22907
iter=1436 dmajflt=219 dt_us=23680
iter=1437 dmajflt=216 dt_us=23421
iter=1438 dmajflt=201 dt_us=26432
iter=1439 dmajflt=204 dt_us=23596
iter=1440 dmajflt=214 dt_us=24595
iter=1441 dmajflt=198 dt_us=25283
iter=1442 dmajflt=210 dt_us=26586
iter=1443 dmajflt=211 dt_us=23850
iter=1444 dmajflt=249 dt_us=26915
iter=1445 dmajflt=252 dt_us=25065
iter=1446 dmajflt=241 dt_us=25269
iter=1447 dmajflt=252 dt_us=25086
iter=1448 dmajflt=218 dt_us=24516
iter=1449 dmajflt=195 dt_us=22866
iter=1450 dmajflt=205 dt_us=22789
iter=1451 dmajflt=223 dt_us=23645
iter=1452 dmajflt=248 dt_us=28098
iter=1453 dmajflt=224 dt_us=22949
iter=1454 dmajflt=232 dt_us=25829
iter=1455 dmajflt=241 dt_us=25109
iter=1456 dmajflt=223 dt_us=27503
iter=1457 dmajflt=231 dt_us=23615
iter=1458 dmajflt=214 dt_us=26616
iter=1459 dmajflt=214 dt_us=24195
iter=1460 dmajflt=222 dt_us=25473
iter=1461 dmajflt=212 dt_us=25933
iter=1462 dmajflt=213 dt_us=23740
iter=1463 dmajflt=222 dt_us=25474
iter=1464 dmajflt=221 dt_us=24222
iter=1465 dmajflt=217 dt_us=23385
iter=1466 dmajflt=198 dt_us=23041
iter=1467 dmajflt=213 dt_us=23460
iter=1468 dmajflt=212 dt_us=24764
iter=1469 dmajflt=219 dt_us=24470
iter=1470 dmajflt=207 dt_us=26154
iter=1471 dmajflt=192 dt_us=22612
iter=1472 dmajflt=215 dt_us=23880
iter=1473 dmajflt=206 dt_us=22941
iter=1474 dmajflt=194 dt_us=22074
iter=1475 dmajflt=197 dt_us=23268
iter=1476 dmajflt=216 dt_us=24155
iter=1477 dmajflt=215 dt_us=23381
iter=1478 dmajflt=255 dt_us=24731
iter=1479 dmajflt=238 dt_us=24979
iter=1480 dmajflt=217 dt_us=27109
iter=1481 dmajflt=211 dt_us=22862
iter=1482 dmajflt=203 dt_us=20997
iter=1483 dmajflt=195 dt_us=21500
iter=1484 dmajflt=212 dt_us=22152
iter=1485 dmajflt=216 dt_us=22772
iter=1486 dmajflt=216 dt_us=24527
iter=1487 dmajflt=211 dt_us=23693
iter=1488 dmajflt=227 dt_us=23482
iter=1489 dmajflt=213 dt_us=23328
iter=1490 dmajflt=235 dt_us=26785
iter=1491 dmajflt=217 dt_us=27077
iter=1492 dmajflt=230 dt_us=26891
iter=1493 dmajflt=217 dt_us=24883
iter=1494 dmajflt=234 dt_us=24242
iter=1495 dmajflt=225 dt_us=26021
iter=1496 dmajflt=216 dt_us=23610
iter=1497 dmajflt=221 dt_us=25269
iter=1498 dmajflt=212 dt_us=23626
iter=1499 dmajflt=223 dt_us=25811
iter=1500 dmajflt=216 dt_us=26129
iter=1501 dmajflt=200 dt_us=24189
iter=1502 dmajflt=221 dt_us=26853
iter=1503 dmajflt=239 dt_us=24278
iter=1504 dmajflt=218 dt_us=26312
iter=1505 dmajflt=218 dt_us=26676
iter=1506 dmajflt=229 dt_us=27112
iter=1507 dmajflt=235 dt_us=27458
iter=1508 dmajflt=230 dt_us=24859
iter=1509 dmajflt=221 dt_us=26220
iter=1510 dmajflt=233 dt_us=24085
iter=1511 dmajflt=226 dt_us=27741
iter=1512 dmajflt=212 dt_us=27018
iter=1513 dmajflt=223 dt_us=26867
iter=1514 dmajflt=212 dt_us=25401
iter=1515 dmajflt=218 dt_us=25825
iter=1516 dmajflt=241 dt_us=27888
iter=1517 dmajflt=207 dt_us=24407
iter=1518 dmajflt=225 dt_us=25904
iter=1519 dmajflt=201 dt_us=25270
iter=1520 dmajflt=216 dt_us=25985
iter=1521 dmajflt=237 dt_us=26464
iter=1522 dmajflt=232 dt_us=25067
iter=1523 dmajflt=224 dt_us=25766
iter=1524 dmajflt=224 dt_us=24252
iter=1525 dmajflt=221 dt_us=23630
iter=1526 dmajflt=234 dt_us=29332
iter=1527 dmajflt=247 dt_us=25383
iter=1528 dmajflt=217 dt_us=25794
iter=1529 dmajflt=222 dt_us=24232
iter=1530 dmajflt=258 dt_us=25978
iter=1531 dmajflt=223 dt_us=24459
iter=1532 dmajflt=213 dt_us=26587
iter=1533 dmajflt=251 dt_us=24974
iter=1534 dmajflt=224 dt_us=25432
iter=1535 dmajflt=251 dt_us=26495
iter=1536 dmajflt=224 dt_us=28693
iter=1537 dmajflt=227 dt_us=25498
iter=1538 dmajflt=230 dt_us=26003
iter=1539 dmajflt=236 dt_us=26152
iter=1540 dmajflt=253 dt_us=28099
iter=1541 dmajflt=272 dt_us=26875
iter=1542 dmajflt=238 dt_us=25461
iter=1543 dmajflt=211 dt_us=23881
iter=1544 dmajflt=213 dt_us=25192
iter=1545 dmajflt=206 dt_us=22484
iter=1546 dmajflt=210 dt_us=24554
iter=1547 dmajflt=229 dt_us=27367
iter=1548 dmajflt=204 dt_us=22508
iter=1549 dmajflt=212 dt_us=26738
iter=1550 dmajflt=211 dt_us=23460
iter=1551 dmajflt=214 dt_us=26780
iter=1552 dmajflt=219 dt_us=24759
iter=1553 dmajflt=223 dt_us=26712
iter=1554 dmajflt=239 dt_us=29554
iter=1555 dmajflt=220 dt_us=25474
iter=1556 dmajflt=231 dt_us=27599
iter=1557 dmajflt=231 dt_us=27029
iter=1558 dmajflt=215 dt_us=25078
iter=1559 dmajflt=225 dt_us=26948
iter=1560 dmajflt=218 dt_us=27857
iter=1561 dmajflt=227 dt_us=27451
iter=1562 dmajflt=225 dt_us=27277
iter=1563 dmajflt=214 dt_us=27056
iter=1564 dmajflt=221 dt_us=25785
iter=1565 dmajflt=216 dt_us=25124
iter=1566 dmajflt=227 dt_us=28269
iter=1567 dmajflt=225 dt_us=25218
iter=1568 dmajflt=223 dt_us=26685
iter=1569 dmajflt=218 dt_us=23515
iter=1570 dmajflt=229 dt_us=27430
iter=1571 dmajflt=224 dt_us=29589
iter=1572 dmajflt=234 dt_us=27936
iter=1573 dmajflt=213 dt_us=27205
iter=1574 dmajflt=207 dt_us=25952
iter=1575 dmajflt=211 dt_us=25845
iter=1576 dmajflt=223 dt_us=28405
iter=1577 dmajflt=230 dt_us=28133
iter=1578 dmajflt=221 dt_us=25954
iter=1579 dmajflt=215 dt_us=25104
iter=1580 dmajflt=196 dt_us=25475
iter=1581 dmajflt=205 dt_us=26616
iter=1582 dmajflt=192 dt_us=25007
iter=1583 dmajflt=196 dt_us=24602
iter=1584 dmajflt=209 dt_us=24986
iter=1585 dmajflt=212 dt_us=25325
iter=1586 dmajflt=214 dt_us=25950
iter=1587 dmajflt=229 dt_us=27264
iter=1588 dmajflt=225 dt_us=26078
iter=1589 dmajflt=213 dt_us=24565
iter=1590 dmajflt=209 dt_us=25516
iter=1591 dmajflt=232 dt_us=27847
iter=1592 dmajflt=232 dt_us=27401
iter=1593 dmajflt=223 dt_us=27625
iter=1594 dmajflt=222 dt_us=25320
iter=1595 dmajflt=231 dt_us=28502
iter=1596 dmajflt=202 dt_us=24473
iter=1597 dmajflt=197 dt_us=24315
iter=1598 dmajflt=216 dt_us=25811
iter=1599 dmajflt=229 dt_us=28045
iter=1600 dmajflt=216 dt_us=24834
iter=1601 dmajflt=216 dt_us=25305
iter=1602 dmajflt=212 dt_us=26536
iter=1603 dmajflt=242 dt_us=27256
iter=1604 dmajflt=206 dt_us=25529
iter=1605 dmajflt=211 dt_us=24179
iter=1606 dmajflt=188 dt_us=24559
iter=1607 dmajflt=202 dt_us=24555
iter=1608 dmajflt=209 dt_us=24748
iter=1609 dmajflt=221 dt_us=24708
iter=1610 dmajflt=220 dt_us=24720
iter=1611 dmajflt=195 dt_us=24227
iter=1612 dmajflt=223 dt_us=24070
iter=1613 dmajflt=227 dt_us=26609
iter=1614 dmajflt=197 dt_us=24885
iter=1615 dmajflt=193 dt_us=24056
iter=1616 dmajflt=206 dt_us=24622
iter=1617 dmajflt=216 dt_us=25293
iter=1618 dmajflt=212 dt_us=22848
iter=1619 dmajflt=214 dt_us=25406
iter=1620 dmajflt=209 dt_us=26249
iter=1621 dmajflt=241 dt_us=24225
iter=1622 dmajflt=237 dt_us=25078
iter=1623 dmajflt=252 dt_us=25015
iter=1624 dmajflt=252 dt_us=23405
iter=1625 dmajflt=237 dt_us=24827
iter=1626 dmajflt=227 dt_us=24577
iter=1627 dmajflt=222 dt_us=26429
iter=1628 dmajflt=218 dt_us=24709
iter=1629 dmajflt=234 dt_us=24360
iter=1630 dmajflt=248 dt_us=25708
iter=1631 dmajflt=247 dt_us=25029
iter=1632 dmajflt=226 dt_us=24203
iter=1633 dmajflt=249 dt_us=27739
iter=1634 dmajflt=232 dt_us=27741
iter=1635 dmajflt=238 dt_us=24637
iter=1636 dmajflt=230 dt_us=26511
iter=1637 dmajflt=243 dt_us=25358
iter=1638 dmajflt=228 dt_us=25942
iter=1639 dmajflt=227 dt_us=25025
iter=1640 dmajflt=231 dt_us=25132
iter=1641 dmajflt=246 dt_us=28887
iter=1642 dmajflt=206 dt_us=24594
iter=1643 dmajflt=200 dt_us=24304
iter=1644 dmajflt=182 dt_us=24179
iter=1645 dmajflt=203 dt_us=24266
iter=1646 dmajflt=192 dt_us=25496
iter=1647 dmajflt=202 dt_us=26382
iter=1648 dmajflt=199 dt_us=24496
iter=1649 dmajflt=208 dt_us=25815
iter=1650 dmajflt=213 dt_us=25135
iter=1651 dmajflt=198 dt_us=23809
iter=1652 dmajflt=229 dt_us=27013
iter=1653 dmajflt=220 dt_us=26497
iter=1654 dmajflt=225 dt_us=25611
iter=1655 dmajflt=226 dt_us=27810
iter=1656 dmajflt=208 dt_us=25037
iter=1657 dmajflt=265 dt_us=27768
iter=1658 dmajflt=212 dt_us=26378
iter=1659 dmajflt=210 dt_us=25532
iter=1660 dmajflt=215 dt_us=24848
iter=1661 dmajflt=239 dt_us=26038
iter=1662 dmajflt=230 dt_us=24642
iter=1663 dmajflt=241 dt_us=26003
iter=1664 dmajflt=222 dt_us=26954
iter=1665 dmajflt=227 dt_us=25393
iter=1666 dmajflt=233 dt_us=26125
iter=1667 dmajflt=233 dt_us=26215
iter=1668 dmajflt=230 dt_us=26129
iter=1669 dmajflt=229 dt_us=27344
iter=1670 dmajflt=223 dt_us=23912
iter=1671 dmajflt=226 dt_us=27525
iter=1672 dmajflt=219 dt_us=24367
iter=1673 dmajflt=208 dt_us=23388
iter=1674 dmajflt=195 dt_us=25071
iter=1675 dmajflt=206 dt_us=22408
iter=1676 dmajflt=203 dt_us=24185
iter=1677 dmajflt=210 dt_us=23344
iter=1678 dmajflt=205 dt_us=24771
iter=1679 dmajflt=203 dt_us=22912
iter=1680 dmajflt=224 dt_us=25358
iter=1681 dmajflt=236 dt_us=25776
iter=1682 dmajflt=203 dt_us=23955
iter=1683 dmajflt=225 dt_us=25005
iter=1684 dmajflt=239 dt_us=24025
iter=1685 dmajflt=264 dt_us=25124
iter=1686 dmajflt=242 dt_us=23745
iter=1687 dmajflt=207 dt_us=23735
iter=1688 dmajflt=213 dt_us=22765
iter=1689 dmajflt=251 dt_us=24068
iter=1690 dmajflt=237 dt_us=23810
iter=1691 dmajflt=240 dt_us=23078
iter=1692 dmajflt=255 dt_us=26447
iter=1693 dmajflt=236 dt_us=22868
iter=1694 dmajflt=225 dt_us=23584
iter=1695 dmajflt=243 dt_us=25261
iter=1696 dmajflt=266 dt_us=23711
iter=1697 dmajflt=219 dt_us=22294
iter=1698 dmajflt=237 dt_us=23724
iter=1699 dmajflt=223 dt_us=23618
iter=1700 dmajflt=249 dt_us=24330
iter=1701 dmajflt=247 dt_us=23952
iter=1702 dmajflt=239 dt_us=26566
iter=1703 dmajflt=246 dt_us=25453
iter=1704 dmajflt=219 dt_us=24372
iter=1705 dmajflt=221 dt_us=26185
iter=1706 dmajflt=217 dt_us=24196
iter=1707 dmajflt=215 dt_us=23802
iter=1708 dmajflt=201 dt_us=23251
iter=1709 dmajflt=197 dt_us=24741
iter=1710 dmajflt=203 dt_us=25267
iter=1711 dmajflt=201 dt_us=24180
iter=1712 dmajflt=226 dt_us=26059
iter=1713 dmajflt=225 dt_us=26274
iter=1714 dmajflt=217 dt_us=25461
iter=1715 dmajflt=215 dt_us=24918
iter=1716 dmajflt=218 dt_us=25939
iter=1717 dmajflt=242 dt_us=27109
iter=1718 dmajflt=228 dt_us=25671
iter=1719 dmajflt=220 dt_us=23942
iter=1720 dmajflt=198 dt_us=27435
iter=1721 dmajflt=253 dt_us=27009
iter=1722 dmajflt=218 dt_us=23799
iter=1723 dmajflt=225 dt_us=25768
iter=1724 dmajflt=219 dt_us=24770
iter=1725 dmajflt=197 dt_us=22337
iter=1726 dmajflt=259 dt_us=27373
iter=1727 dmajflt=216 dt_us=25424
iter=1728 dmajflt=215 dt_us=24001
iter=1729 dmajflt=248 dt_us=24709
iter=1730 dmajflt=234 dt_us=26103
iter=1731 dmajflt=224 dt_us=24512
iter=1732 dmajflt=245 dt_us=28187
iter=1733 dmajflt=253 dt_us=26785
iter=1734 dmajflt=253 dt_us=25737
iter=1735 dmajflt=232 dt_us=26043
iter=1736 dmajflt=217 dt_us=24991
iter=1737 dmajflt=210 dt_us=24562
iter=1738 dmajflt=204 dt_us=25101
iter=1739 dmajflt=201 dt_us=24262
iter=1740 dmajflt=213 dt_us=26481
iter=1741 dmajflt=218 dt_us=25474
iter=1742 dmajflt=205 dt_us=23942
iter=1743 dmajflt=220 dt_us=26968
iter=1744 dmajflt=217 dt_us=25382
iter=1745 dmajflt=222 dt_us=25093
iter=1746 dmajflt=190 dt_us=26041
iter=1747 dmajflt=240 dt_us=27611
iter=1748 dmajflt=208 dt_us=25318
iter=1749 dmajflt=256 dt_us=27867
iter=1750 dmajflt=237 dt_us=26059
iter=1751 dmajflt=224 dt_us=25884
iter=1752 dmajflt=228 dt_us=24530
iter=1753 dmajflt=223 dt_us=27139
iter=1754 dmajflt=199 dt_us=24188
iter=1755 dmajflt=220 dt_us=24597
iter=1756 dmajflt=235 dt_us=25294
iter=1757 dmajflt=227 dt_us=24912
iter=1758 dmajflt=222 dt_us=24453
iter=1759 dmajflt=237 dt_us=26394
iter=1760 dmajflt=223 dt_us=22681
iter=1761 dmajflt=205 dt_us=22706
iter=1762 dmajflt=220 dt_us=24745
iter=1763 dmajflt=238 dt_us=26673
iter=1764 dmajflt=242 dt_us=28695
iter=1765 dmajflt=221 dt_us=24783
iter=1766 dmajflt=238 dt_us=26136
iter=1767 dmajflt=230 dt_us=25565
iter=1768 dmajflt=223 dt_us=26605
iter=1769 dmajflt=238 dt_us=25128
iter=1770 dmajflt=222 dt_us=25097
iter=1771 dmajflt=213 dt_us=22227
iter=1772 dmajflt=216 dt_us=24040
iter=1773 dmajflt=200 dt_us=24709
iter=1774 dmajflt=216 dt_us=23440
iter=1775 dmajflt=201 dt_us=22199
iter=1776 dmajflt=205 dt_us=24502
iter=1777 dmajflt=194 dt_us=24161
iter=1778 dmajflt=221 dt_us=23114
iter=1779 dmajflt=215 dt_us=22694
iter=1780 dmajflt=228 dt_us=25091
iter=1781 dmajflt=242 dt_us=23534
iter=1782 dmajflt=233 dt_us=23708
iter=1783 dmajflt=237 dt_us=23633
iter=1784 dmajflt=229 dt_us=25336
iter=1785 dmajflt=246 dt_us=25716
iter=1786 dmajflt=218 dt_us=24044
iter=1787 dmajflt=233 dt_us=24017
iter=1788 dmajflt=233 dt_us=23743
iter=1789 dmajflt=234 dt_us=23193
iter=1790 dmajflt=222 dt_us=22447
iter=1791 dmajflt=236 dt_us=25268
iter=1792 dmajflt=228 dt_us=25866
iter=1793 dmajflt=216 dt_us=25948
iter=1794 dmajflt=236 dt_us=23711
iter=1795 dmajflt=243 dt_us=23443
iter=1796 dmajflt=244 dt_us=26558
iter=1797 dmajflt=243 dt_us=23777
iter=1798 dmajflt=232 dt_us=24256
iter=1799 dmajflt=223 dt_us=25091
iter=1800 dmajflt=218 dt_us=23455
iter=1801 dmajflt=231 dt_us=24327
iter=1802 dmajflt=217 dt_us=24295
iter=1803 dmajflt=208 dt_us=24997
iter=1804 dmajflt=208 dt_us=23033
iter=1805 dmajflt=204 dt_us=22498
iter=1806 dmajflt=209 dt_us=25344
iter=1807 dmajflt=208 dt_us=22531
iter=1808 dmajflt=214 dt_us=23278
iter=1809 dmajflt=187 dt_us=22541
iter=1810 dmajflt=215 dt_us=23309
iter=1811 dmajflt=210 dt_us=22516
iter=1812 dmajflt=241 dt_us=26582
iter=1813 dmajflt=220 dt_us=23054
iter=1814 dmajflt=248 dt_us=24693
iter=1815 dmajflt=241 dt_us=24846
iter=1816 dmajflt=236 dt_us=24214
iter=1817 dmajflt=225 dt_us=26794
iter=1818 dmajflt=240 dt_us=26364
iter=1819 dmajflt=245 dt_us=27177
iter=1820 dmajflt=212 dt_us=23270
iter=1821 dmajflt=205 dt_us=22149
iter=1822 dmajflt=209 dt_us=24546
iter=1823 dmajflt=228 dt_us=23720
iter=1824 dmajflt=214 dt_us=24993
iter=1825 dmajflt=218 dt_us=24865
iter=1826 dmajflt=229 dt_us=23998
iter=1827 dmajflt=230 dt_us=24666
iter=1828 dmajflt=234 dt_us=24299
iter=1829 dmajflt=241 dt_us=26904
iter=1830 dmajflt=233 dt_us=26284
iter=1831 dmajflt=220 dt_us=24132
iter=1832 dmajflt=214 dt_us=24533
iter=1833 dmajflt=206 dt_us=24172
iter=1834 dmajflt=206 dt_us=25419
iter=1835 dmajflt=224 dt_us=23988
iter=1836 dmajflt=198 dt_us=23246
iter=1837 dmajflt=207 dt_us=23238
iter=1838 dmajflt=199 dt_us=23662
iter=1839 dmajflt=222 dt_us=25527
iter=1840 dmajflt=190 dt_us=21616
iter=1841 dmajflt=202 dt_us=23697
iter=1842 dmajflt=189 dt_us=23456
iter=1843 dmajflt=211 dt_us=22270
iter=1844 dmajflt=208 dt_us=22993
iter=1845 dmajflt=241 dt_us=23675
iter=1846 dmajflt=256 dt_us=23847
iter=1847 dmajflt=267 dt_us=26243
iter=1848 dmajflt=258 dt_us=24330
iter=1849 dmajflt=227 dt_us=24162
iter=1850 dmajflt=257 dt_us=25800
iter=1851 dmajflt=197 dt_us=21021
iter=1852 dmajflt=229 dt_us=22639
iter=1853 dmajflt=240 dt_us=25182
iter=1854 dmajflt=233 dt_us=23079
iter=1855 dmajflt=238 dt_us=22340
iter=1856 dmajflt=234 dt_us=25197
iter=1857 dmajflt=242 dt_us=23962
iter=1858 dmajflt=242 dt_us=24425
iter=1859 dmajflt=238 dt_us=25232
iter=1860 dmajflt=225 dt_us=23313
iter=1861 dmajflt=227 dt_us=24081
iter=1862 dmajflt=227 dt_us=24720
iter=1863 dmajflt=208 dt_us=23535
iter=1864 dmajflt=224 dt_us=23006
iter=1865 dmajflt=202 dt_us=24141
iter=1866 dmajflt=212 dt_us=22371
iter=1867 dmajflt=225 dt_us=24403
iter=1868 dmajflt=201 dt_us=24441
iter=1869 dmajflt=220 dt_us=26294
iter=1870 dmajflt=198 dt_us=23588
iter=1871 dmajflt=195 dt_us=23823
iter=1872 dmajflt=199 dt_us=23409
iter=1873 dmajflt=194 dt_us=24353
iter=1874 dmajflt=185 dt_us=22706
iter=1875 dmajflt=211 dt_us=25868
iter=1876 dmajflt=274 dt_us=25799
iter=1877 dmajflt=258 dt_us=27312
iter=1878 dmajflt=244 dt_us=26127
iter=1879 dmajflt=217 dt_us=27599
iter=1880 dmajflt=243 dt_us=27786
iter=1881 dmajflt=203 dt_us=24684
iter=1882 dmajflt=217 dt_us=25094
iter=1883 dmajflt=212 dt_us=24453
iter=1884 dmajflt=200 dt_us=25108
iter=1885 dmajflt=228 dt_us=25837
iter=1886 dmajflt=205 dt_us=24793
iter=1887 dmajflt=246 dt_us=25889
iter=1888 dmajflt=216 dt_us=26204
iter=1889 dmajflt=245 dt_us=26208
iter=1890 dmajflt=229 dt_us=27004
iter=1891 dmajflt=242 dt_us=25850
iter=1892 dmajflt=236 dt_us=27862
iter=1893 dmajflt=205 dt_us=25071
iter=1894 dmajflt=218 dt_us=27302
iter=1895 dmajflt=218 dt_us=27153
iter=1896 dmajflt=208 dt_us=24737
iter=1897 dmajflt=202 dt_us=24573
iter=1898 dmajflt=210 dt_us=23598
iter=1899 dmajflt=222 dt_us=26717
iter=1900 dmajflt=196 dt_us=24406
iter=1901 dmajflt=214 dt_us=24218
iter=1902 dmajflt=205 dt_us=23372
iter=1903 dmajflt=193 dt_us=23672
iter=1904 dmajflt=199 dt_us=23391
iter=1905 dmajflt=201 dt_us=23554
iter=1906 dmajflt=198 dt_us=23476
iter=1907 dmajflt=212 dt_us=22879
iter=1908 dmajflt=247 dt_us=28247
iter=1909 dmajflt=267 dt_us=27793
iter=1910 dmajflt=248 dt_us=26491
iter=1911 dmajflt=239 dt_us=26060
iter=1912 dmajflt=217 dt_us=24859
iter=1913 dmajflt=200 dt_us=24953
iter=1914 dmajflt=236 dt_us=25447
iter=1915 dmajflt=227 dt_us=24952
iter=1916 dmajflt=207 dt_us=25394
iter=1917 dmajflt=221 dt_us=24693
iter=1918 dmajflt=214 dt_us=23631
iter=1919 dmajflt=228 dt_us=24835
iter=1920 dmajflt=235 dt_us=27174
iter=1921 dmajflt=234 dt_us=25756
iter=1922 dmajflt=261 dt_us=28659
iter=1923 dmajflt=230 dt_us=25287
iter=1924 dmajflt=236 dt_us=26545
iter=1925 dmajflt=236 dt_us=27144
iter=1926 dmajflt=231 dt_us=25146
iter=1927 dmajflt=208 dt_us=24431
iter=1928 dmajflt=208 dt_us=26754
iter=1929 dmajflt=199 dt_us=25725
iter=1930 dmajflt=212 dt_us=24272
iter=1931 dmajflt=213 dt_us=24246
iter=1932 dmajflt=214 dt_us=25290
iter=1933 dmajflt=207 dt_us=24417
iter=1934 dmajflt=211 dt_us=22916
iter=1935 dmajflt=189 dt_us=21630
iter=1936 dmajflt=206 dt_us=25750
iter=1937 dmajflt=204 dt_us=22536
iter=1938 dmajflt=205 dt_us=23242
iter=1939 dmajflt=245 dt_us=23170
iter=1940 dmajflt=257 dt_us=23596
iter=1941 dmajflt=255 dt_us=25044
iter=1942 dmajflt=235 dt_us=27749
iter=1943 dmajflt=227 dt_us=23630
iter=1944 dmajflt=237 dt_us=26289
iter=1945 dmajflt=225 dt_us=24527
iter=1946 dmajflt=210 dt_us=24496
iter=1947 dmajflt=240 dt_us=26204
iter=1948 dmajflt=228 dt_us=23151
iter=1949 dmajflt=227 dt_us=23302
iter=1950 dmajflt=196 dt_us=20730
iter=1951 dmajflt=209 dt_us=23634
iter=1952 dmajflt=250 dt_us=25294
iter=1953 dmajflt=224 dt_us=25957
iter=1954 dmajflt=237 dt_us=23437
iter=1955 dmajflt=207 dt_us=23937
iter=1956 dmajflt=203 dt_us=24296
iter=1957 dmajflt=209 dt_us=22444
iter=1958 dmajflt=219 dt_us=23359
iter=1959 dmajflt=209 dt_us=26079
iter=1960 dmajflt=207 dt_us=21547
iter=1961 dmajflt=210 dt_us=23458
iter=1962 dmajflt=201 dt_us=23745
iter=1963 dmajflt=213 dt_us=24847
iter=1964 dmajflt=190 dt_us=23072
iter=1965 dmajflt=231 dt_us=23545
iter=1966 dmajflt=219 dt_us=22703
iter=1967 dmajflt=193 dt_us=24299
iter=1968 dmajflt=202 dt_us=23501
iter=1969 dmajflt=229 dt_us=23645
iter=1970 dmajflt=238 dt_us=23944
iter=1971 dmajflt=204 dt_us=23903
iter=1972 dmajflt=229 dt_us=24114
iter=1973 dmajflt=245 dt_us=23701
iter=1974 dmajflt=233 dt_us=25666
iter=1975 dmajflt=245 dt_us=26200
iter=1976 dmajflt=222 dt_us=22975
iter=1977 dmajflt=231 dt_us=22768
iter=1978 dmajflt=247 dt_us=26087
iter=1979 dmajflt=257 dt_us=23512
iter=1980 dmajflt=228 dt_us=23768
iter=1981 dmajflt=232 dt_us=23383
iter=1982 dmajflt=234 dt_us=22981
iter=1983 dmajflt=253 dt_us=26124
iter=1984 dmajflt=254 dt_us=23374
iter=1985 dmajflt=239 dt_us=25114
iter=1986 dmajflt=235 dt_us=23752
iter=1987 dmajflt=214 dt_us=24379
iter=1988 dmajflt=202 dt_us=25372
iter=1989 dmajflt=205 dt_us=23590
iter=1990 dmajflt=220 dt_us=23785
iter=1991 dmajflt=210 dt_us=24237
iter=1992 dmajflt=210 dt_us=23468
iter=1993 dmajflt=214 dt_us=22595
iter=1994 dmajflt=211 dt_us=24704
iter=1995 dmajflt=191 dt_us=22093
iter=1996 dmajflt=204 dt_us=22065
iter=1997 dmajflt=207 dt_us=24377
iter=1998 dmajflt=222 dt_us=23695
iter=1999 dmajflt=210 dt_us=22821

5.35user 95.27system 2:35.52elapsed 64%CPU (0avgtext+0avgdata 1041448maxresident)k
1341944inputs+304outputs (723514major+5501976minor)pagefaults 0swaps

==> Data/CaseStudies/shrink_data/28.txt <==
iter=0 dmajflt=258 dt_us=976437
iter=1 dmajflt=261 dt_us=1563171
iter=2 dmajflt=251 dt_us=1065332
iter=3 dmajflt=205 dt_us=935557
iter=4 dmajflt=213 dt_us=913766
iter=5 dmajflt=216 dt_us=830803
iter=6 dmajflt=196 dt_us=817755
iter=7 dmajflt=197 dt_us=653296
iter=8 dmajflt=187 dt_us=833562
iter=9 dmajflt=190 dt_us=1053269
iter=10 dmajflt=207 dt_us=1028351
iter=11 dmajflt=209 dt_us=812016
iter=12 dmajflt=211 dt_us=916895
iter=13 dmajflt=206 dt_us=968686
iter=14 dmajflt=210 dt_us=831336
iter=15 dmajflt=210 dt_us=1243143
iter=16 dmajflt=209 dt_us=877686
iter=17 dmajflt=220 dt_us=1066268
iter=18 dmajflt=216 dt_us=697483
iter=19 dmajflt=220 dt_us=304460
iter=20 dmajflt=214 dt_us=222791
iter=21 dmajflt=229 dt_us=300621
iter=22 dmajflt=218 dt_us=209488
iter=23 dmajflt=220 dt_us=254071
iter=24 dmajflt=215 dt_us=280181
iter=25 dmajflt=224 dt_us=320392
iter=26 dmajflt=213 dt_us=191948
iter=27 dmajflt=214 dt_us=254735
iter=28 dmajflt=229 dt_us=300474
iter=29 dmajflt=216 dt_us=288217
iter=30 dmajflt=223 dt_us=437242
iter=31 dmajflt=222 dt_us=367914
iter=32 dmajflt=229 dt_us=339086
iter=33 dmajflt=217 dt_us=350971
iter=34 dmajflt=219 dt_us=404479
iter=35 dmajflt=225 dt_us=393917
iter=36 dmajflt=259 dt_us=10800997
iter=37 dmajflt=298 dt_us=533961
iter=38 dmajflt=286 dt_us=509928
iter=39 dmajflt=274 dt_us=374608
iter=40 dmajflt=216 dt_us=367322
iter=41 dmajflt=219 dt_us=341500
iter=42 dmajflt=222 dt_us=329058
iter=43 dmajflt=239 dt_us=370828
iter=44 dmajflt=268 dt_us=498881
iter=45 dmajflt=274 dt_us=473914
iter=46 dmajflt=219 dt_us=352205
iter=47 dmajflt=177 dt_us=165228
iter=48 dmajflt=183 dt_us=181532
iter=49 dmajflt=206 dt_us=247793
iter=50 dmajflt=221 dt_us=296691
iter=51 dmajflt=210 dt_us=266952
iter=52 dmajflt=204 dt_us=233407
iter=53 dmajflt=201 dt_us=328517
iter=54 dmajflt=205 dt_us=272709
iter=55 dmajflt=226 dt_us=301759
iter=56 dmajflt=233 dt_us=321660
iter=57 dmajflt=231 dt_us=300125
iter=58 dmajflt=221 dt_us=244656
iter=59 dmajflt=203 dt_us=313258
iter=60 dmajflt=204 dt_us=404725
iter=61 dmajflt=203 dt_us=318836
iter=62 dmajflt=203 dt_us=353350
iter=63 dmajflt=204 dt_us=298834
iter=64 dmajflt=208 dt_us=288068
iter=65 dmajflt=206 dt_us=306067
iter=66 dmajflt=212 dt_us=304471
iter=67 dmajflt=220 dt_us=509143
iter=68 dmajflt=207 dt_us=232872
iter=69 dmajflt=216 dt_us=299776
iter=70 dmajflt=208 dt_us=209061
iter=71 dmajflt=214 dt_us=239498
iter=72 dmajflt=205 dt_us=216953
iter=73 dmajflt=205 dt_us=411934
iter=74 dmajflt=211 dt_us=236324
iter=75 dmajflt=212 dt_us=319404
iter=76 dmajflt=218 dt_us=242106
iter=77 dmajflt=228 dt_us=387886
iter=78 dmajflt=225 dt_us=339687
iter=79 dmajflt=226 dt_us=378982
iter=80 dmajflt=228 dt_us=295643
iter=81 dmajflt=197 dt_us=187227
iter=82 dmajflt=204 dt_us=191029
iter=83 dmajflt=203 dt_us=170604
iter=84 dmajflt=203 dt_us=193426
iter=85 dmajflt=201 dt_us=176894
iter=86 dmajflt=203 dt_us=181130
iter=87 dmajflt=207 dt_us=204184
iter=88 dmajflt=199 dt_us=215850
iter=89 dmajflt=201 dt_us=166830
iter=90 dmajflt=206 dt_us=207017
iter=91 dmajflt=206 dt_us=164475
iter=92 dmajflt=199 dt_us=166998
iter=93 dmajflt=196 dt_us=173774
iter=94 dmajflt=200 dt_us=164769
iter=95 dmajflt=201 dt_us=160312
iter=96 dmajflt=200 dt_us=178238
iter=97 dmajflt=204 dt_us=176847
iter=98 dmajflt=204 dt_us=206507
iter=99 dmajflt=205 dt_us=170351
iter=100 dmajflt=205 dt_us=153935
iter=101 dmajflt=202 dt_us=198976
iter=102 dmajflt=201 dt_us=153586
iter=103 dmajflt=195 dt_us=150574
iter=104 dmajflt=206 dt_us=274821
iter=105 dmajflt=207 dt_us=226012
iter=106 dmajflt=208 dt_us=257777
iter=107 dmajflt=215 dt_us=230445
iter=108 dmajflt=217 dt_us=265643
iter=109 dmajflt=210 dt_us=205690
iter=110 dmajflt=217 dt_us=247618
iter=111 dmajflt=221 dt_us=221453
iter=112 dmajflt=207 dt_us=215571
iter=113 dmajflt=220 dt_us=280066
iter=114 dmajflt=242 dt_us=3921301
iter=115 dmajflt=241 dt_us=316984
iter=116 dmajflt=229 dt_us=296542
iter=117 dmajflt=263 dt_us=351935
iter=118 dmajflt=236 dt_us=271407
iter=119 dmajflt=208 dt_us=154503
iter=120 dmajflt=240 dt_us=346401
iter=121 dmajflt=235 dt_us=332886
iter=122 dmajflt=274 dt_us=452856
iter=123 dmajflt=273 dt_us=384764
iter=124 dmajflt=281 dt_us=417552
iter=125 dmajflt=242 dt_us=368251
iter=126 dmajflt=223 dt_us=271654
iter=127 dmajflt=218 dt_us=285021
iter=128 dmajflt=215 dt_us=264898
iter=129 dmajflt=215 dt_us=280953
iter=130 dmajflt=214 dt_us=309023
iter=131 dmajflt=209 dt_us=327006
iter=132 dmajflt=218 dt_us=294077
iter=133 dmajflt=215 dt_us=338904
iter=134 dmajflt=210 dt_us=284205
iter=135 dmajflt=220 dt_us=278441
iter=136 dmajflt=212 dt_us=255712
iter=137 dmajflt=210 dt_us=273908
iter=138 dmajflt=211 dt_us=267751
iter=139 dmajflt=218 dt_us=297986
iter=140 dmajflt=217 dt_us=270789
iter=141 dmajflt=216 dt_us=244182
iter=142 dmajflt=222 dt_us=286261
iter=143 dmajflt=218 dt_us=259936
iter=144 dmajflt=209 dt_us=246628
iter=145 dmajflt=212 dt_us=264133
iter=146 dmajflt=211 dt_us=262821
iter=147 dmajflt=217 dt_us=249526
iter=148 dmajflt=218 dt_us=256574
iter=149 dmajflt=219 dt_us=263548
iter=150 dmajflt=217 dt_us=258156
iter=151 dmajflt=219 dt_us=272324
iter=152 dmajflt=214 dt_us=292387
iter=153 dmajflt=217 dt_us=317475
iter=154 dmajflt=213 dt_us=317202
iter=155 dmajflt=210 dt_us=282192
iter=156 dmajflt=210 dt_us=268847
iter=157 dmajflt=216 dt_us=436577
iter=158 dmajflt=216 dt_us=293924
iter=159 dmajflt=221 dt_us=281989
iter=160 dmajflt=221 dt_us=297482
iter=161 dmajflt=219 dt_us=825831
iter=162 dmajflt=214 dt_us=774011
iter=163 dmajflt=236 dt_us=949238
iter=164 dmajflt=244 dt_us=1055960
iter=165 dmajflt=242 dt_us=931521
iter=166 dmajflt=221 dt_us=871070
iter=167 dmajflt=211 dt_us=826435
iter=168 dmajflt=214 dt_us=885675
iter=169 dmajflt=225 dt_us=801863
iter=170 dmajflt=201 dt_us=801888
iter=171 dmajflt=212 dt_us=738273
iter=172 dmajflt=183 dt_us=671396
iter=173 dmajflt=184 dt_us=677017
iter=174 dmajflt=185 dt_us=807528
iter=175 dmajflt=198 dt_us=792325
iter=176 dmajflt=212 dt_us=1804686
iter=177 dmajflt=217 dt_us=253630
iter=178 dmajflt=201 dt_us=162006
iter=179 dmajflt=198 dt_us=157208
iter=180 dmajflt=197 dt_us=187722
iter=181 dmajflt=200 dt_us=170572
iter=182 dmajflt=196 dt_us=170636
iter=183 dmajflt=199 dt_us=176008
iter=184 dmajflt=210 dt_us=245337
iter=185 dmajflt=215 dt_us=295176
iter=186 dmajflt=215 dt_us=249834
iter=187 dmajflt=222 dt_us=270933
iter=188 dmajflt=212 dt_us=229764
iter=189 dmajflt=213 dt_us=228367
iter=190 dmajflt=215 dt_us=240865
iter=191 dmajflt=236 dt_us=360227
iter=192 dmajflt=225 dt_us=288955
iter=193 dmajflt=242 dt_us=297129
iter=194 dmajflt=229 dt_us=280662
iter=195 dmajflt=240 dt_us=268485
iter=196 dmajflt=225 dt_us=266322
iter=197 dmajflt=237 dt_us=284589
iter=198 dmajflt=229 dt_us=239793
iter=199 dmajflt=231 dt_us=267066
iter=200 dmajflt=240 dt_us=287144
iter=201 dmajflt=224 dt_us=264445
iter=202 dmajflt=229 dt_us=300813
iter=203 dmajflt=229 dt_us=278356
iter=204 dmajflt=238 dt_us=298616
iter=205 dmajflt=238 dt_us=264316
iter=206 dmajflt=228 dt_us=276094
iter=207 dmajflt=237 dt_us=153993
iter=208 dmajflt=240 dt_us=164488
iter=209 dmajflt=238 dt_us=161540
iter=210 dmajflt=250 dt_us=210839
iter=211 dmajflt=234 dt_us=291650
iter=212 dmajflt=229 dt_us=840731
iter=213 dmajflt=251 dt_us=924827
iter=214 dmajflt=238 dt_us=884706
iter=215 dmajflt=267 dt_us=1761342
iter=216 dmajflt=262 dt_us=1015332
iter=217 dmajflt=243 dt_us=888813
iter=218 dmajflt=206 dt_us=604462
iter=219 dmajflt=227 dt_us=643687
iter=220 dmajflt=188 dt_us=468713
iter=221 dmajflt=191 dt_us=247166
iter=222 dmajflt=187 dt_us=148726
iter=223 dmajflt=182 dt_us=356673
iter=224 dmajflt=187 dt_us=192263
iter=225 dmajflt=195 dt_us=188448
iter=226 dmajflt=201 dt_us=175413
iter=227 dmajflt=208 dt_us=228802
iter=228 dmajflt=257 dt_us=200487
iter=229 dmajflt=237 dt_us=170577
iter=230 dmajflt=217 dt_us=119772
iter=231 dmajflt=207 dt_us=109761
iter=232 dmajflt=202 dt_us=90224
iter=233 dmajflt=209 dt_us=109034
iter=234 dmajflt=205 dt_us=101081
iter=235 dmajflt=215 dt_us=129512
iter=236 dmajflt=213 dt_us=94946
iter=237 dmajflt=212 dt_us=107449
iter=238 dmajflt=217 dt_us=104680
iter=239 dmajflt=228 dt_us=173886
iter=240 dmajflt=240 dt_us=177790
iter=241 dmajflt=249 dt_us=154174
iter=242 dmajflt=237 dt_us=145079
iter=243 dmajflt=250 dt_us=153325
iter=244 dmajflt=232 dt_us=957488
iter=245 dmajflt=237 dt_us=162702
iter=246 dmajflt=239 dt_us=335523
iter=247 dmajflt=242 dt_us=548313
iter=248 dmajflt=246 dt_us=568226
iter=249 dmajflt=213 dt_us=688099
iter=250 dmajflt=204 dt_us=540195
iter=251 dmajflt=213 dt_us=493264
iter=252 dmajflt=210 dt_us=644401
iter=253 dmajflt=200 dt_us=434993
iter=254 dmajflt=208 dt_us=448101
iter=255 dmajflt=199 dt_us=514864
iter=256 dmajflt=221 dt_us=537219
iter=257 dmajflt=217 dt_us=423310
iter=258 dmajflt=201 dt_us=412305
iter=259 dmajflt=202 dt_us=529474
iter=260 dmajflt=198 dt_us=490306
iter=261 dmajflt=202 dt_us=481469
iter=262 dmajflt=204 dt_us=687422
iter=263 dmajflt=196 dt_us=489180
iter=264 dmajflt=206 dt_us=703763
iter=265 dmajflt=197 dt_us=555933
iter=266 dmajflt=195 dt_us=495040
iter=267 dmajflt=199 dt_us=341859
iter=268 dmajflt=194 dt_us=352431
iter=269 dmajflt=201 dt_us=400516
iter=270 dmajflt=199 dt_us=339152
iter=271 dmajflt=200 dt_us=316291
iter=272 dmajflt=198 dt_us=326384
iter=273 dmajflt=202 dt_us=374433
iter=274 dmajflt=198 dt_us=375091
iter=275 dmajflt=202 dt_us=724948
iter=276 dmajflt=204 dt_us=765040
iter=277 dmajflt=198 dt_us=650736
iter=278 dmajflt=155 dt_us=439525
iter=279 dmajflt=178 dt_us=336585
iter=280 dmajflt=179 dt_us=303030
iter=281 dmajflt=178 dt_us=273244
iter=282 dmajflt=149 dt_us=253400
iter=283 dmajflt=236 dt_us=1021918
iter=284 dmajflt=261 dt_us=827241
iter=285 dmajflt=242 dt_us=3043924
iter=286 dmajflt=251 dt_us=186047
iter=287 dmajflt=198 dt_us=96379
iter=288 dmajflt=201 dt_us=105533
iter=289 dmajflt=201 dt_us=98448
iter=290 dmajflt=205 dt_us=113302
iter=291 dmajflt=205 dt_us=91341
iter=292 dmajflt=206 dt_us=105093
iter=293 dmajflt=205 dt_us=315641
iter=294 dmajflt=199 dt_us=719484
iter=295 dmajflt=218 dt_us=119852
iter=296 dmajflt=237 dt_us=136162
iter=297 dmajflt=244 dt_us=143369
iter=298 dmajflt=253 dt_us=176623
iter=299 dmajflt=237 dt_us=166106
iter=300 dmajflt=250 dt_us=138299
iter=301 dmajflt=254 dt_us=154725
iter=302 dmajflt=257 dt_us=181477
iter=303 dmajflt=256 dt_us=172135
iter=304 dmajflt=226 dt_us=100270
iter=305 dmajflt=222 dt_us=1126185
iter=306 dmajflt=218 dt_us=359062
iter=307 dmajflt=224 dt_us=155063
iter=308 dmajflt=226 dt_us=142136
iter=309 dmajflt=217 dt_us=135191
iter=310 dmajflt=218 dt_us=121217
iter=311 dmajflt=210 dt_us=162457
iter=312 dmajflt=213 dt_us=99772
iter=313 dmajflt=215 dt_us=130615
iter=314 dmajflt=241 dt_us=221513
iter=315 dmajflt=147 dt_us=128731
iter=316 dmajflt=157 dt_us=121719
iter=317 dmajflt=174 dt_us=112477
iter=318 dmajflt=133 dt_us=119235
iter=319 dmajflt=181 dt_us=116907
iter=320 dmajflt=188 dt_us=98070
iter=321 dmajflt=217 dt_us=37942
iter=322 dmajflt=223 dt_us=29586
iter=323 dmajflt=218 dt_us=28957
iter=324 dmajflt=221 dt_us=24289
iter=325 dmajflt=227 dt_us=23505
iter=326 dmajflt=219 dt_us=27121
iter=327 dmajflt=228 dt_us=23735
iter=328 dmajflt=213 dt_us=23491
iter=329 dmajflt=216 dt_us=25757
iter=330 dmajflt=215 dt_us=25909
iter=331 dmajflt=205 dt_us=24121
iter=332 dmajflt=217 dt_us=25757
iter=333 dmajflt=216 dt_us=22688
iter=334 dmajflt=217 dt_us=22553
iter=335 dmajflt=221 dt_us=22608
iter=336 dmajflt=211 dt_us=25228
iter=337 dmajflt=208 dt_us=23829
iter=338 dmajflt=211 dt_us=23221
iter=339 dmajflt=210 dt_us=22829
iter=340 dmajflt=220 dt_us=25076
iter=341 dmajflt=215 dt_us=27306
iter=342 dmajflt=217 dt_us=23749
iter=343 dmajflt=219 dt_us=26398
iter=344 dmajflt=219 dt_us=24544
iter=345 dmajflt=214 dt_us=23315
iter=346 dmajflt=216 dt_us=23419
iter=347 dmajflt=223 dt_us=24046
iter=348 dmajflt=222 dt_us=25697
iter=349 dmajflt=232 dt_us=26520
iter=350 dmajflt=217 dt_us=24390
iter=351 dmajflt=226 dt_us=24748
iter=352 dmajflt=221 dt_us=72263
iter=353 dmajflt=271 dt_us=149393
iter=354 dmajflt=254 dt_us=98438
iter=355 dmajflt=266 dt_us=115729
iter=356 dmajflt=258 dt_us=101118
iter=357 dmajflt=252 dt_us=72923
iter=358 dmajflt=247 dt_us=105214
iter=359 dmajflt=249 dt_us=71925
iter=360 dmajflt=239 dt_us=33098
iter=361 dmajflt=235 dt_us=21883
iter=362 dmajflt=209 dt_us=23465
iter=363 dmajflt=211 dt_us=24486
iter=364 dmajflt=187 dt_us=425820
iter=365 dmajflt=198 dt_us=362935
iter=366 dmajflt=168 dt_us=649166
iter=367 dmajflt=150 dt_us=266955
iter=368 dmajflt=187 dt_us=98546
iter=369 dmajflt=214 dt_us=35855
iter=370 dmajflt=209 dt_us=26271
iter=371 dmajflt=204 dt_us=24407
iter=372 dmajflt=204 dt_us=23720
iter=373 dmajflt=207 dt_us=24815
iter=374 dmajflt=205 dt_us=23685
iter=375 dmajflt=203 dt_us=27560
iter=376 dmajflt=202 dt_us=23658
iter=377 dmajflt=202 dt_us=25854
iter=378 dmajflt=217 dt_us=26741
iter=379 dmajflt=213 dt_us=25054
iter=380 dmajflt=219 dt_us=25013
iter=381 dmajflt=225 dt_us=27589
iter=382 dmajflt=224 dt_us=28469
iter=383 dmajflt=222 dt_us=26063
iter=384 dmajflt=213 dt_us=26091
iter=385 dmajflt=228 dt_us=27999
iter=386 dmajflt=241 dt_us=26346
iter=387 dmajflt=259 dt_us=25154
iter=388 dmajflt=245 dt_us=27814
iter=389 dmajflt=247 dt_us=26061
iter=390 dmajflt=241 dt_us=26943
iter=391 dmajflt=235 dt_us=25258
iter=392 dmajflt=245 dt_us=27089
iter=393 dmajflt=238 dt_us=27042
iter=394 dmajflt=268 dt_us=26245
iter=395 dmajflt=271 dt_us=26415
iter=396 dmajflt=233 dt_us=26584
iter=397 dmajflt=244 dt_us=25466
iter=398 dmajflt=258 dt_us=26510
iter=399 dmajflt=254 dt_us=26209
iter=400 dmajflt=234 dt_us=26410
iter=401 dmajflt=212 dt_us=25140
iter=402 dmajflt=208 dt_us=24349
iter=403 dmajflt=207 dt_us=27145
iter=404 dmajflt=199 dt_us=24917
iter=405 dmajflt=210 dt_us=25814
iter=406 dmajflt=203 dt_us=24621
iter=407 dmajflt=203 dt_us=25452
iter=408 dmajflt=201 dt_us=26544
iter=409 dmajflt=202 dt_us=25872
iter=410 dmajflt=213 dt_us=27968
iter=411 dmajflt=199 dt_us=25133
iter=412 dmajflt=206 dt_us=27540
iter=413 dmajflt=202 dt_us=26396
iter=414 dmajflt=202 dt_us=27291
iter=415 dmajflt=202 dt_us=26432
iter=416 dmajflt=195 dt_us=25428
iter=417 dmajflt=203 dt_us=24476
iter=418 dmajflt=201 dt_us=25700
iter=419 dmajflt=203 dt_us=23959
iter=420 dmajflt=204 dt_us=24812
iter=421 dmajflt=199 dt_us=25228
iter=422 dmajflt=201 dt_us=26861
iter=423 dmajflt=207 dt_us=25069
iter=424 dmajflt=199 dt_us=26475
iter=425 dmajflt=202 dt_us=24679
iter=426 dmajflt=199 dt_us=25614
iter=427 dmajflt=204 dt_us=23434
iter=428 dmajflt=199 dt_us=25232
iter=429 dmajflt=202 dt_us=23507
iter=430 dmajflt=198 dt_us=26156
iter=431 dmajflt=204 dt_us=25125
iter=432 dmajflt=201 dt_us=24900
iter=433 dmajflt=205 dt_us=24802
iter=434 dmajflt=203 dt_us=23265
iter=435 dmajflt=214 dt_us=26129
iter=436 dmajflt=210 dt_us=26221
iter=437 dmajflt=201 dt_us=25120
iter=438 dmajflt=209 dt_us=24191
iter=439 dmajflt=204 dt_us=24946
iter=440 dmajflt=242 dt_us=25847
iter=441 dmajflt=237 dt_us=24512
iter=442 dmajflt=228 dt_us=27662
iter=443 dmajflt=244 dt_us=27311
iter=444 dmajflt=224 dt_us=24850
iter=445 dmajflt=239 dt_us=26101
iter=446 dmajflt=227 dt_us=26296
iter=447 dmajflt=225 dt_us=24057
iter=448 dmajflt=230 dt_us=27376
iter=449 dmajflt=218 dt_us=24317
iter=450 dmajflt=211 dt_us=23122
iter=451 dmajflt=216 dt_us=22863
iter=452 dmajflt=223 dt_us=24364
iter=453 dmajflt=221 dt_us=24578
iter=454 dmajflt=220 dt_us=23581
iter=455 dmajflt=213 dt_us=23920
iter=456 dmajflt=220 dt_us=22210
iter=457 dmajflt=220 dt_us=26391
iter=458 dmajflt=218 dt_us=24145
iter=459 dmajflt=229 dt_us=24309
iter=460 dmajflt=224 dt_us=24151
iter=461 dmajflt=226 dt_us=24568
iter=462 dmajflt=218 dt_us=24822
iter=463 dmajflt=218 dt_us=24928
iter=464 dmajflt=223 dt_us=27380
iter=465 dmajflt=227 dt_us=27586
iter=466 dmajflt=221 dt_us=26185
iter=467 dmajflt=221 dt_us=27747
iter=468 dmajflt=235 dt_us=25867
iter=469 dmajflt=227 dt_us=28122
iter=470 dmajflt=229 dt_us=25547
iter=471 dmajflt=214 dt_us=26193
iter=472 dmajflt=220 dt_us=24610
iter=473 dmajflt=235 dt_us=26858
iter=474 dmajflt=212 dt_us=24484
iter=475 dmajflt=211 dt_us=26639
iter=476 dmajflt=213 dt_us=26644
iter=477 dmajflt=231 dt_us=25633
iter=478 dmajflt=222 dt_us=27500
iter=479 dmajflt=212 dt_us=25405
iter=480 dmajflt=215 dt_us=27204
iter=481 dmajflt=236 dt_us=27674
iter=482 dmajflt=219 dt_us=25482
iter=483 dmajflt=217 dt_us=26375
iter=484 dmajflt=213 dt_us=26367
iter=485 dmajflt=218 dt_us=25224
iter=486 dmajflt=219 dt_us=26537
iter=487 dmajflt=208 dt_us=28259
iter=488 dmajflt=208 dt_us=25009
iter=489 dmajflt=209 dt_us=24941
iter=490 dmajflt=206 dt_us=22984
iter=491 dmajflt=202 dt_us=27905
iter=492 dmajflt=209 dt_us=27623
iter=493 dmajflt=235 dt_us=26813
iter=494 dmajflt=245 dt_us=24556
iter=495 dmajflt=251 dt_us=26648
iter=496 dmajflt=204 dt_us=25032
iter=497 dmajflt=222 dt_us=25858
iter=498 dmajflt=220 dt_us=25238
iter=499 dmajflt=205 dt_us=25670
iter=500 dmajflt=200 dt_us=25745
iter=501 dmajflt=202 dt_us=25210
iter=502 dmajflt=199 dt_us=25764
iter=503 dmajflt=203 dt_us=26895
iter=504 dmajflt=204 dt_us=26259
iter=505 dmajflt=202 dt_us=26656
iter=506 dmajflt=203 dt_us=25343
iter=507 dmajflt=202 dt_us=26173
iter=508 dmajflt=198 dt_us=24296
iter=509 dmajflt=205 dt_us=25061
iter=510 dmajflt=205 dt_us=26302
iter=511 dmajflt=204 dt_us=25024
iter=512 dmajflt=201 dt_us=23476
iter=513 dmajflt=194 dt_us=23599
iter=514 dmajflt=208 dt_us=24527
iter=515 dmajflt=220 dt_us=26344
iter=516 dmajflt=229 dt_us=26272
iter=517 dmajflt=223 dt_us=25052
iter=518 dmajflt=225 dt_us=28074
iter=519 dmajflt=221 dt_us=25863
iter=520 dmajflt=222 dt_us=26207
iter=521 dmajflt=228 dt_us=25959
iter=522 dmajflt=245 dt_us=27047
iter=523 dmajflt=258 dt_us=27406
iter=524 dmajflt=268 dt_us=26595
iter=525 dmajflt=244 dt_us=26714
iter=526 dmajflt=254 dt_us=28299
iter=527 dmajflt=259 dt_us=25663
iter=528 dmajflt=261 dt_us=28412
iter=529 dmajflt=254 dt_us=26332
iter=530 dmajflt=255 dt_us=29294
iter=531 dmajflt=249 dt_us=25166
iter=532 dmajflt=226 dt_us=25698
iter=533 dmajflt=237 dt_us=26638
iter=534 dmajflt=253 dt_us=26817
iter=535 dmajflt=232 dt_us=26072
iter=536 dmajflt=242 dt_us=25930
iter=537 dmajflt=248 dt_us=26606
iter=538 dmajflt=233 dt_us=24388
iter=539 dmajflt=226 dt_us=26164
iter=540 dmajflt=225 dt_us=25049
iter=541 dmajflt=206 dt_us=26886
iter=542 dmajflt=198 dt_us=24201
iter=543 dmajflt=198 dt_us=26444
iter=544 dmajflt=200 dt_us=27386
iter=545 dmajflt=205 dt_us=26612
iter=546 dmajflt=191 dt_us=25381
iter=547 dmajflt=197 dt_us=23639
iter=548 dmajflt=191 dt_us=25607
iter=549 dmajflt=204 dt_us=24434
iter=550 dmajflt=220 dt_us=25828
iter=551 dmajflt=220 dt_us=25129
iter=552 dmajflt=229 dt_us=26790
iter=553 dmajflt=218 dt_us=25550
iter=554 dmajflt=232 dt_us=28095
iter=555 dmajflt=242 dt_us=23817
iter=556 dmajflt=248 dt_us=24631
iter=557 dmajflt=235 dt_us=26289
iter=558 dmajflt=218 dt_us=25371
iter=559 dmajflt=233 dt_us=25431
iter=560 dmajflt=232 dt_us=29344
iter=561 dmajflt=225 dt_us=27819
iter=562 dmajflt=229 dt_us=27726
iter=563 dmajflt=232 dt_us=26651
iter=564 dmajflt=219 dt_us=27918
iter=565 dmajflt=215 dt_us=26318
iter=566 dmajflt=212 dt_us=26124
iter=567 dmajflt=242 dt_us=25245
iter=568 dmajflt=249 dt_us=27802
iter=569 dmajflt=243 dt_us=26200
iter=570 dmajflt=251 dt_us=27931
iter=571 dmajflt=232 dt_us=27777
iter=572 dmajflt=234 dt_us=28211
iter=573 dmajflt=230 dt_us=27251
iter=574 dmajflt=207 dt_us=25942
iter=575 dmajflt=223 dt_us=26118
iter=576 dmajflt=219 dt_us=27785
iter=577 dmajflt=234 dt_us=27706
iter=578 dmajflt=227 dt_us=28176
iter=579 dmajflt=225 dt_us=25526
iter=580 dmajflt=222 dt_us=28063
iter=581 dmajflt=228 dt_us=27918
iter=582 dmajflt=224 dt_us=28290
iter=583 dmajflt=222 dt_us=26723
iter=584 dmajflt=228 dt_us=27982
iter=585 dmajflt=227 dt_us=25857
iter=586 dmajflt=219 dt_us=25171
iter=587 dmajflt=219 dt_us=24894
iter=588 dmajflt=216 dt_us=25037
iter=589 dmajflt=216 dt_us=25245
iter=590 dmajflt=220 dt_us=25014
iter=591 dmajflt=224 dt_us=25905
iter=592 dmajflt=221 dt_us=26150
iter=593 dmajflt=223 dt_us=25066
iter=594 dmajflt=219 dt_us=25093
iter=595 dmajflt=225 dt_us=23194
iter=596 dmajflt=218 dt_us=25498
iter=597 dmajflt=216 dt_us=23841
iter=598 dmajflt=212 dt_us=25541
iter=599 dmajflt=217 dt_us=24286
iter=600 dmajflt=213 dt_us=26079
iter=601 dmajflt=230 dt_us=26473
iter=602 dmajflt=237 dt_us=25750
iter=603 dmajflt=253 dt_us=24722
iter=604 dmajflt=263 dt_us=25400
iter=605 dmajflt=254 dt_us=25004
iter=606 dmajflt=263 dt_us=29923
iter=607 dmajflt=249 dt_us=24607
iter=608 dmajflt=214 dt_us=26016
iter=609 dmajflt=216 dt_us=23670
iter=610 dmajflt=210 dt_us=25749
iter=611 dmajflt=216 dt_us=23127
iter=612 dmajflt=243 dt_us=25913
iter=613 dmajflt=234 dt_us=24621
iter=614 dmajflt=223 dt_us=24887
iter=615 dmajflt=217 dt_us=24528
iter=616 dmajflt=228 dt_us=24470
iter=617 dmajflt=225 dt_us=25506
iter=618 dmajflt=217 dt_us=26533
iter=619 dmajflt=229 dt_us=27557
iter=620 dmajflt=218 dt_us=25101
iter=621 dmajflt=228 dt_us=25097
iter=622 dmajflt=223 dt_us=23748
iter=623 dmajflt=222 dt_us=24729
iter=624 dmajflt=219 dt_us=25123
iter=625 dmajflt=234 dt_us=26344
iter=626 dmajflt=230 dt_us=23138
iter=627 dmajflt=211 dt_us=22292
iter=628 dmajflt=215 dt_us=24031
iter=629 dmajflt=230 dt_us=25865
iter=630 dmajflt=225 dt_us=24405
iter=631 dmajflt=230 dt_us=24433
iter=632 dmajflt=224 dt_us=23440
iter=633 dmajflt=230 dt_us=24736
iter=634 dmajflt=231 dt_us=26426
iter=635 dmajflt=219 dt_us=27388
iter=636 dmajflt=216 dt_us=24135
iter=637 dmajflt=219 dt_us=22349
iter=638 dmajflt=219 dt_us=24653
iter=639 dmajflt=298 dt_us=24365
iter=640 dmajflt=244 dt_us=25344
iter=641 dmajflt=239 dt_us=24438
iter=642 dmajflt=241 dt_us=25909
iter=643 dmajflt=243 dt_us=23901
iter=644 dmajflt=211 dt_us=27159
iter=645 dmajflt=258 dt_us=24103
iter=646 dmajflt=240 dt_us=24287
iter=647 dmajflt=272 dt_us=23863
iter=648 dmajflt=243 dt_us=24651
iter=649 dmajflt=189 dt_us=21901
iter=650 dmajflt=214 dt_us=25230
iter=651 dmajflt=191 dt_us=22940
iter=652 dmajflt=248 dt_us=25649
iter=653 dmajflt=228 dt_us=28173
iter=654 dmajflt=239 dt_us=24110
iter=655 dmajflt=239 dt_us=26104
iter=656 dmajflt=243 dt_us=29087
iter=657 dmajflt=245 dt_us=25927
iter=658 dmajflt=235 dt_us=26054
iter=659 dmajflt=227 dt_us=26019
iter=660 dmajflt=237 dt_us=28221
iter=661 dmajflt=239 dt_us=28872
iter=662 dmajflt=227 dt_us=25332
iter=663 dmajflt=211 dt_us=25896
iter=664 dmajflt=221 dt_us=25521
iter=665 dmajflt=210 dt_us=24736
iter=666 dmajflt=217 dt_us=23506
iter=667 dmajflt=211 dt_us=24345
iter=668 dmajflt=208 dt_us=23603
iter=669 dmajflt=208 dt_us=24590
iter=670 dmajflt=217 dt_us=26040
iter=671 dmajflt=218 dt_us=26502
iter=672 dmajflt=216 dt_us=22427
iter=673 dmajflt=214 dt_us=24862
iter=674 dmajflt=212 dt_us=24471
iter=675 dmajflt=202 dt_us=26034
iter=676 dmajflt=212 dt_us=28888
iter=677 dmajflt=216 dt_us=25335
iter=678 dmajflt=213 dt_us=24750
iter=679 dmajflt=218 dt_us=25104
iter=680 dmajflt=212 dt_us=23779
iter=681 dmajflt=206 dt_us=24887
iter=682 dmajflt=204 dt_us=24444
iter=683 dmajflt=203 dt_us=23081
iter=684 dmajflt=203 dt_us=24600
iter=685 dmajflt=214 dt_us=23635
iter=686 dmajflt=224 dt_us=25545
iter=687 dmajflt=232 dt_us=25107
iter=688 dmajflt=238 dt_us=24256
iter=689 dmajflt=266 dt_us=26435
iter=690 dmajflt=257 dt_us=24010
iter=691 dmajflt=279 dt_us=26923
iter=692 dmajflt=230 dt_us=25416
iter=693 dmajflt=214 dt_us=24683
iter=694 dmajflt=243 dt_us=26725
iter=695 dmajflt=219 dt_us=25119
iter=696 dmajflt=234 dt_us=23933
iter=697 dmajflt=232 dt_us=26251
iter=698 dmajflt=237 dt_us=24298
iter=699 dmajflt=233 dt_us=24758
iter=700 dmajflt=210 dt_us=25149
iter=701 dmajflt=203 dt_us=24750
iter=702 dmajflt=206 dt_us=23731
iter=703 dmajflt=204 dt_us=26084
iter=704 dmajflt=217 dt_us=25310
iter=705 dmajflt=221 dt_us=26612
iter=706 dmajflt=234 dt_us=25499
iter=707 dmajflt=220 dt_us=27779
iter=708 dmajflt=249 dt_us=26659
iter=709 dmajflt=222 dt_us=27665
iter=710 dmajflt=233 dt_us=25483
iter=711 dmajflt=243 dt_us=27616
iter=712 dmajflt=240 dt_us=24769
iter=713 dmajflt=249 dt_us=26561
iter=714 dmajflt=239 dt_us=25476
iter=715 dmajflt=243 dt_us=25925
iter=716 dmajflt=260 dt_us=23448
iter=717 dmajflt=242 dt_us=26200
iter=718 dmajflt=235 dt_us=27975
iter=719 dmajflt=249 dt_us=27680
iter=720 dmajflt=238 dt_us=25814
iter=721 dmajflt=233 dt_us=25805
iter=722 dmajflt=228 dt_us=27552
iter=723 dmajflt=236 dt_us=27291
iter=724 dmajflt=243 dt_us=26597
iter=725 dmajflt=257 dt_us=27673
iter=726 dmajflt=233 dt_us=26363
iter=727 dmajflt=240 dt_us=28183
iter=728 dmajflt=233 dt_us=25502
iter=729 dmajflt=216 dt_us=24359
iter=730 dmajflt=211 dt_us=25867
iter=731 dmajflt=212 dt_us=25751
iter=732 dmajflt=202 dt_us=24460
iter=733 dmajflt=224 dt_us=26974
iter=734 dmajflt=213 dt_us=24550
iter=735 dmajflt=215 dt_us=25515
iter=736 dmajflt=218 dt_us=25274
iter=737 dmajflt=203 dt_us=26365
iter=738 dmajflt=223 dt_us=26168
iter=739 dmajflt=217 dt_us=26471
iter=740 dmajflt=217 dt_us=25442
iter=741 dmajflt=213 dt_us=27491
iter=742 dmajflt=263 dt_us=25061
iter=743 dmajflt=256 dt_us=27614
iter=744 dmajflt=234 dt_us=25493
iter=745 dmajflt=237 dt_us=25252
iter=746 dmajflt=241 dt_us=26558
iter=747 dmajflt=225 dt_us=27246
iter=748 dmajflt=223 dt_us=26889
iter=749 dmajflt=218 dt_us=27633
iter=750 dmajflt=221 dt_us=25410
iter=751 dmajflt=211 dt_us=26194
iter=752 dmajflt=207 dt_us=27318
iter=753 dmajflt=206 dt_us=25581
iter=754 dmajflt=208 dt_us=25497
iter=755 dmajflt=206 dt_us=25044
iter=756 dmajflt=206 dt_us=24287
iter=757 dmajflt=227 dt_us=25077
iter=758 dmajflt=225 dt_us=26895
iter=759 dmajflt=227 dt_us=24728
iter=760 dmajflt=236 dt_us=27494
iter=761 dmajflt=257 dt_us=25614
iter=762 dmajflt=242 dt_us=27835
iter=763 dmajflt=231 dt_us=23594
iter=764 dmajflt=216 dt_us=25619
iter=765 dmajflt=209 dt_us=25477
iter=766 dmajflt=211 dt_us=23717
iter=767 dmajflt=222 dt_us=26459
iter=768 dmajflt=221 dt_us=25523
iter=769 dmajflt=207 dt_us=26029
iter=770 dmajflt=205 dt_us=25853
iter=771 dmajflt=214 dt_us=23868
iter=772 dmajflt=213 dt_us=24789
iter=773 dmajflt=207 dt_us=22932
iter=774 dmajflt=203 dt_us=25302
iter=775 dmajflt=264 dt_us=24801
iter=776 dmajflt=231 dt_us=23671
iter=777 dmajflt=241 dt_us=26301
iter=778 dmajflt=236 dt_us=26847
iter=779 dmajflt=244 dt_us=24920
iter=780 dmajflt=246 dt_us=27585
iter=781 dmajflt=240 dt_us=25912
iter=782 dmajflt=246 dt_us=25846
iter=783 dmajflt=236 dt_us=25617
iter=784 dmajflt=249 dt_us=26596
iter=785 dmajflt=249 dt_us=25971
iter=786 dmajflt=225 dt_us=25648
iter=787 dmajflt=236 dt_us=27292
iter=788 dmajflt=244 dt_us=26434
iter=789 dmajflt=235 dt_us=28273
iter=790 dmajflt=249 dt_us=29465
iter=791 dmajflt=243 dt_us=26232
iter=792 dmajflt=228 dt_us=28808
iter=793 dmajflt=250 dt_us=27752
iter=794 dmajflt=252 dt_us=29783
iter=795 dmajflt=244 dt_us=24443
iter=796 dmajflt=240 dt_us=26717
iter=797 dmajflt=211 dt_us=27266
iter=798 dmajflt=211 dt_us=29217
iter=799 dmajflt=215 dt_us=27833
iter=800 dmajflt=220 dt_us=27089
iter=801 dmajflt=213 dt_us=27437
iter=802 dmajflt=205 dt_us=27908
iter=803 dmajflt=222 dt_us=26397
iter=804 dmajflt=218 dt_us=25714
iter=805 dmajflt=219 dt_us=27508
iter=806 dmajflt=220 dt_us=28199
iter=807 dmajflt=208 dt_us=25697
iter=808 dmajflt=217 dt_us=26810
iter=809 dmajflt=213 dt_us=26568
iter=810 dmajflt=213 dt_us=26712
iter=811 dmajflt=215 dt_us=24191
iter=812 dmajflt=226 dt_us=27918
iter=813 dmajflt=219 dt_us=26471
iter=814 dmajflt=219 dt_us=25318
iter=815 dmajflt=213 dt_us=25270
iter=816 dmajflt=223 dt_us=25879
iter=817 dmajflt=213 dt_us=24410
iter=818 dmajflt=222 dt_us=26260
iter=819 dmajflt=227 dt_us=24632
iter=820 dmajflt=232 dt_us=25927
iter=821 dmajflt=228 dt_us=25066
iter=822 dmajflt=223 dt_us=23469
iter=823 dmajflt=241 dt_us=27072
iter=824 dmajflt=226 dt_us=25357
iter=825 dmajflt=227 dt_us=24751
iter=826 dmajflt=238 dt_us=23464
iter=827 dmajflt=234 dt_us=25926
iter=828 dmajflt=229 dt_us=24612
iter=829 dmajflt=219 dt_us=25142
iter=830 dmajflt=233 dt_us=23516
iter=831 dmajflt=243 dt_us=25874
iter=832 dmajflt=221 dt_us=24673
iter=833 dmajflt=237 dt_us=24900
iter=834 dmajflt=236 dt_us=26137
iter=835 dmajflt=224 dt_us=25837
iter=836 dmajflt=230 dt_us=26656
iter=837 dmajflt=210 dt_us=25526
iter=838 dmajflt=209 dt_us=24998
iter=839 dmajflt=205 dt_us=25455
iter=840 dmajflt=245 dt_us=28887
iter=841 dmajflt=239 dt_us=25582
iter=842 dmajflt=238 dt_us=24449
iter=843 dmajflt=232 dt_us=27237
iter=844 dmajflt=275 dt_us=27331
iter=845 dmajflt=243 dt_us=25370
iter=846 dmajflt=254 dt_us=27707
iter=847 dmajflt=273 dt_us=26814
iter=848 dmajflt=226 dt_us=25521
iter=849 dmajflt=229 dt_us=25340
iter=850 dmajflt=234 dt_us=25325
iter=851 dmajflt=225 dt_us=26036
iter=852 dmajflt=201 dt_us=24417
iter=853 dmajflt=209 dt_us=24644
iter=854 dmajflt=200 dt_us=25237
iter=855 dmajflt=208 dt_us=26216
iter=856 dmajflt=194 dt_us=25438
iter=857 dmajflt=208 dt_us=25212
iter=858 dmajflt=203 dt_us=24291
iter=859 dmajflt=223 dt_us=27012
iter=860 dmajflt=213 dt_us=26469
iter=861 dmajflt=216 dt_us=27392
iter=862 dmajflt=216 dt_us=24010
iter=863 dmajflt=214 dt_us=27647
iter=864 dmajflt=213 dt_us=26336
iter=865 dmajflt=215 dt_us=25688
iter=866 dmajflt=216 dt_us=26712
iter=867 dmajflt=209 dt_us=26171
iter=868 dmajflt=222 dt_us=27176
iter=869 dmajflt=222 dt_us=27220
iter=870 dmajflt=216 dt_us=27053
iter=871 dmajflt=235 dt_us=26549
iter=872 dmajflt=220 dt_us=25115
iter=873 dmajflt=222 dt_us=26272
iter=874 dmajflt=211 dt_us=26665
iter=875 dmajflt=228 dt_us=24145
iter=876 dmajflt=213 dt_us=24796
iter=877 dmajflt=231 dt_us=26122
iter=878 dmajflt=236 dt_us=25451
iter=879 dmajflt=245 dt_us=24590
iter=880 dmajflt=248 dt_us=26048
iter=881 dmajflt=249 dt_us=24413
iter=882 dmajflt=224 dt_us=24105
iter=883 dmajflt=231 dt_us=24550
iter=884 dmajflt=240 dt_us=25831
iter=885 dmajflt=231 dt_us=24213
iter=886 dmajflt=218 dt_us=26224
iter=887 dmajflt=216 dt_us=27436
iter=888 dmajflt=225 dt_us=27497
iter=889 dmajflt=217 dt_us=29212
iter=890 dmajflt=208 dt_us=26613
iter=891 dmajflt=211 dt_us=26851
iter=892 dmajflt=217 dt_us=27734
iter=893 dmajflt=212 dt_us=27154
iter=894 dmajflt=214 dt_us=28422
iter=895 dmajflt=226 dt_us=27493
iter=896 dmajflt=227 dt_us=26849
iter=897 dmajflt=230 dt_us=25483
iter=898 dmajflt=239 dt_us=27394
iter=899 dmajflt=208 dt_us=25885
iter=900 dmajflt=191 dt_us=24543
iter=901 dmajflt=212 dt_us=28345
iter=902 dmajflt=189 dt_us=24231
iter=903 dmajflt=211 dt_us=27105
iter=904 dmajflt=207 dt_us=27332
iter=905 dmajflt=207 dt_us=25966
iter=906 dmajflt=208 dt_us=25482
iter=907 dmajflt=209 dt_us=26525
iter=908 dmajflt=212 dt_us=27316
iter=909 dmajflt=217 dt_us=27172
iter=910 dmajflt=213 dt_us=26086
iter=911 dmajflt=211 dt_us=27259
iter=912 dmajflt=219 dt_us=27821
iter=913 dmajflt=245 dt_us=27125
iter=914 dmajflt=234 dt_us=26455
iter=915 dmajflt=230 dt_us=26691
iter=916 dmajflt=233 dt_us=26143
iter=917 dmajflt=227 dt_us=27935
iter=918 dmajflt=246 dt_us=25895
iter=919 dmajflt=252 dt_us=26474
iter=920 dmajflt=236 dt_us=28032
iter=921 dmajflt=245 dt_us=26307
iter=922 dmajflt=235 dt_us=26431
iter=923 dmajflt=233 dt_us=27806
iter=924 dmajflt=252 dt_us=25319
iter=925 dmajflt=235 dt_us=25148
iter=926 dmajflt=241 dt_us=28434
iter=927 dmajflt=227 dt_us=25093
iter=928 dmajflt=227 dt_us=26442
iter=929 dmajflt=215 dt_us=26356
iter=930 dmajflt=215 dt_us=25577
iter=931 dmajflt=208 dt_us=24600
iter=932 dmajflt=212 dt_us=27052
iter=933 dmajflt=224 dt_us=25968
iter=934 dmajflt=210 dt_us=23797
iter=935 dmajflt=211 dt_us=26181
iter=936 dmajflt=214 dt_us=24652
iter=937 dmajflt=215 dt_us=26914
iter=938 dmajflt=222 dt_us=28111
iter=939 dmajflt=225 dt_us=27889
iter=940 dmajflt=203 dt_us=24390
iter=941 dmajflt=219 dt_us=25577
iter=942 dmajflt=212 dt_us=25444
iter=943 dmajflt=222 dt_us=24276
iter=944 dmajflt=229 dt_us=27186
iter=945 dmajflt=254 dt_us=26171
iter=946 dmajflt=243 dt_us=27165
iter=947 dmajflt=232 dt_us=25340
iter=948 dmajflt=212 dt_us=27293
iter=949 dmajflt=237 dt_us=29185
iter=950 dmajflt=215 dt_us=25534
iter=951 dmajflt=220 dt_us=26510
iter=952 dmajflt=211 dt_us=25733
iter=953 dmajflt=207 dt_us=26782
iter=954 dmajflt=211 dt_us=28024
iter=955 dmajflt=202 dt_us=25253
iter=956 dmajflt=202 dt_us=25884
iter=957 dmajflt=208 dt_us=25545
iter=958 dmajflt=207 dt_us=25031
iter=959 dmajflt=203 dt_us=25650
iter=960 dmajflt=202 dt_us=24374
iter=961 dmajflt=203 dt_us=24736
iter=962 dmajflt=218 dt_us=26533
iter=963 dmajflt=221 dt_us=25611
iter=964 dmajflt=218 dt_us=25017
iter=965 dmajflt=240 dt_us=27126
iter=966 dmajflt=213 dt_us=24647
iter=967 dmajflt=219 dt_us=27530
iter=968 dmajflt=217 dt_us=26543
iter=969 dmajflt=209 dt_us=27730
iter=970 dmajflt=223 dt_us=27133
iter=971 dmajflt=215 dt_us=27800
iter=972 dmajflt=225 dt_us=28168
iter=973 dmajflt=228 dt_us=29726
iter=974 dmajflt=223 dt_us=26837
iter=975 dmajflt=225 dt_us=27586
iter=976 dmajflt=234 dt_us=27683
iter=977 dmajflt=226 dt_us=26962
iter=978 dmajflt=235 dt_us=25972
iter=979 dmajflt=233 dt_us=28004
iter=980 dmajflt=235 dt_us=28781
iter=981 dmajflt=246 dt_us=27245
iter=982 dmajflt=228 dt_us=27310
iter=983 dmajflt=234 dt_us=24828
iter=984 dmajflt=243 dt_us=26449
iter=985 dmajflt=238 dt_us=26413
iter=986 dmajflt=253 dt_us=27956
iter=987 dmajflt=245 dt_us=26182
iter=988 dmajflt=244 dt_us=27729
iter=989 dmajflt=242 dt_us=26142
iter=990 dmajflt=243 dt_us=28498
iter=991 dmajflt=230 dt_us=27798
iter=992 dmajflt=217 dt_us=28666
iter=993 dmajflt=222 dt_us=28567
iter=994 dmajflt=218 dt_us=26225
iter=995 dmajflt=211 dt_us=26884
iter=996 dmajflt=220 dt_us=25599
iter=997 dmajflt=216 dt_us=26067
iter=998 dmajflt=208 dt_us=27432
iter=999 dmajflt=215 dt_us=26367
iter=1000 dmajflt=206 dt_us=25581
iter=1001 dmajflt=215 dt_us=26812
iter=1002 dmajflt=211 dt_us=27571
iter=1003 dmajflt=220 dt_us=28440
iter=1004 dmajflt=222 dt_us=26503
iter=1005 dmajflt=212 dt_us=27912
iter=1006 dmajflt=216 dt_us=24426
iter=1007 dmajflt=220 dt_us=24853
iter=1008 dmajflt=225 dt_us=27050
iter=1009 dmajflt=219 dt_us=27035
iter=1010 dmajflt=215 dt_us=25491
iter=1011 dmajflt=230 dt_us=26341
iter=1012 dmajflt=247 dt_us=25626
iter=1013 dmajflt=256 dt_us=27922
iter=1014 dmajflt=222 dt_us=26561
iter=1015 dmajflt=246 dt_us=24868
iter=1016 dmajflt=249 dt_us=28539
iter=1017 dmajflt=232 dt_us=24588
iter=1018 dmajflt=229 dt_us=26218
iter=1019 dmajflt=250 dt_us=25598
iter=1020 dmajflt=232 dt_us=25463
iter=1021 dmajflt=246 dt_us=23901
iter=1022 dmajflt=235 dt_us=27453
iter=1023 dmajflt=240 dt_us=27158
iter=1024 dmajflt=242 dt_us=26444
iter=1025 dmajflt=229 dt_us=27850
iter=1026 dmajflt=233 dt_us=28499
iter=1027 dmajflt=227 dt_us=26880
iter=1028 dmajflt=219 dt_us=27925
iter=1029 dmajflt=226 dt_us=28535
iter=1030 dmajflt=220 dt_us=27588
iter=1031 dmajflt=207 dt_us=27376
iter=1032 dmajflt=225 dt_us=26136
iter=1033 dmajflt=228 dt_us=27940
iter=1034 dmajflt=222 dt_us=28149
iter=1035 dmajflt=241 dt_us=28324
iter=1036 dmajflt=256 dt_us=28847
iter=1037 dmajflt=220 dt_us=23510
iter=1038 dmajflt=233 dt_us=25098
iter=1039 dmajflt=235 dt_us=26784
iter=1040 dmajflt=252 dt_us=24352
iter=1041 dmajflt=234 dt_us=26005
iter=1042 dmajflt=244 dt_us=27373
iter=1043 dmajflt=242 dt_us=27369
iter=1044 dmajflt=222 dt_us=26835
iter=1045 dmajflt=240 dt_us=26750
iter=1046 dmajflt=237 dt_us=27803
iter=1047 dmajflt=223 dt_us=26237
iter=1048 dmajflt=211 dt_us=27838
iter=1049 dmajflt=226 dt_us=26244
iter=1050 dmajflt=228 dt_us=28488
iter=1051 dmajflt=244 dt_us=27639
iter=1052 dmajflt=237 dt_us=26716
iter=1053 dmajflt=240 dt_us=26023
iter=1054 dmajflt=241 dt_us=29185
iter=1055 dmajflt=240 dt_us=26452
iter=1056 dmajflt=235 dt_us=27889
iter=1057 dmajflt=244 dt_us=25310
iter=1058 dmajflt=248 dt_us=26780
iter=1059 dmajflt=241 dt_us=27465
iter=1060 dmajflt=225 dt_us=27390
iter=1061 dmajflt=246 dt_us=28375
iter=1062 dmajflt=234 dt_us=29042
iter=1063 dmajflt=243 dt_us=29742
iter=1064 dmajflt=265 dt_us=28719
iter=1065 dmajflt=225 dt_us=26916
iter=1066 dmajflt=244 dt_us=30516
iter=1067 dmajflt=228 dt_us=28390
iter=1068 dmajflt=215 dt_us=26805
iter=1069 dmajflt=241 dt_us=27010
iter=1070 dmajflt=232 dt_us=28023
iter=1071 dmajflt=250 dt_us=25783
iter=1072 dmajflt=232 dt_us=27391
iter=1073 dmajflt=222 dt_us=25322
iter=1074 dmajflt=236 dt_us=28309
iter=1075 dmajflt=235 dt_us=26655
iter=1076 dmajflt=234 dt_us=27985
iter=1077 dmajflt=226 dt_us=25691
iter=1078 dmajflt=212 dt_us=25751
iter=1079 dmajflt=236 dt_us=26345
iter=1080 dmajflt=227 dt_us=27495
iter=1081 dmajflt=234 dt_us=28643
iter=1082 dmajflt=237 dt_us=26720
iter=1083 dmajflt=218 dt_us=27301
iter=1084 dmajflt=218 dt_us=27049
iter=1085 dmajflt=225 dt_us=27194
iter=1086 dmajflt=221 dt_us=28660
iter=1087 dmajflt=228 dt_us=27443
iter=1088 dmajflt=209 dt_us=26456
iter=1089 dmajflt=220 dt_us=29150
iter=1090 dmajflt=231 dt_us=28407
iter=1091 dmajflt=222 dt_us=26729
iter=1092 dmajflt=228 dt_us=27871
iter=1093 dmajflt=232 dt_us=28386
iter=1094 dmajflt=236 dt_us=27261
iter=1095 dmajflt=230 dt_us=27914
iter=1096 dmajflt=231 dt_us=27803
iter=1097 dmajflt=232 dt_us=27438
iter=1098 dmajflt=225 dt_us=28980
iter=1099 dmajflt=237 dt_us=27138
iter=1100 dmajflt=233 dt_us=27776
iter=1101 dmajflt=234 dt_us=27161
iter=1102 dmajflt=235 dt_us=26667
iter=1103 dmajflt=242 dt_us=28514
iter=1104 dmajflt=217 dt_us=26599
iter=1105 dmajflt=245 dt_us=28342
iter=1106 dmajflt=244 dt_us=26965
iter=1107 dmajflt=238 dt_us=28007
iter=1108 dmajflt=239 dt_us=28158
iter=1109 dmajflt=235 dt_us=26219
iter=1110 dmajflt=237 dt_us=26403
iter=1111 dmajflt=235 dt_us=26489
iter=1112 dmajflt=231 dt_us=26159
iter=1113 dmajflt=237 dt_us=26274
iter=1114 dmajflt=233 dt_us=26113
iter=1115 dmajflt=247 dt_us=28153
iter=1116 dmajflt=233 dt_us=25959
iter=1117 dmajflt=229 dt_us=28266
iter=1118 dmajflt=241 dt_us=26169
iter=1119 dmajflt=247 dt_us=27848
iter=1120 dmajflt=240 dt_us=26416
iter=1121 dmajflt=245 dt_us=26781
iter=1122 dmajflt=234 dt_us=27565
iter=1123 dmajflt=233 dt_us=27747
iter=1124 dmajflt=228 dt_us=26714
iter=1125 dmajflt=228 dt_us=27062
iter=1126 dmajflt=235 dt_us=26307
iter=1127 dmajflt=235 dt_us=27071
iter=1128 dmajflt=230 dt_us=29261
iter=1129 dmajflt=226 dt_us=27666
iter=1130 dmajflt=221 dt_us=27324
iter=1131 dmajflt=232 dt_us=29111
iter=1132 dmajflt=232 dt_us=28067
iter=1133 dmajflt=239 dt_us=28757
iter=1134 dmajflt=248 dt_us=26561
iter=1135 dmajflt=242 dt_us=26991
iter=1136 dmajflt=233 dt_us=26413
iter=1137 dmajflt=232 dt_us=25114
iter=1138 dmajflt=224 dt_us=27100
iter=1139 dmajflt=229 dt_us=27165
iter=1140 dmajflt=227 dt_us=25736
iter=1141 dmajflt=238 dt_us=26133
iter=1142 dmajflt=230 dt_us=25726
iter=1143 dmajflt=251 dt_us=25853
iter=1144 dmajflt=244 dt_us=26112
iter=1145 dmajflt=244 dt_us=25758
iter=1146 dmajflt=233 dt_us=27577
iter=1147 dmajflt=246 dt_us=25887
iter=1148 dmajflt=235 dt_us=26213
iter=1149 dmajflt=232 dt_us=26786
iter=1150 dmajflt=235 dt_us=25040
iter=1151 dmajflt=235 dt_us=26572
iter=1152 dmajflt=244 dt_us=27192
iter=1153 dmajflt=230 dt_us=26146
iter=1154 dmajflt=233 dt_us=26692
iter=1155 dmajflt=227 dt_us=26234
iter=1156 dmajflt=253 dt_us=26714
iter=1157 dmajflt=226 dt_us=24752
iter=1158 dmajflt=210 dt_us=24826
iter=1159 dmajflt=229 dt_us=26253
iter=1160 dmajflt=225 dt_us=27116
iter=1161 dmajflt=246 dt_us=25825
iter=1162 dmajflt=226 dt_us=27333
iter=1163 dmajflt=254 dt_us=27312
iter=1164 dmajflt=256 dt_us=27134
iter=1165 dmajflt=227 dt_us=26104
iter=1166 dmajflt=235 dt_us=28954
iter=1167 dmajflt=224 dt_us=23364
iter=1168 dmajflt=232 dt_us=26346
iter=1169 dmajflt=242 dt_us=26781
iter=1170 dmajflt=227 dt_us=25790
iter=1171 dmajflt=237 dt_us=26977
iter=1172 dmajflt=240 dt_us=25362
iter=1173 dmajflt=244 dt_us=27330
iter=1174 dmajflt=227 dt_us=26405
iter=1175 dmajflt=230 dt_us=27477
iter=1176 dmajflt=242 dt_us=27418
iter=1177 dmajflt=226 dt_us=27196
iter=1178 dmajflt=244 dt_us=26420
iter=1179 dmajflt=229 dt_us=26515
iter=1180 dmajflt=251 dt_us=26719
iter=1181 dmajflt=231 dt_us=28349
iter=1182 dmajflt=243 dt_us=28045
iter=1183 dmajflt=228 dt_us=27090
iter=1184 dmajflt=238 dt_us=26503
iter=1185 dmajflt=241 dt_us=26810
iter=1186 dmajflt=219 dt_us=25557
iter=1187 dmajflt=215 dt_us=27425
iter=1188 dmajflt=214 dt_us=26788
iter=1189 dmajflt=241 dt_us=26030
iter=1190 dmajflt=215 dt_us=27141
iter=1191 dmajflt=243 dt_us=24248
iter=1192 dmajflt=241 dt_us=25722
iter=1193 dmajflt=242 dt_us=25653
iter=1194 dmajflt=243 dt_us=27032
iter=1195 dmajflt=225 dt_us=27674
iter=1196 dmajflt=223 dt_us=26652
iter=1197 dmajflt=228 dt_us=26223
iter=1198 dmajflt=217 dt_us=25013
iter=1199 dmajflt=239 dt_us=26169
iter=1200 dmajflt=236 dt_us=25085
iter=1201 dmajflt=251 dt_us=28297
iter=1202 dmajflt=227 dt_us=25740
iter=1203 dmajflt=227 dt_us=26895
iter=1204 dmajflt=245 dt_us=26688
iter=1205 dmajflt=243 dt_us=25702
iter=1206 dmajflt=233 dt_us=25975
iter=1207 dmajflt=244 dt_us=24357
iter=1208 dmajflt=245 dt_us=26774
iter=1209 dmajflt=254 dt_us=26457
iter=1210 dmajflt=247 dt_us=25628
iter=1211 dmajflt=247 dt_us=25738
iter=1212 dmajflt=245 dt_us=26763
iter=1213 dmajflt=247 dt_us=25343
iter=1214 dmajflt=236 dt_us=28314
iter=1215 dmajflt=227 dt_us=24560
iter=1216 dmajflt=217 dt_us=25221
iter=1217 dmajflt=220 dt_us=25115
iter=1218 dmajflt=235 dt_us=25286
iter=1219 dmajflt=202 dt_us=24378
iter=1220 dmajflt=200 dt_us=25500
iter=1221 dmajflt=224 dt_us=26398
iter=1222 dmajflt=237 dt_us=28143
iter=1223 dmajflt=245 dt_us=27492
iter=1224 dmajflt=234 dt_us=29192
iter=1225 dmajflt=226 dt_us=26674
iter=1226 dmajflt=240 dt_us=27653
iter=1227 dmajflt=235 dt_us=26999
iter=1228 dmajflt=248 dt_us=28689
iter=1229 dmajflt=216 dt_us=25787
iter=1230 dmajflt=228 dt_us=26097
iter=1231 dmajflt=227 dt_us=25801
iter=1232 dmajflt=249 dt_us=26032
iter=1233 dmajflt=238 dt_us=25888
iter=1234 dmajflt=238 dt_us=26038
iter=1235 dmajflt=251 dt_us=27964
iter=1236 dmajflt=228 dt_us=25429
iter=1237 dmajflt=253 dt_us=27976
iter=1238 dmajflt=248 dt_us=27237
iter=1239 dmajflt=230 dt_us=26699
iter=1240 dmajflt=228 dt_us=27358
iter=1241 dmajflt=228 dt_us=26651
iter=1242 dmajflt=217 dt_us=25820
iter=1243 dmajflt=237 dt_us=28303
iter=1244 dmajflt=228 dt_us=27070
iter=1245 dmajflt=229 dt_us=26110
iter=1246 dmajflt=209 dt_us=25871
iter=1247 dmajflt=210 dt_us=27247
iter=1248 dmajflt=202 dt_us=24124
iter=1249 dmajflt=210 dt_us=24100
iter=1250 dmajflt=195 dt_us=23497
iter=1251 dmajflt=217 dt_us=22932
iter=1252 dmajflt=221 dt_us=25118
iter=1253 dmajflt=239 dt_us=27019
iter=1254 dmajflt=235 dt_us=25342
iter=1255 dmajflt=245 dt_us=23440
iter=1256 dmajflt=237 dt_us=26331
iter=1257 dmajflt=220 dt_us=24874
iter=1258 dmajflt=236 dt_us=28023
iter=1259 dmajflt=236 dt_us=24950
iter=1260 dmajflt=261 dt_us=25005
iter=1261 dmajflt=241 dt_us=25846
iter=1262 dmajflt=232 dt_us=26905
iter=1263 dmajflt=250 dt_us=25960
iter=1264 dmajflt=239 dt_us=26919
iter=1265 dmajflt=222 dt_us=25444
iter=1266 dmajflt=216 dt_us=26358
iter=1267 dmajflt=218 dt_us=26806
iter=1268 dmajflt=220 dt_us=23773
iter=1269 dmajflt=216 dt_us=24738
iter=1270 dmajflt=210 dt_us=23365
iter=1271 dmajflt=202 dt_us=23635
iter=1272 dmajflt=208 dt_us=25334
iter=1273 dmajflt=208 dt_us=27229
iter=1274 dmajflt=228 dt_us=27399
iter=1275 dmajflt=213 dt_us=26581
iter=1276 dmajflt=222 dt_us=27665
iter=1277 dmajflt=224 dt_us=27799
iter=1278 dmajflt=229 dt_us=26956
iter=1279 dmajflt=231 dt_us=26715
iter=1280 dmajflt=207 dt_us=26785
iter=1281 dmajflt=191 dt_us=24386
iter=1282 dmajflt=202 dt_us=25711
iter=1283 dmajflt=184 dt_us=25233
iter=1284 dmajflt=208 dt_us=25787
iter=1285 dmajflt=197 dt_us=24894
iter=1286 dmajflt=217 dt_us=25167
iter=1287 dmajflt=211 dt_us=26044
iter=1288 dmajflt=211 dt_us=27918
iter=1289 dmajflt=212 dt_us=26401
iter=1290 dmajflt=215 dt_us=26544
iter=1291 dmajflt=211 dt_us=25732
iter=1292 dmajflt=217 dt_us=26533
iter=1293 dmajflt=219 dt_us=26680
iter=1294 dmajflt=218 dt_us=27721
iter=1295 dmajflt=219 dt_us=25757
iter=1296 dmajflt=223 dt_us=27919
iter=1297 dmajflt=217 dt_us=26616
iter=1298 dmajflt=212 dt_us=26658
iter=1299 dmajflt=236 dt_us=27288
iter=1300 dmajflt=229 dt_us=25931
iter=1301 dmajflt=221 dt_us=25460
iter=1302 dmajflt=213 dt_us=25189
iter=1303 dmajflt=204 dt_us=24342
iter=1304 dmajflt=206 dt_us=23546
iter=1305 dmajflt=212 dt_us=26252
iter=1306 dmajflt=225 dt_us=26848
iter=1307 dmajflt=240 dt_us=27337
iter=1308 dmajflt=210 dt_us=27946
iter=1309 dmajflt=217 dt_us=26443
iter=1310 dmajflt=216 dt_us=26796
iter=1311 dmajflt=203 dt_us=26348
iter=1312 dmajflt=220 dt_us=27382
iter=1313 dmajflt=223 dt_us=26987
iter=1314 dmajflt=217 dt_us=26652
iter=1315 dmajflt=220 dt_us=26960
iter=1316 dmajflt=214 dt_us=25458
iter=1317 dmajflt=215 dt_us=25011
iter=1318 dmajflt=214 dt_us=28383
iter=1319 dmajflt=231 dt_us=28316
iter=1320 dmajflt=230 dt_us=27160
iter=1321 dmajflt=214 dt_us=27102
iter=1322 dmajflt=211 dt_us=25638
iter=1323 dmajflt=230 dt_us=29777
iter=1324 dmajflt=214 dt_us=24482
iter=1325 dmajflt=221 dt_us=26452
iter=1326 dmajflt=205 dt_us=25042
iter=1327 dmajflt=225 dt_us=26624
iter=1328 dmajflt=216 dt_us=29196
iter=1329 dmajflt=203 dt_us=24981
iter=1330 dmajflt=231 dt_us=28953
iter=1331 dmajflt=241 dt_us=25879
iter=1332 dmajflt=208 dt_us=24844
iter=1333 dmajflt=212 dt_us=25405
iter=1334 dmajflt=205 dt_us=25931
iter=1335 dmajflt=221 dt_us=26796
iter=1336 dmajflt=217 dt_us=26657
iter=1337 dmajflt=238 dt_us=26469
iter=1338 dmajflt=228 dt_us=26930
iter=1339 dmajflt=228 dt_us=26132
iter=1340 dmajflt=223 dt_us=26096
iter=1341 dmajflt=227 dt_us=26000
iter=1342 dmajflt=224 dt_us=23416
iter=1343 dmajflt=247 dt_us=28145
iter=1344 dmajflt=232 dt_us=26518
iter=1345 dmajflt=226 dt_us=27095
iter=1346 dmajflt=240 dt_us=27573
iter=1347 dmajflt=237 dt_us=27205
iter=1348 dmajflt=235 dt_us=28518
iter=1349 dmajflt=229 dt_us=25928
iter=1350 dmajflt=238 dt_us=26688
iter=1351 dmajflt=237 dt_us=27805
iter=1352 dmajflt=233 dt_us=24856
iter=1353 dmajflt=230 dt_us=26684
iter=1354 dmajflt=241 dt_us=26913
iter=1355 dmajflt=229 dt_us=26610
iter=1356 dmajflt=229 dt_us=27732
iter=1357 dmajflt=230 dt_us=25696
iter=1358 dmajflt=259 dt_us=27099
iter=1359 dmajflt=217 dt_us=26100
iter=1360 dmajflt=250 dt_us=27374
iter=1361 dmajflt=236 dt_us=27752
iter=1362 dmajflt=228 dt_us=25957
iter=1363 dmajflt=217 dt_us=27023
iter=1364 dmajflt=201 dt_us=25279
iter=1365 dmajflt=219 dt_us=27491
iter=1366 dmajflt=221 dt_us=26185
iter=1367 dmajflt=219 dt_us=25346
iter=1368 dmajflt=247 dt_us=26152
iter=1369 dmajflt=246 dt_us=27009
iter=1370 dmajflt=262 dt_us=29288
iter=1371 dmajflt=252 dt_us=25580
iter=1372 dmajflt=237 dt_us=26298
iter=1373 dmajflt=249 dt_us=27070
iter=1374 dmajflt=266 dt_us=28830
iter=1375 dmajflt=241 dt_us=24222
iter=1376 dmajflt=217 dt_us=23056
iter=1377 dmajflt=221 dt_us=22784
iter=1378 dmajflt=275 dt_us=27029
iter=1379 dmajflt=241 dt_us=27613
iter=1380 dmajflt=248 dt_us=26521
iter=1381 dmajflt=232 dt_us=26635
iter=1382 dmajflt=243 dt_us=27837
iter=1383 dmajflt=230 dt_us=25850
iter=1384 dmajflt=240 dt_us=27025
iter=1385 dmajflt=224 dt_us=26967
iter=1386 dmajflt=230 dt_us=27441
iter=1387 dmajflt=228 dt_us=25923
iter=1388 dmajflt=244 dt_us=25502
iter=1389 dmajflt=258 dt_us=25127
iter=1390 dmajflt=250 dt_us=27657
iter=1391 dmajflt=246 dt_us=27954
iter=1392 dmajflt=233 dt_us=24903
iter=1393 dmajflt=223 dt_us=25785
iter=1394 dmajflt=213 dt_us=25680
iter=1395 dmajflt=213 dt_us=28048
iter=1396 dmajflt=202 dt_us=24718
iter=1397 dmajflt=195 dt_us=24568
iter=1398 dmajflt=209 dt_us=26827
iter=1399 dmajflt=217 dt_us=24061
iter=1400 dmajflt=238 dt_us=27710
iter=1401 dmajflt=235 dt_us=24109
iter=1402 dmajflt=255 dt_us=28519
iter=1403 dmajflt=243 dt_us=25877
iter=1404 dmajflt=224 dt_us=25412
iter=1405 dmajflt=228 dt_us=26496
iter=1406 dmajflt=242 dt_us=25055
iter=1407 dmajflt=250 dt_us=28170
iter=1408 dmajflt=253 dt_us=28187
iter=1409 dmajflt=238 dt_us=27705
iter=1410 dmajflt=232 dt_us=27110
iter=1411 dmajflt=237 dt_us=25397
iter=1412 dmajflt=212 dt_us=23660
iter=1413 dmajflt=213 dt_us=23850
iter=1414 dmajflt=234 dt_us=24596
iter=1415 dmajflt=236 dt_us=24211
iter=1416 dmajflt=228 dt_us=24261
iter=1417 dmajflt=223 dt_us=26279
iter=1418 dmajflt=232 dt_us=26354
iter=1419 dmajflt=242 dt_us=26089
iter=1420 dmajflt=242 dt_us=25890
iter=1421 dmajflt=237 dt_us=27630
iter=1422 dmajflt=240 dt_us=26145
iter=1423 dmajflt=232 dt_us=26806
iter=1424 dmajflt=215 dt_us=27171
iter=1425 dmajflt=213 dt_us=27060
iter=1426 dmajflt=205 dt_us=26505
iter=1427 dmajflt=200 dt_us=26485
iter=1428 dmajflt=207 dt_us=25310
iter=1429 dmajflt=211 dt_us=25221
iter=1430 dmajflt=204 dt_us=24686
iter=1431 dmajflt=211 dt_us=26946
iter=1432 dmajflt=237 dt_us=27027
iter=1433 dmajflt=212 dt_us=28956
iter=1434 dmajflt=210 dt_us=25522
iter=1435 dmajflt=214 dt_us=27884
iter=1436 dmajflt=205 dt_us=24793
iter=1437 dmajflt=217 dt_us=25940
iter=1438 dmajflt=227 dt_us=26569
iter=1439 dmajflt=208 dt_us=24209
iter=1440 dmajflt=207 dt_us=25461
iter=1441 dmajflt=222 dt_us=26444
iter=1442 dmajflt=227 dt_us=26025
iter=1443 dmajflt=215 dt_us=26704
iter=1444 dmajflt=234 dt_us=28655
iter=1445 dmajflt=215 dt_us=26642
iter=1446 dmajflt=240 dt_us=29811
iter=1447 dmajflt=225 dt_us=28961
iter=1448 dmajflt=235 dt_us=27771
iter=1449 dmajflt=222 dt_us=29180
iter=1450 dmajflt=238 dt_us=28466
iter=1451 dmajflt=235 dt_us=27119
iter=1452 dmajflt=220 dt_us=28336
iter=1453 dmajflt=228 dt_us=29961
iter=1454 dmajflt=220 dt_us=27226
iter=1455 dmajflt=221 dt_us=28018
iter=1456 dmajflt=220 dt_us=25200
iter=1457 dmajflt=222 dt_us=27164
iter=1458 dmajflt=193 dt_us=23184
iter=1459 dmajflt=227 dt_us=25827
iter=1460 dmajflt=205 dt_us=23110
iter=1461 dmajflt=210 dt_us=24698
iter=1462 dmajflt=231 dt_us=24929
iter=1463 dmajflt=244 dt_us=24777
iter=1464 dmajflt=236 dt_us=24100
iter=1465 dmajflt=234 dt_us=26326
iter=1466 dmajflt=248 dt_us=28221
iter=1467 dmajflt=247 dt_us=27518
iter=1468 dmajflt=245 dt_us=27210
iter=1469 dmajflt=211 dt_us=27518
iter=1470 dmajflt=229 dt_us=24572
iter=1471 dmajflt=226 dt_us=27209
iter=1472 dmajflt=211 dt_us=25876
iter=1473 dmajflt=216 dt_us=26888
iter=1474 dmajflt=222 dt_us=26295
iter=1475 dmajflt=206 dt_us=22637
iter=1476 dmajflt=230 dt_us=23824
iter=1477 dmajflt=239 dt_us=23767
iter=1478 dmajflt=252 dt_us=24751
iter=1479 dmajflt=229 dt_us=23375
iter=1480 dmajflt=241 dt_us=25168
iter=1481 dmajflt=225 dt_us=25839
iter=1482 dmajflt=254 dt_us=24754
iter=1483 dmajflt=231 dt_us=24293
iter=1484 dmajflt=228 dt_us=26527
iter=1485 dmajflt=231 dt_us=29078
iter=1486 dmajflt=228 dt_us=25557
iter=1487 dmajflt=230 dt_us=26682
iter=1488 dmajflt=236 dt_us=26498
iter=1489 dmajflt=232 dt_us=27375
iter=1490 dmajflt=208 dt_us=25631
iter=1491 dmajflt=218 dt_us=25935
iter=1492 dmajflt=241 dt_us=26235
iter=1493 dmajflt=235 dt_us=25863
iter=1494 dmajflt=237 dt_us=27119
iter=1495 dmajflt=239 dt_us=27014
iter=1496 dmajflt=241 dt_us=27156
iter=1497 dmajflt=230 dt_us=29573
iter=1498 dmajflt=238 dt_us=27644
iter=1499 dmajflt=216 dt_us=27895
iter=1500 dmajflt=228 dt_us=27383
iter=1501 dmajflt=224 dt_us=25489
iter=1502 dmajflt=224 dt_us=27559
iter=1503 dmajflt=223 dt_us=26833
iter=1504 dmajflt=223 dt_us=27664
iter=1505 dmajflt=230 dt_us=27624
iter=1506 dmajflt=241 dt_us=26948
iter=1507 dmajflt=251 dt_us=28706
iter=1508 dmajflt=246 dt_us=26201
iter=1509 dmajflt=249 dt_us=29200
iter=1510 dmajflt=242 dt_us=26816
iter=1511 dmajflt=244 dt_us=27976
iter=1512 dmajflt=252 dt_us=26806
iter=1513 dmajflt=231 dt_us=25058
iter=1514 dmajflt=222 dt_us=26889
iter=1515 dmajflt=239 dt_us=25226
iter=1516 dmajflt=235 dt_us=26055
iter=1517 dmajflt=235 dt_us=27090
iter=1518 dmajflt=249 dt_us=26018
iter=1519 dmajflt=233 dt_us=26996
iter=1520 dmajflt=224 dt_us=25903
iter=1521 dmajflt=240 dt_us=26277
iter=1522 dmajflt=230 dt_us=27227
iter=1523 dmajflt=234 dt_us=25486
iter=1524 dmajflt=227 dt_us=25539
iter=1525 dmajflt=255 dt_us=26699
iter=1526 dmajflt=246 dt_us=25955
iter=1527 dmajflt=240 dt_us=26159
iter=1528 dmajflt=238 dt_us=27115
iter=1529 dmajflt=242 dt_us=28565
iter=1530 dmajflt=239 dt_us=25959
iter=1531 dmajflt=234 dt_us=25964
iter=1532 dmajflt=231 dt_us=27086
iter=1533 dmajflt=233 dt_us=25220
iter=1534 dmajflt=242 dt_us=25889
iter=1535 dmajflt=247 dt_us=24247
iter=1536 dmajflt=206 dt_us=21594
iter=1537 dmajflt=230 dt_us=23921
iter=1538 dmajflt=218 dt_us=25388
iter=1539 dmajflt=227 dt_us=25279
iter=1540 dmajflt=243 dt_us=26136
iter=1541 dmajflt=235 dt_us=23988
iter=1542 dmajflt=221 dt_us=26208
iter=1543 dmajflt=240 dt_us=26826
iter=1544 dmajflt=231 dt_us=26401
iter=1545 dmajflt=242 dt_us=27369
iter=1546 dmajflt=228 dt_us=26907
iter=1547 dmajflt=225 dt_us=26873
iter=1548 dmajflt=233 dt_us=25970
iter=1549 dmajflt=242 dt_us=26969
iter=1550 dmajflt=246 dt_us=26091
iter=1551 dmajflt=243 dt_us=25127
iter=1552 dmajflt=232 dt_us=26190
iter=1553 dmajflt=245 dt_us=26406
iter=1554 dmajflt=243 dt_us=24305
iter=1555 dmajflt=245 dt_us=25654
iter=1556 dmajflt=248 dt_us=23912
iter=1557 dmajflt=246 dt_us=26132
iter=1558 dmajflt=244 dt_us=24795
iter=1559 dmajflt=252 dt_us=24529
iter=1560 dmajflt=239 dt_us=28614
iter=1561 dmajflt=238 dt_us=26194
iter=1562 dmajflt=217 dt_us=25104
iter=1563 dmajflt=226 dt_us=26692
iter=1564 dmajflt=227 dt_us=26800
iter=1565 dmajflt=217 dt_us=27502
iter=1566 dmajflt=229 dt_us=25752
iter=1567 dmajflt=229 dt_us=26321
iter=1568 dmajflt=235 dt_us=28758
iter=1569 dmajflt=242 dt_us=26476
iter=1570 dmajflt=223 dt_us=25982
iter=1571 dmajflt=240 dt_us=26222
iter=1572 dmajflt=243 dt_us=27011
iter=1573 dmajflt=223 dt_us=27030
iter=1574 dmajflt=222 dt_us=27060
iter=1575 dmajflt=234 dt_us=26905
iter=1576 dmajflt=238 dt_us=27636
iter=1577 dmajflt=230 dt_us=27952
iter=1578 dmajflt=231 dt_us=27683
iter=1579 dmajflt=232 dt_us=25888
iter=1580 dmajflt=250 dt_us=27702
iter=1581 dmajflt=244 dt_us=27868
iter=1582 dmajflt=229 dt_us=25957
iter=1583 dmajflt=237 dt_us=25538
iter=1584 dmajflt=205 dt_us=23207
iter=1585 dmajflt=234 dt_us=26096
iter=1586 dmajflt=238 dt_us=25885
iter=1587 dmajflt=240 dt_us=27417
iter=1588 dmajflt=237 dt_us=24351
iter=1589 dmajflt=234 dt_us=27148
iter=1590 dmajflt=228 dt_us=27633
iter=1591 dmajflt=254 dt_us=28112
iter=1592 dmajflt=247 dt_us=25698
iter=1593 dmajflt=256 dt_us=27224
iter=1594 dmajflt=246 dt_us=26302
iter=1595 dmajflt=244 dt_us=25311
iter=1596 dmajflt=241 dt_us=26750
iter=1597 dmajflt=231 dt_us=26430
iter=1598 dmajflt=231 dt_us=24290
iter=1599 dmajflt=242 dt_us=29092
iter=1600 dmajflt=222 dt_us=25149
iter=1601 dmajflt=210 dt_us=26189
iter=1602 dmajflt=230 dt_us=26590
iter=1603 dmajflt=213 dt_us=26330
iter=1604 dmajflt=235 dt_us=29304
iter=1605 dmajflt=216 dt_us=28859
iter=1606 dmajflt=229 dt_us=27343
iter=1607 dmajflt=221 dt_us=27124
iter=1608 dmajflt=214 dt_us=27144
iter=1609 dmajflt=207 dt_us=24877
iter=1610 dmajflt=240 dt_us=28892
iter=1611 dmajflt=225 dt_us=26037
iter=1612 dmajflt=220 dt_us=25948
iter=1613 dmajflt=226 dt_us=25602
iter=1614 dmajflt=249 dt_us=25379
iter=1615 dmajflt=243 dt_us=25265
iter=1616 dmajflt=231 dt_us=27119
iter=1617 dmajflt=215 dt_us=25856
iter=1618 dmajflt=221 dt_us=24126
iter=1619 dmajflt=244 dt_us=25895
iter=1620 dmajflt=239 dt_us=29213
iter=1621 dmajflt=241 dt_us=26963
iter=1622 dmajflt=232 dt_us=28709
iter=1623 dmajflt=246 dt_us=27246
iter=1624 dmajflt=237 dt_us=26004
iter=1625 dmajflt=223 dt_us=26278
iter=1626 dmajflt=238 dt_us=26764
iter=1627 dmajflt=244 dt_us=28071
iter=1628 dmajflt=244 dt_us=28139
iter=1629 dmajflt=246 dt_us=26283
iter=1630 dmajflt=238 dt_us=28472
iter=1631 dmajflt=259 dt_us=26871
iter=1632 dmajflt=227 dt_us=25726
iter=1633 dmajflt=237 dt_us=26192
iter=1634 dmajflt=223 dt_us=25124
iter=1635 dmajflt=231 dt_us=25468
iter=1636 dmajflt=231 dt_us=25399
iter=1637 dmajflt=235 dt_us=27979
iter=1638 dmajflt=250 dt_us=23188
iter=1639 dmajflt=227 dt_us=24890
iter=1640 dmajflt=231 dt_us=25697
iter=1641 dmajflt=233 dt_us=24771
iter=1642 dmajflt=220 dt_us=26400
iter=1643 dmajflt=207 dt_us=23773
iter=1644 dmajflt=240 dt_us=25981
iter=1645 dmajflt=221 dt_us=25547
iter=1646 dmajflt=206 dt_us=24534
iter=1647 dmajflt=216 dt_us=24872
iter=1648 dmajflt=252 dt_us=25848
iter=1649 dmajflt=246 dt_us=28420
iter=1650 dmajflt=235 dt_us=26701
iter=1651 dmajflt=249 dt_us=29145
iter=1652 dmajflt=230 dt_us=26634
iter=1653 dmajflt=248 dt_us=27954
iter=1654 dmajflt=249 dt_us=29637
iter=1655 dmajflt=242 dt_us=26295
iter=1656 dmajflt=241 dt_us=25454
iter=1657 dmajflt=262 dt_us=29589
iter=1658 dmajflt=255 dt_us=27858
iter=1659 dmajflt=233 dt_us=26278
iter=1660 dmajflt=215 dt_us=28790
iter=1661 dmajflt=226 dt_us=29331
iter=1662 dmajflt=223 dt_us=26766
iter=1663 dmajflt=211 dt_us=30211
iter=1664 dmajflt=213 dt_us=25894
iter=1665 dmajflt=224 dt_us=28830
iter=1666 dmajflt=237 dt_us=27883
iter=1667 dmajflt=223 dt_us=26997
iter=1668 dmajflt=215 dt_us=26111
iter=1669 dmajflt=230 dt_us=28849
iter=1670 dmajflt=212 dt_us=26503
iter=1671 dmajflt=221 dt_us=26388
iter=1672 dmajflt=228 dt_us=28199
iter=1673 dmajflt=234 dt_us=27237
iter=1674 dmajflt=213 dt_us=26109
iter=1675 dmajflt=228 dt_us=25508
iter=1676 dmajflt=226 dt_us=25246
iter=1677 dmajflt=201 dt_us=26321
iter=1678 dmajflt=208 dt_us=23713
iter=1679 dmajflt=229 dt_us=24887
iter=1680 dmajflt=249 dt_us=25997
iter=1681 dmajflt=232 dt_us=24479
iter=1682 dmajflt=228 dt_us=26376
iter=1683 dmajflt=254 dt_us=24966
iter=1684 dmajflt=251 dt_us=27319
iter=1685 dmajflt=248 dt_us=25843
iter=1686 dmajflt=228 dt_us=23837
iter=1687 dmajflt=202 dt_us=22579
iter=1688 dmajflt=246 dt_us=25989
iter=1689 dmajflt=235 dt_us=25908
iter=1690 dmajflt=230 dt_us=27266
iter=1691 dmajflt=243 dt_us=28131
iter=1692 dmajflt=228 dt_us=25280
iter=1693 dmajflt=247 dt_us=24117
iter=1694 dmajflt=236 dt_us=22473
iter=1695 dmajflt=245 dt_us=26997
iter=1696 dmajflt=245 dt_us=24601
iter=1697 dmajflt=238 dt_us=27142
iter=1698 dmajflt=228 dt_us=25422
iter=1699 dmajflt=212 dt_us=26234
iter=1700 dmajflt=242 dt_us=28846
iter=1701 dmajflt=235 dt_us=29239
iter=1702 dmajflt=226 dt_us=27603
iter=1703 dmajflt=219 dt_us=26540
iter=1704 dmajflt=241 dt_us=27063
iter=1705 dmajflt=222 dt_us=27748
iter=1706 dmajflt=228 dt_us=27457
iter=1707 dmajflt=222 dt_us=26005
iter=1708 dmajflt=223 dt_us=26540
iter=1709 dmajflt=222 dt_us=28938
iter=1710 dmajflt=224 dt_us=28486
iter=1711 dmajflt=215 dt_us=28383
iter=1712 dmajflt=243 dt_us=29234
iter=1713 dmajflt=224 dt_us=26159
iter=1714 dmajflt=223 dt_us=29272
iter=1715 dmajflt=244 dt_us=26138
iter=1716 dmajflt=210 dt_us=26207
iter=1717 dmajflt=218 dt_us=30328
iter=1718 dmajflt=242 dt_us=26472
iter=1719 dmajflt=248 dt_us=27382
iter=1720 dmajflt=226 dt_us=25910
iter=1721 dmajflt=212 dt_us=28622
iter=1722 dmajflt=215 dt_us=27555
iter=1723 dmajflt=246 dt_us=28601
iter=1724 dmajflt=223 dt_us=25879
iter=1725 dmajflt=233 dt_us=26362
iter=1726 dmajflt=241 dt_us=24438
iter=1727 dmajflt=233 dt_us=25070
iter=1728 dmajflt=228 dt_us=26609
iter=1729 dmajflt=235 dt_us=27591
iter=1730 dmajflt=258 dt_us=28102
iter=1731 dmajflt=234 dt_us=25324
iter=1732 dmajflt=263 dt_us=26726
iter=1733 dmajflt=254 dt_us=27917
iter=1734 dmajflt=240 dt_us=27984
iter=1735 dmajflt=246 dt_us=25804
iter=1736 dmajflt=237 dt_us=27188
iter=1737 dmajflt=242 dt_us=26502
iter=1738 dmajflt=249 dt_us=26408
iter=1739 dmajflt=242 dt_us=25436
iter=1740 dmajflt=237 dt_us=27062
iter=1741 dmajflt=225 dt_us=27444
iter=1742 dmajflt=217 dt_us=27390
iter=1743 dmajflt=230 dt_us=26346
iter=1744 dmajflt=213 dt_us=24835
iter=1745 dmajflt=234 dt_us=27948
iter=1746 dmajflt=228 dt_us=25883
iter=1747 dmajflt=229 dt_us=26728
iter=1748 dmajflt=217 dt_us=25350
iter=1749 dmajflt=245 dt_us=26570
iter=1750 dmajflt=236 dt_us=27866
iter=1751 dmajflt=239 dt_us=25769
iter=1752 dmajflt=242 dt_us=25489
iter=1753 dmajflt=233 dt_us=25813
iter=1754 dmajflt=229 dt_us=24521
iter=1755 dmajflt=224 dt_us=26390
iter=1756 dmajflt=233 dt_us=27349
iter=1757 dmajflt=244 dt_us=27565
iter=1758 dmajflt=228 dt_us=25761
iter=1759 dmajflt=234 dt_us=28092
iter=1760 dmajflt=229 dt_us=27081
iter=1761 dmajflt=230 dt_us=26891
iter=1762 dmajflt=218 dt_us=25945
iter=1763 dmajflt=220 dt_us=26208
iter=1764 dmajflt=227 dt_us=26098
iter=1765 dmajflt=233 dt_us=27692
iter=1766 dmajflt=227 dt_us=25172
iter=1767 dmajflt=231 dt_us=25657
iter=1768 dmajflt=231 dt_us=27684
iter=1769 dmajflt=229 dt_us=23450
iter=1770 dmajflt=226 dt_us=26549
iter=1771 dmajflt=240 dt_us=27340
iter=1772 dmajflt=215 dt_us=25219
iter=1773 dmajflt=217 dt_us=22299
iter=1774 dmajflt=221 dt_us=26137
iter=1775 dmajflt=242 dt_us=25179
iter=1776 dmajflt=231 dt_us=24693
iter=1777 dmajflt=224 dt_us=27274
iter=1778 dmajflt=244 dt_us=27389
iter=1779 dmajflt=221 dt_us=25450
iter=1780 dmajflt=233 dt_us=26091
iter=1781 dmajflt=249 dt_us=28259
iter=1782 dmajflt=248 dt_us=25240
iter=1783 dmajflt=240 dt_us=27544
iter=1784 dmajflt=238 dt_us=26593
iter=1785 dmajflt=239 dt_us=26651
iter=1786 dmajflt=250 dt_us=27082
iter=1787 dmajflt=242 dt_us=25581
iter=1788 dmajflt=248 dt_us=27961
iter=1789 dmajflt=245 dt_us=26155
iter=1790 dmajflt=233 dt_us=25968
iter=1791 dmajflt=228 dt_us=25534
iter=1792 dmajflt=221 dt_us=25863
iter=1793 dmajflt=218 dt_us=26411
iter=1794 dmajflt=219 dt_us=28858
iter=1795 dmajflt=215 dt_us=27049
iter=1796 dmajflt=221 dt_us=26696
iter=1797 dmajflt=233 dt_us=26957
iter=1798 dmajflt=248 dt_us=27781
iter=1799 dmajflt=221 dt_us=29602
iter=1800 dmajflt=213 dt_us=26536
iter=1801 dmajflt=216 dt_us=29588
iter=1802 dmajflt=213 dt_us=26881
iter=1803 dmajflt=217 dt_us=26519
iter=1804 dmajflt=218 dt_us=28387
iter=1805 dmajflt=213 dt_us=27228
iter=1806 dmajflt=211 dt_us=25577
iter=1807 dmajflt=233 dt_us=28633
iter=1808 dmajflt=236 dt_us=25919
iter=1809 dmajflt=234 dt_us=25659
iter=1810 dmajflt=230 dt_us=27414
iter=1811 dmajflt=233 dt_us=26537
iter=1812 dmajflt=246 dt_us=27272
iter=1813 dmajflt=226 dt_us=24521
iter=1814 dmajflt=228 dt_us=24655
iter=1815 dmajflt=215 dt_us=24922
iter=1816 dmajflt=220 dt_us=25949
iter=1817 dmajflt=220 dt_us=27301
iter=1818 dmajflt=217 dt_us=27600
iter=1819 dmajflt=230 dt_us=25001
iter=1820 dmajflt=209 dt_us=24505
iter=1821 dmajflt=220 dt_us=26847
iter=1822 dmajflt=204 dt_us=23926
iter=1823 dmajflt=223 dt_us=25991
iter=1824 dmajflt=217 dt_us=27058
iter=1825 dmajflt=234 dt_us=24680
iter=1826 dmajflt=231 dt_us=25106
iter=1827 dmajflt=244 dt_us=25816
iter=1828 dmajflt=244 dt_us=24508
iter=1829 dmajflt=234 dt_us=25369
iter=1830 dmajflt=245 dt_us=24352
iter=1831 dmajflt=249 dt_us=23817
iter=1832 dmajflt=239 dt_us=25743
iter=1833 dmajflt=224 dt_us=26701
iter=1834 dmajflt=218 dt_us=27386
iter=1835 dmajflt=208 dt_us=27903
iter=1836 dmajflt=207 dt_us=25646
iter=1837 dmajflt=227 dt_us=28166
iter=1838 dmajflt=229 dt_us=28341
iter=1839 dmajflt=221 dt_us=27310
iter=1840 dmajflt=220 dt_us=28606
iter=1841 dmajflt=231 dt_us=25661
iter=1842 dmajflt=250 dt_us=27677
iter=1843 dmajflt=234 dt_us=25865
iter=1844 dmajflt=237 dt_us=26030
iter=1845 dmajflt=246 dt_us=27489
iter=1846 dmajflt=250 dt_us=26546
iter=1847 dmajflt=235 dt_us=26192
iter=1848 dmajflt=220 dt_us=26163
iter=1849 dmajflt=216 dt_us=28849
iter=1850 dmajflt=220 dt_us=25744
iter=1851 dmajflt=225 dt_us=26449
iter=1852 dmajflt=217 dt_us=25263
iter=1853 dmajflt=234 dt_us=28946
iter=1854 dmajflt=220 dt_us=26229
iter=1855 dmajflt=226 dt_us=28764
iter=1856 dmajflt=214 dt_us=27145
iter=1857 dmajflt=221 dt_us=27728
iter=1858 dmajflt=201 dt_us=27115
iter=1859 dmajflt=226 dt_us=25578
iter=1860 dmajflt=225 dt_us=29570
iter=1861 dmajflt=223 dt_us=26985
iter=1862 dmajflt=217 dt_us=26642
iter=1863 dmajflt=207 dt_us=26003
iter=1864 dmajflt=218 dt_us=25388
iter=1865 dmajflt=211 dt_us=24740
iter=1866 dmajflt=237 dt_us=29195
iter=1867 dmajflt=245 dt_us=25869
iter=1868 dmajflt=234 dt_us=25730
iter=1869 dmajflt=227 dt_us=25423
iter=1870 dmajflt=216 dt_us=26302
iter=1871 dmajflt=225 dt_us=25221
iter=1872 dmajflt=221 dt_us=25336
iter=1873 dmajflt=233 dt_us=28374
iter=1874 dmajflt=237 dt_us=26505
iter=1875 dmajflt=232 dt_us=25898
iter=1876 dmajflt=226 dt_us=25433
iter=1877 dmajflt=231 dt_us=24686
iter=1878 dmajflt=246 dt_us=24750
iter=1879 dmajflt=223 dt_us=24667
iter=1880 dmajflt=247 dt_us=24947
iter=1881 dmajflt=235 dt_us=24463
iter=1882 dmajflt=228 dt_us=26009
iter=1883 dmajflt=235 dt_us=27743
iter=1884 dmajflt=224 dt_us=24478
iter=1885 dmajflt=220 dt_us=26159
iter=1886 dmajflt=246 dt_us=27358
iter=1887 dmajflt=226 dt_us=26223
iter=1888 dmajflt=250 dt_us=30238
iter=1889 dmajflt=236 dt_us=26753
iter=1890 dmajflt=228 dt_us=26701
iter=1891 dmajflt=233 dt_us=27778
iter=1892 dmajflt=228 dt_us=27828
iter=1893 dmajflt=250 dt_us=26123
iter=1894 dmajflt=251 dt_us=25691
iter=1895 dmajflt=236 dt_us=27419
iter=1896 dmajflt=227 dt_us=27532
iter=1897 dmajflt=236 dt_us=25584
iter=1898 dmajflt=219 dt_us=28675
iter=1899 dmajflt=212 dt_us=27132
iter=1900 dmajflt=215 dt_us=25280
iter=1901 dmajflt=234 dt_us=27250
iter=1902 dmajflt=216 dt_us=27159
iter=1903 dmajflt=205 dt_us=26281
iter=1904 dmajflt=202 dt_us=24324
iter=1905 dmajflt=234 dt_us=27290
iter=1906 dmajflt=225 dt_us=27612
iter=1907 dmajflt=218 dt_us=25147
iter=1908 dmajflt=233 dt_us=25753
iter=1909 dmajflt=213 dt_us=25796
iter=1910 dmajflt=242 dt_us=28979
iter=1911 dmajflt=256 dt_us=29495
iter=1912 dmajflt=248 dt_us=29362
iter=1913 dmajflt=234 dt_us=29119
iter=1914 dmajflt=251 dt_us=26491
iter=1915 dmajflt=240 dt_us=27773
iter=1916 dmajflt=239 dt_us=27403
iter=1917 dmajflt=218 dt_us=29838
iter=1918 dmajflt=220 dt_us=27730
iter=1919 dmajflt=235 dt_us=28651
iter=1920 dmajflt=227 dt_us=27236
iter=1921 dmajflt=212 dt_us=26478
iter=1922 dmajflt=239 dt_us=27326
iter=1923 dmajflt=213 dt_us=26565
iter=1924 dmajflt=231 dt_us=25350
iter=1925 dmajflt=220 dt_us=26154
iter=1926 dmajflt=212 dt_us=26453
iter=1927 dmajflt=222 dt_us=26409
iter=1928 dmajflt=217 dt_us=26202
iter=1929 dmajflt=236 dt_us=23049
iter=1930 dmajflt=213 dt_us=24715
iter=1931 dmajflt=194 dt_us=22020
iter=1932 dmajflt=220 dt_us=24302
iter=1933 dmajflt=220 dt_us=22786
iter=1934 dmajflt=214 dt_us=24386
iter=1935 dmajflt=259 dt_us=27035
iter=1936 dmajflt=246 dt_us=25334
iter=1937 dmajflt=251 dt_us=26870
iter=1938 dmajflt=252 dt_us=27044
iter=1939 dmajflt=244 dt_us=25807
iter=1940 dmajflt=255 dt_us=27781
iter=1941 dmajflt=259 dt_us=28396
iter=1942 dmajflt=246 dt_us=24725
iter=1943 dmajflt=269 dt_us=28147
iter=1944 dmajflt=259 dt_us=28164
iter=1945 dmajflt=244 dt_us=26938
iter=1946 dmajflt=251 dt_us=27652
iter=1947 dmajflt=232 dt_us=26882
iter=1948 dmajflt=240 dt_us=27911
iter=1949 dmajflt=226 dt_us=26264
iter=1950 dmajflt=238 dt_us=26859
iter=1951 dmajflt=234 dt_us=28585
iter=1952 dmajflt=225 dt_us=26070
iter=1953 dmajflt=214 dt_us=26857
iter=1954 dmajflt=212 dt_us=27074
iter=1955 dmajflt=218 dt_us=26435
iter=1956 dmajflt=228 dt_us=25778
iter=1957 dmajflt=241 dt_us=28212
iter=1958 dmajflt=214 dt_us=25240
iter=1959 dmajflt=236 dt_us=26327
iter=1960 dmajflt=220 dt_us=26352
iter=1961 dmajflt=230 dt_us=25996
iter=1962 dmajflt=225 dt_us=27866
iter=1963 dmajflt=204 dt_us=24688
iter=1964 dmajflt=209 dt_us=24592
iter=1965 dmajflt=213 dt_us=25948
iter=1966 dmajflt=213 dt_us=24145
iter=1967 dmajflt=216 dt_us=26558
iter=1968 dmajflt=209 dt_us=25721
iter=1969 dmajflt=208 dt_us=26007
iter=1970 dmajflt=219 dt_us=28497
iter=1971 dmajflt=209 dt_us=25516
iter=1972 dmajflt=225 dt_us=25286
iter=1973 dmajflt=230 dt_us=26650
iter=1974 dmajflt=197 dt_us=26159
iter=1975 dmajflt=211 dt_us=26373
iter=1976 dmajflt=198 dt_us=26120
iter=1977 dmajflt=218 dt_us=27140
iter=1978 dmajflt=230 dt_us=29943
iter=1979 dmajflt=235 dt_us=27211
iter=1980 dmajflt=229 dt_us=27784
iter=1981 dmajflt=219 dt_us=26123
iter=1982 dmajflt=230 dt_us=26620
iter=1983 dmajflt=227 dt_us=25645
iter=1984 dmajflt=214 dt_us=27705
iter=1985 dmajflt=214 dt_us=28016
iter=1986 dmajflt=219 dt_us=26813
iter=1987 dmajflt=215 dt_us=26180
iter=1988 dmajflt=224 dt_us=27306
iter=1989 dmajflt=221 dt_us=25747
iter=1990 dmajflt=226 dt_us=26643
iter=1991 dmajflt=202 dt_us=25579
iter=1992 dmajflt=223 dt_us=28468
iter=1993 dmajflt=223 dt_us=28052
iter=1994 dmajflt=226 dt_us=27654
iter=1995 dmajflt=218 dt_us=26661
iter=1996 dmajflt=209 dt_us=27453
iter=1997 dmajflt=212 dt_us=27450
iter=1998 dmajflt=222 dt_us=27000
iter=1999 dmajflt=209 dt_us=24181

8.28user 151.15system 15:45.73elapsed 16%CPU (0avgtext+0avgdata 1041448maxresident)k
20666896inputs+352outputs (737497major+5489987minor)pagefaults 0swaps

==> Data/CaseStudies/shrink_data/32.txt <==
iter=0 dmajflt=180 dt_us=677968
iter=1 dmajflt=192 dt_us=822809
iter=2 dmajflt=188 dt_us=637594
iter=3 dmajflt=186 dt_us=640488
iter=4 dmajflt=191 dt_us=857193
iter=5 dmajflt=187 dt_us=694697
iter=6 dmajflt=200 dt_us=998606
iter=7 dmajflt=204 dt_us=1142358
iter=8 dmajflt=199 dt_us=1043956
iter=9 dmajflt=221 dt_us=1046930
iter=10 dmajflt=214 dt_us=997200
iter=11 dmajflt=220 dt_us=926830
iter=12 dmajflt=208 dt_us=807121
iter=13 dmajflt=206 dt_us=873745
iter=14 dmajflt=214 dt_us=791901
iter=15 dmajflt=208 dt_us=713583
iter=16 dmajflt=209 dt_us=871439
iter=17 dmajflt=206 dt_us=896877
iter=18 dmajflt=212 dt_us=951228
iter=19 dmajflt=211 dt_us=971577
iter=20 dmajflt=205 dt_us=1121168
iter=21 dmajflt=207 dt_us=666706
iter=22 dmajflt=204 dt_us=947251
iter=23 dmajflt=214 dt_us=863058
iter=24 dmajflt=210 dt_us=851486
iter=25 dmajflt=202 dt_us=769695
iter=26 dmajflt=202 dt_us=751865
iter=27 dmajflt=201 dt_us=658545
iter=28 dmajflt=208 dt_us=682480
iter=29 dmajflt=206 dt_us=701378
iter=30 dmajflt=205 dt_us=872607
iter=31 dmajflt=203 dt_us=984645
iter=32 dmajflt=209 dt_us=1715665
iter=33 dmajflt=199 dt_us=1288813
iter=34 dmajflt=203 dt_us=824030
iter=35 dmajflt=207 dt_us=898201
iter=36 dmajflt=211 dt_us=943767
iter=37 dmajflt=216 dt_us=808259
iter=38 dmajflt=211 dt_us=912728
iter=39 dmajflt=213 dt_us=1091763
iter=40 dmajflt=215 dt_us=937064
iter=41 dmajflt=216 dt_us=953661
iter=42 dmajflt=215 dt_us=1018104
iter=43 dmajflt=202 dt_us=852228
iter=44 dmajflt=202 dt_us=1107868
iter=45 dmajflt=209 dt_us=7425025
iter=46 dmajflt=210 dt_us=215531
iter=47 dmajflt=220 dt_us=201615
iter=48 dmajflt=235 dt_us=255712
iter=49 dmajflt=239 dt_us=356485
iter=50 dmajflt=228 dt_us=263611
iter=51 dmajflt=203 dt_us=169432
iter=52 dmajflt=208 dt_us=197426
iter=53 dmajflt=218 dt_us=212875
iter=54 dmajflt=208 dt_us=198647
iter=55 dmajflt=218 dt_us=289678
iter=56 dmajflt=216 dt_us=359950
iter=57 dmajflt=207 dt_us=211329
iter=58 dmajflt=208 dt_us=210996
iter=59 dmajflt=218 dt_us=288597
iter=60 dmajflt=208 dt_us=292120
iter=61 dmajflt=215 dt_us=226285
iter=62 dmajflt=210 dt_us=198769
iter=63 dmajflt=209 dt_us=202490
iter=64 dmajflt=213 dt_us=308375
iter=65 dmajflt=203 dt_us=231417
iter=66 dmajflt=216 dt_us=209256
iter=67 dmajflt=207 dt_us=234613
iter=68 dmajflt=212 dt_us=219410
iter=69 dmajflt=209 dt_us=274871
iter=70 dmajflt=213 dt_us=239669
iter=71 dmajflt=203 dt_us=234278
iter=72 dmajflt=190 dt_us=242345
iter=73 dmajflt=212 dt_us=230496
iter=74 dmajflt=220 dt_us=231588
iter=75 dmajflt=215 dt_us=213490
iter=76 dmajflt=219 dt_us=308141
iter=77 dmajflt=208 dt_us=524864
iter=78 dmajflt=212 dt_us=959936
iter=79 dmajflt=232 dt_us=983659
iter=80 dmajflt=235 dt_us=1203098
iter=81 dmajflt=244 dt_us=1374155
iter=82 dmajflt=243 dt_us=429483
iter=83 dmajflt=260 dt_us=348730
iter=84 dmajflt=208 dt_us=341808
iter=85 dmajflt=201 dt_us=274267
iter=86 dmajflt=195 dt_us=236130
iter=87 dmajflt=212 dt_us=285990
iter=88 dmajflt=201 dt_us=328326
iter=89 dmajflt=197 dt_us=245171
iter=90 dmajflt=185 dt_us=265336
iter=91 dmajflt=201 dt_us=169579
iter=92 dmajflt=218 dt_us=296557
iter=93 dmajflt=224 dt_us=283693
iter=94 dmajflt=225 dt_us=245037
iter=95 dmajflt=215 dt_us=244249
iter=96 dmajflt=216 dt_us=303468
iter=97 dmajflt=220 dt_us=232360
iter=98 dmajflt=214 dt_us=234548
iter=99 dmajflt=213 dt_us=314793
iter=100 dmajflt=211 dt_us=274236
iter=101 dmajflt=210 dt_us=229720
iter=102 dmajflt=209 dt_us=232091
iter=103 dmajflt=211 dt_us=218033
iter=104 dmajflt=210 dt_us=241357
iter=105 dmajflt=218 dt_us=276325
iter=106 dmajflt=210 dt_us=263790
iter=107 dmajflt=214 dt_us=258251
iter=108 dmajflt=212 dt_us=210386
iter=109 dmajflt=213 dt_us=278588
iter=110 dmajflt=208 dt_us=261390
iter=111 dmajflt=219 dt_us=233892
iter=112 dmajflt=216 dt_us=204962
iter=113 dmajflt=210 dt_us=247726
iter=114 dmajflt=214 dt_us=244058
iter=115 dmajflt=213 dt_us=234683
iter=116 dmajflt=208 dt_us=232795
iter=117 dmajflt=204 dt_us=1391120
iter=118 dmajflt=209 dt_us=12294547
iter=119 dmajflt=216 dt_us=223320
iter=120 dmajflt=208 dt_us=206011
iter=121 dmajflt=225 dt_us=309715
iter=122 dmajflt=226 dt_us=221249
iter=123 dmajflt=223 dt_us=225458
iter=124 dmajflt=219 dt_us=276652
iter=125 dmajflt=225 dt_us=280171
iter=126 dmajflt=206 dt_us=262193
iter=127 dmajflt=201 dt_us=209293
iter=128 dmajflt=209 dt_us=214716
iter=129 dmajflt=209 dt_us=232376
iter=130 dmajflt=209 dt_us=184872
iter=131 dmajflt=233 dt_us=215401
iter=132 dmajflt=221 dt_us=219798
iter=133 dmajflt=222 dt_us=218365
iter=134 dmajflt=230 dt_us=199634
iter=135 dmajflt=233 dt_us=247177
iter=136 dmajflt=234 dt_us=225023
iter=137 dmajflt=236 dt_us=271447
iter=138 dmajflt=210 dt_us=228269
iter=139 dmajflt=239 dt_us=200159
iter=140 dmajflt=223 dt_us=272907
iter=141 dmajflt=222 dt_us=258669
iter=142 dmajflt=217 dt_us=222107
iter=143 dmajflt=231 dt_us=217675
iter=144 dmajflt=224 dt_us=252217
iter=145 dmajflt=200 dt_us=198745
iter=146 dmajflt=201 dt_us=181694
iter=147 dmajflt=204 dt_us=246348
iter=148 dmajflt=217 dt_us=303280
iter=149 dmajflt=202 dt_us=164849
iter=150 dmajflt=200 dt_us=155561
iter=151 dmajflt=203 dt_us=174602
iter=152 dmajflt=200 dt_us=177029
iter=153 dmajflt=203 dt_us=176089
iter=154 dmajflt=203 dt_us=178127
iter=155 dmajflt=201 dt_us=193314
iter=156 dmajflt=202 dt_us=143708
iter=157 dmajflt=207 dt_us=169203
iter=158 dmajflt=199 dt_us=204765
iter=159 dmajflt=196 dt_us=215714
iter=160 dmajflt=196 dt_us=169653
iter=161 dmajflt=196 dt_us=204160
iter=162 dmajflt=199 dt_us=157650
iter=163 dmajflt=201 dt_us=221389
iter=164 dmajflt=201 dt_us=241530
iter=165 dmajflt=204 dt_us=184339
iter=166 dmajflt=230 dt_us=369997
iter=167 dmajflt=230 dt_us=294924
iter=168 dmajflt=217 dt_us=280191
iter=169 dmajflt=226 dt_us=362447
iter=170 dmajflt=201 dt_us=159548
iter=171 dmajflt=198 dt_us=162711
iter=172 dmajflt=199 dt_us=285695
iter=173 dmajflt=202 dt_us=210402
iter=174 dmajflt=207 dt_us=183541
iter=175 dmajflt=215 dt_us=248878
iter=176 dmajflt=214 dt_us=250646
iter=177 dmajflt=230 dt_us=829715
iter=178 dmajflt=239 dt_us=771475
iter=179 dmajflt=226 dt_us=661258
iter=180 dmajflt=231 dt_us=763728
iter=181 dmajflt=238 dt_us=1068851
iter=182 dmajflt=233 dt_us=1694996
iter=183 dmajflt=254 dt_us=500583
iter=184 dmajflt=253 dt_us=984715
iter=185 dmajflt=224 dt_us=292462
iter=186 dmajflt=194 dt_us=268753
iter=187 dmajflt=187 dt_us=209023
iter=188 dmajflt=186 dt_us=246241
iter=189 dmajflt=188 dt_us=237766
iter=190 dmajflt=202 dt_us=153018
iter=191 dmajflt=197 dt_us=207789
iter=192 dmajflt=202 dt_us=239977
iter=193 dmajflt=202 dt_us=203992
iter=194 dmajflt=200 dt_us=167383
iter=195 dmajflt=194 dt_us=207729
iter=196 dmajflt=198 dt_us=167320
iter=197 dmajflt=201 dt_us=219103
iter=198 dmajflt=203 dt_us=165702
iter=199 dmajflt=194 dt_us=200809
iter=200 dmajflt=199 dt_us=211526
iter=201 dmajflt=197 dt_us=204742
iter=202 dmajflt=213 dt_us=226106
iter=203 dmajflt=211 dt_us=249727
iter=204 dmajflt=220 dt_us=325204
iter=205 dmajflt=217 dt_us=255181
iter=206 dmajflt=223 dt_us=309635
iter=207 dmajflt=212 dt_us=282455
iter=208 dmajflt=214 dt_us=210541
iter=209 dmajflt=228 dt_us=242313
iter=210 dmajflt=219 dt_us=303728
iter=211 dmajflt=218 dt_us=288808
iter=212 dmajflt=219 dt_us=260210
iter=213 dmajflt=213 dt_us=309149
iter=214 dmajflt=225 dt_us=14800700
iter=215 dmajflt=222 dt_us=338828
iter=216 dmajflt=216 dt_us=269470
iter=217 dmajflt=219 dt_us=248258
iter=218 dmajflt=221 dt_us=277773
iter=219 dmajflt=214 dt_us=232370
iter=220 dmajflt=223 dt_us=312393
iter=221 dmajflt=222 dt_us=271376
iter=222 dmajflt=222 dt_us=305275
iter=223 dmajflt=211 dt_us=252673
iter=224 dmajflt=221 dt_us=301806
iter=225 dmajflt=220 dt_us=293863
iter=226 dmajflt=230 dt_us=284523
iter=227 dmajflt=213 dt_us=262197
iter=228 dmajflt=229 dt_us=256991
iter=229 dmajflt=219 dt_us=273969
iter=230 dmajflt=217 dt_us=271292
iter=231 dmajflt=220 dt_us=323671
iter=232 dmajflt=224 dt_us=333409
iter=233 dmajflt=216 dt_us=277002
iter=234 dmajflt=214 dt_us=253298
iter=235 dmajflt=215 dt_us=236172
iter=236 dmajflt=224 dt_us=259556
iter=237 dmajflt=216 dt_us=253574
iter=238 dmajflt=212 dt_us=194542
iter=239 dmajflt=224 dt_us=215165
iter=240 dmajflt=219 dt_us=199375
iter=241 dmajflt=214 dt_us=236469
iter=242 dmajflt=215 dt_us=202119
iter=243 dmajflt=212 dt_us=221217
iter=244 dmajflt=219 dt_us=266270
iter=245 dmajflt=215 dt_us=223855
iter=246 dmajflt=212 dt_us=215848
iter=247 dmajflt=214 dt_us=260511
iter=248 dmajflt=214 dt_us=213225
iter=249 dmajflt=204 dt_us=181604
iter=250 dmajflt=207 dt_us=186138
iter=251 dmajflt=209 dt_us=166152
iter=252 dmajflt=211 dt_us=314271
iter=253 dmajflt=209 dt_us=1156403
iter=254 dmajflt=214 dt_us=1043847
iter=255 dmajflt=212 dt_us=1052532
iter=256 dmajflt=214 dt_us=1497542
iter=257 dmajflt=214 dt_us=1333329
iter=258 dmajflt=213 dt_us=896981
iter=259 dmajflt=210 dt_us=1023641
iter=260 dmajflt=239 dt_us=1519664
iter=261 dmajflt=228 dt_us=11162166
iter=262 dmajflt=231 dt_us=329200
iter=263 dmajflt=221 dt_us=296213
iter=264 dmajflt=209 dt_us=282720
iter=265 dmajflt=211 dt_us=283562
iter=266 dmajflt=215 dt_us=277518
iter=267 dmajflt=210 dt_us=204817
iter=268 dmajflt=207 dt_us=204200
iter=269 dmajflt=210 dt_us=201634
iter=270 dmajflt=208 dt_us=220259
iter=271 dmajflt=198 dt_us=230440
iter=272 dmajflt=212 dt_us=250316
iter=273 dmajflt=202 dt_us=256144
iter=274 dmajflt=206 dt_us=240179
iter=275 dmajflt=200 dt_us=213440
iter=276 dmajflt=203 dt_us=315455
iter=277 dmajflt=212 dt_us=227948
iter=278 dmajflt=205 dt_us=198935
iter=279 dmajflt=197 dt_us=187802
iter=280 dmajflt=200 dt_us=230830
iter=281 dmajflt=197 dt_us=199466
iter=282 dmajflt=206 dt_us=235311
iter=283 dmajflt=217 dt_us=247930
iter=284 dmajflt=228 dt_us=340325
iter=285 dmajflt=237 dt_us=359935
iter=286 dmajflt=228 dt_us=310008
iter=287 dmajflt=227 dt_us=343726
iter=288 dmajflt=240 dt_us=422848
iter=289 dmajflt=245 dt_us=472018
iter=290 dmajflt=226 dt_us=327171
iter=291 dmajflt=205 dt_us=178231
iter=292 dmajflt=214 dt_us=318714
iter=293 dmajflt=193 dt_us=184639
iter=294 dmajflt=199 dt_us=285114
iter=295 dmajflt=194 dt_us=221929
iter=296 dmajflt=184 dt_us=195280
iter=297 dmajflt=186 dt_us=229862
iter=298 dmajflt=183 dt_us=206812
iter=299 dmajflt=184 dt_us=191135
iter=300 dmajflt=183 dt_us=170404
iter=301 dmajflt=188 dt_us=828481
iter=302 dmajflt=205 dt_us=832813
iter=303 dmajflt=207 dt_us=817023
iter=304 dmajflt=204 dt_us=771591
iter=305 dmajflt=208 dt_us=767002
iter=306 dmajflt=217 dt_us=918579
iter=307 dmajflt=208 dt_us=719772
iter=308 dmajflt=210 dt_us=774597
iter=309 dmajflt=207 dt_us=820992
iter=310 dmajflt=199 dt_us=892116
iter=311 dmajflt=198 dt_us=746927
iter=312 dmajflt=213 dt_us=823988
iter=313 dmajflt=195 dt_us=686409
iter=314 dmajflt=202 dt_us=801775
iter=315 dmajflt=199 dt_us=885868
iter=316 dmajflt=198 dt_us=719948
iter=317 dmajflt=211 dt_us=918701
iter=318 dmajflt=219 dt_us=838960
iter=319 dmajflt=210 dt_us=1495704
iter=320 dmajflt=200 dt_us=225653
iter=321 dmajflt=206 dt_us=355692
iter=322 dmajflt=201 dt_us=479495
iter=323 dmajflt=211 dt_us=1010595
iter=324 dmajflt=219 dt_us=740210
iter=325 dmajflt=211 dt_us=823700
iter=326 dmajflt=210 dt_us=652883
iter=327 dmajflt=208 dt_us=805600
iter=328 dmajflt=220 dt_us=665727
iter=329 dmajflt=220 dt_us=558563
iter=330 dmajflt=218 dt_us=1422307
iter=331 dmajflt=219 dt_us=978762
iter=332 dmajflt=213 dt_us=776593
iter=333 dmajflt=210 dt_us=909604
iter=334 dmajflt=222 dt_us=740552
iter=335 dmajflt=216 dt_us=888705
iter=336 dmajflt=219 dt_us=979445
iter=337 dmajflt=217 dt_us=754121
iter=338 dmajflt=216 dt_us=884700
iter=339 dmajflt=210 dt_us=742206
iter=340 dmajflt=210 dt_us=897279
iter=341 dmajflt=213 dt_us=891375
iter=342 dmajflt=216 dt_us=966432
iter=343 dmajflt=215 dt_us=870493
iter=344 dmajflt=218 dt_us=895420
iter=345 dmajflt=225 dt_us=937840
iter=346 dmajflt=219 dt_us=1040914
iter=347 dmajflt=210 dt_us=378600
iter=348 dmajflt=214 dt_us=387188
iter=349 dmajflt=230 dt_us=367918
iter=350 dmajflt=214 dt_us=357496
iter=351 dmajflt=222 dt_us=317846
iter=352 dmajflt=223 dt_us=362262
iter=353 dmajflt=219 dt_us=350458
iter=354 dmajflt=223 dt_us=409118
iter=355 dmajflt=218 dt_us=310747
iter=356 dmajflt=221 dt_us=257686
iter=357 dmajflt=213 dt_us=346132
iter=358 dmajflt=197 dt_us=199881
iter=359 dmajflt=199 dt_us=234194
iter=360 dmajflt=202 dt_us=193092
iter=361 dmajflt=191 dt_us=210779
iter=362 dmajflt=211 dt_us=229890
iter=363 dmajflt=191 dt_us=188940
iter=364 dmajflt=195 dt_us=180756
iter=365 dmajflt=212 dt_us=325257
iter=366 dmajflt=211 dt_us=311806
iter=367 dmajflt=207 dt_us=242503
iter=368 dmajflt=216 dt_us=286926
iter=369 dmajflt=204 dt_us=315385
iter=370 dmajflt=204 dt_us=289624
iter=371 dmajflt=206 dt_us=348527
iter=372 dmajflt=220 dt_us=326140
iter=373 dmajflt=214 dt_us=272633
iter=374 dmajflt=227 dt_us=382175
iter=375 dmajflt=214 dt_us=274487
iter=376 dmajflt=219 dt_us=327548
iter=377 dmajflt=221 dt_us=302584
iter=378 dmajflt=220 dt_us=385432
iter=379 dmajflt=222 dt_us=326394
iter=380 dmajflt=219 dt_us=314790
iter=381 dmajflt=206 dt_us=374896
iter=382 dmajflt=237 dt_us=380421
iter=383 dmajflt=213 dt_us=293391
iter=384 dmajflt=234 dt_us=305479
iter=385 dmajflt=215 dt_us=324669
iter=386 dmajflt=250 dt_us=307942
iter=387 dmajflt=215 dt_us=408618
iter=388 dmajflt=209 dt_us=375411
iter=389 dmajflt=231 dt_us=365810
iter=390 dmajflt=216 dt_us=405783
iter=391 dmajflt=208 dt_us=373414
iter=392 dmajflt=211 dt_us=322141
iter=393 dmajflt=220 dt_us=412216
iter=394 dmajflt=226 dt_us=309887
iter=395 dmajflt=219 dt_us=487551
iter=396 dmajflt=217 dt_us=349313
iter=397 dmajflt=217 dt_us=1764493
iter=398 dmajflt=220 dt_us=416100
iter=399 dmajflt=231 dt_us=413445
iter=400 dmajflt=235 dt_us=391743
iter=401 dmajflt=239 dt_us=396944
iter=402 dmajflt=232 dt_us=768487
iter=403 dmajflt=236 dt_us=428614
iter=404 dmajflt=236 dt_us=313153
iter=405 dmajflt=235 dt_us=1042052
iter=406 dmajflt=237 dt_us=1026426
iter=407 dmajflt=220 dt_us=822805
iter=408 dmajflt=238 dt_us=944697
iter=409 dmajflt=231 dt_us=896970
iter=410 dmajflt=238 dt_us=935674
iter=411 dmajflt=237 dt_us=712261
iter=412 dmajflt=231 dt_us=830221
iter=413 dmajflt=243 dt_us=776359
iter=414 dmajflt=241 dt_us=866533
iter=415 dmajflt=243 dt_us=781647
iter=416 dmajflt=231 dt_us=813989
iter=417 dmajflt=254 dt_us=992014
iter=418 dmajflt=237 dt_us=863866
iter=419 dmajflt=246 dt_us=913487
iter=420 dmajflt=246 dt_us=973337
iter=421 dmajflt=240 dt_us=756215
iter=422 dmajflt=227 dt_us=972517
iter=423 dmajflt=230 dt_us=925896
iter=424 dmajflt=226 dt_us=2149980
iter=425 dmajflt=223 dt_us=2554131
iter=426 dmajflt=243 dt_us=1625451
iter=427 dmajflt=226 dt_us=1836324
iter=428 dmajflt=239 dt_us=2935398
iter=429 dmajflt=219 dt_us=305078
iter=430 dmajflt=231 dt_us=356800
iter=431 dmajflt=240 dt_us=366126
iter=432 dmajflt=233 dt_us=283047
iter=433 dmajflt=222 dt_us=327967
iter=434 dmajflt=228 dt_us=343524
iter=435 dmajflt=244 dt_us=704200
iter=436 dmajflt=277 dt_us=988153
iter=437 dmajflt=264 dt_us=1162968
iter=438 dmajflt=241 dt_us=1300830
iter=439 dmajflt=232 dt_us=972739
iter=440 dmajflt=246 dt_us=1229674
iter=441 dmajflt=248 dt_us=1128794
iter=442 dmajflt=240 dt_us=1419684
iter=443 dmajflt=250 dt_us=1604545
iter=444 dmajflt=262 dt_us=1024675
iter=445 dmajflt=268 dt_us=516572
iter=446 dmajflt=260 dt_us=388280
iter=447 dmajflt=262 dt_us=398467
iter=448 dmajflt=261 dt_us=433238
iter=449 dmajflt=254 dt_us=293559
iter=450 dmajflt=241 dt_us=321362
iter=451 dmajflt=249 dt_us=431000
iter=452 dmajflt=247 dt_us=324178
iter=453 dmajflt=249 dt_us=360845
iter=454 dmajflt=237 dt_us=928095
iter=455 dmajflt=253 dt_us=988106
iter=456 dmajflt=233 dt_us=908317
iter=457 dmajflt=229 dt_us=858619
iter=458 dmajflt=249 dt_us=1544805
iter=459 dmajflt=248 dt_us=338111
iter=460 dmajflt=266 dt_us=411644
iter=461 dmajflt=273 dt_us=437002
iter=462 dmajflt=258 dt_us=587932
iter=463 dmajflt=254 dt_us=813593
iter=464 dmajflt=240 dt_us=769512
iter=465 dmajflt=232 dt_us=792322
iter=466 dmajflt=251 dt_us=820721
iter=467 dmajflt=253 dt_us=928450
iter=468 dmajflt=272 dt_us=976753
iter=469 dmajflt=274 dt_us=939614
iter=470 dmajflt=255 dt_us=940341
iter=471 dmajflt=259 dt_us=902853
iter=472 dmajflt=270 dt_us=931133
iter=473 dmajflt=263 dt_us=878335
iter=474 dmajflt=215 dt_us=771026
iter=475 dmajflt=230 dt_us=849696
iter=476 dmajflt=223 dt_us=719548
iter=477 dmajflt=192 dt_us=622396
iter=478 dmajflt=205 dt_us=744338
iter=479 dmajflt=205 dt_us=471345
iter=480 dmajflt=210 dt_us=622381
iter=481 dmajflt=206 dt_us=679504
iter=482 dmajflt=202 dt_us=586762
iter=483 dmajflt=214 dt_us=568616
iter=484 dmajflt=203 dt_us=636512
iter=485 dmajflt=193 dt_us=594031
iter=486 dmajflt=189 dt_us=575740
iter=487 dmajflt=194 dt_us=580822
iter=488 dmajflt=197 dt_us=630442
iter=489 dmajflt=204 dt_us=673527
iter=490 dmajflt=224 dt_us=798452
iter=491 dmajflt=212 dt_us=739782
iter=492 dmajflt=223 dt_us=942037
iter=493 dmajflt=226 dt_us=792895
iter=494 dmajflt=220 dt_us=724654
iter=495 dmajflt=219 dt_us=720598
iter=496 dmajflt=213 dt_us=748148
iter=497 dmajflt=215 dt_us=710551
iter=498 dmajflt=214 dt_us=678808
iter=499 dmajflt=204 dt_us=670651
iter=500 dmajflt=214 dt_us=414902
iter=501 dmajflt=200 dt_us=570690
iter=502 dmajflt=186 dt_us=439217
iter=503 dmajflt=189 dt_us=241747
iter=504 dmajflt=193 dt_us=285353
iter=505 dmajflt=206 dt_us=257188
iter=506 dmajflt=218 dt_us=237416
iter=507 dmajflt=211 dt_us=280010
iter=508 dmajflt=210 dt_us=263006
iter=509 dmajflt=214 dt_us=376926
iter=510 dmajflt=214 dt_us=505577
iter=511 dmajflt=219 dt_us=909764
iter=512 dmajflt=261 dt_us=8060198
iter=513 dmajflt=251 dt_us=276228
iter=514 dmajflt=260 dt_us=281469
iter=515 dmajflt=216 dt_us=256103
iter=516 dmajflt=225 dt_us=289454
iter=517 dmajflt=220 dt_us=251280
iter=518 dmajflt=217 dt_us=234695
iter=519 dmajflt=230 dt_us=271631
iter=520 dmajflt=221 dt_us=314137
iter=521 dmajflt=208 dt_us=209715
iter=522 dmajflt=221 dt_us=157444
iter=523 dmajflt=210 dt_us=214099
iter=524 dmajflt=222 dt_us=334017
iter=525 dmajflt=238 dt_us=397254
iter=526 dmajflt=232 dt_us=370172
iter=527 dmajflt=236 dt_us=389516
iter=528 dmajflt=232 dt_us=424294
iter=529 dmajflt=242 dt_us=435684
iter=530 dmajflt=245 dt_us=540107
iter=531 dmajflt=242 dt_us=441396
iter=532 dmajflt=240 dt_us=405675
iter=533 dmajflt=241 dt_us=440580
iter=534 dmajflt=226 dt_us=503712
iter=535 dmajflt=201 dt_us=291765
iter=536 dmajflt=201 dt_us=188480
iter=537 dmajflt=203 dt_us=187011
iter=538 dmajflt=197 dt_us=225658
iter=539 dmajflt=202 dt_us=195422
iter=540 dmajflt=200 dt_us=199304
iter=541 dmajflt=216 dt_us=222340
iter=542 dmajflt=217 dt_us=225140
iter=543 dmajflt=202 dt_us=179158
iter=544 dmajflt=215 dt_us=204682
iter=545 dmajflt=217 dt_us=266280
iter=546 dmajflt=205 dt_us=174947
iter=547 dmajflt=210 dt_us=272721
iter=548 dmajflt=200 dt_us=279405
iter=549 dmajflt=185 dt_us=217672
iter=550 dmajflt=188 dt_us=188074
iter=551 dmajflt=190 dt_us=415400
iter=552 dmajflt=188 dt_us=520026
iter=553 dmajflt=209 dt_us=521423
iter=554 dmajflt=226 dt_us=578878
iter=555 dmajflt=221 dt_us=555623
iter=556 dmajflt=233 dt_us=549673
iter=557 dmajflt=218 dt_us=479841
iter=558 dmajflt=224 dt_us=546782
iter=559 dmajflt=216 dt_us=479109
iter=560 dmajflt=229 dt_us=589902
iter=561 dmajflt=223 dt_us=571355
iter=562 dmajflt=229 dt_us=542368
iter=563 dmajflt=214 dt_us=520866
iter=564 dmajflt=218 dt_us=582018
iter=565 dmajflt=192 dt_us=520392
iter=566 dmajflt=195 dt_us=467243
iter=567 dmajflt=205 dt_us=499704
iter=568 dmajflt=209 dt_us=694943
iter=569 dmajflt=205 dt_us=507514
iter=570 dmajflt=227 dt_us=487292
iter=571 dmajflt=205 dt_us=667296
iter=572 dmajflt=220 dt_us=600230
iter=573 dmajflt=226 dt_us=752611
iter=574 dmajflt=227 dt_us=811677
iter=575 dmajflt=230 dt_us=674016
iter=576 dmajflt=221 dt_us=669986
iter=577 dmajflt=223 dt_us=730121
iter=578 dmajflt=222 dt_us=747950
iter=579 dmajflt=228 dt_us=774912
iter=580 dmajflt=212 dt_us=852114
iter=581 dmajflt=231 dt_us=900620
iter=582 dmajflt=227 dt_us=983892
iter=583 dmajflt=232 dt_us=1052741
iter=584 dmajflt=230 dt_us=881034
iter=585 dmajflt=208 dt_us=796621
iter=586 dmajflt=225 dt_us=792457
iter=587 dmajflt=231 dt_us=889075
iter=588 dmajflt=213 dt_us=276764
iter=589 dmajflt=232 dt_us=260680
iter=590 dmajflt=223 dt_us=230939
iter=591 dmajflt=203 dt_us=149433
iter=592 dmajflt=193 dt_us=161878
iter=593 dmajflt=185 dt_us=205206
iter=594 dmajflt=177 dt_us=204823
iter=595 dmajflt=177 dt_us=232412
iter=596 dmajflt=180 dt_us=320804
iter=597 dmajflt=197 dt_us=545142
iter=598 dmajflt=211 dt_us=696176
iter=599 dmajflt=199 dt_us=1118904
iter=600 dmajflt=213 dt_us=5408126
iter=601 dmajflt=201 dt_us=209166
iter=602 dmajflt=209 dt_us=229414
iter=603 dmajflt=200 dt_us=210191
iter=604 dmajflt=210 dt_us=208142
iter=605 dmajflt=204 dt_us=240336
iter=606 dmajflt=222 dt_us=266040
iter=607 dmajflt=263 dt_us=516487
iter=608 dmajflt=255 dt_us=588437
iter=609 dmajflt=203 dt_us=275553
iter=610 dmajflt=199 dt_us=237435
iter=611 dmajflt=207 dt_us=267608
iter=612 dmajflt=199 dt_us=197608
iter=613 dmajflt=201 dt_us=179571
iter=614 dmajflt=201 dt_us=229806
iter=615 dmajflt=206 dt_us=168594
iter=616 dmajflt=209 dt_us=278539
iter=617 dmajflt=210 dt_us=311281
iter=618 dmajflt=206 dt_us=223656
iter=619 dmajflt=204 dt_us=231515
iter=620 dmajflt=205 dt_us=200417
iter=621 dmajflt=215 dt_us=283166
iter=622 dmajflt=218 dt_us=273324
iter=623 dmajflt=214 dt_us=321304
iter=624 dmajflt=195 dt_us=241508
iter=625 dmajflt=193 dt_us=522815
iter=626 dmajflt=194 dt_us=726003
iter=627 dmajflt=194 dt_us=628189
iter=628 dmajflt=198 dt_us=675160
iter=629 dmajflt=206 dt_us=821837
iter=630 dmajflt=196 dt_us=915434
iter=631 dmajflt=194 dt_us=735000
iter=632 dmajflt=220 dt_us=758792
iter=633 dmajflt=199 dt_us=715769
iter=634 dmajflt=192 dt_us=557071
iter=635 dmajflt=197 dt_us=367544
iter=636 dmajflt=217 dt_us=439716
iter=637 dmajflt=197 dt_us=425678
iter=638 dmajflt=201 dt_us=1078647
iter=639 dmajflt=201 dt_us=708370
iter=640 dmajflt=222 dt_us=694910
iter=641 dmajflt=203 dt_us=668117
iter=642 dmajflt=227 dt_us=787989
iter=643 dmajflt=230 dt_us=756470
iter=644 dmajflt=231 dt_us=522942
iter=645 dmajflt=225 dt_us=778109
iter=646 dmajflt=236 dt_us=606857
iter=647 dmajflt=217 dt_us=338591
iter=648 dmajflt=226 dt_us=439373
iter=649 dmajflt=222 dt_us=1373033
iter=650 dmajflt=221 dt_us=729755
iter=651 dmajflt=217 dt_us=961080
iter=652 dmajflt=214 dt_us=762793
iter=653 dmajflt=215 dt_us=291075
iter=654 dmajflt=225 dt_us=270310
iter=655 dmajflt=224 dt_us=254528
iter=656 dmajflt=229 dt_us=261976
iter=657 dmajflt=223 dt_us=351198
iter=658 dmajflt=222 dt_us=281915
iter=659 dmajflt=219 dt_us=258765
iter=660 dmajflt=217 dt_us=220481
iter=661 dmajflt=227 dt_us=280805
iter=662 dmajflt=217 dt_us=212755
iter=663 dmajflt=217 dt_us=366390
iter=664 dmajflt=224 dt_us=407914
iter=665 dmajflt=230 dt_us=777013
iter=666 dmajflt=223 dt_us=1222266
iter=667 dmajflt=222 dt_us=1481081
iter=668 dmajflt=213 dt_us=1079055
iter=669 dmajflt=218 dt_us=1156556
iter=670 dmajflt=229 dt_us=1227346
iter=671 dmajflt=215 dt_us=1491470
iter=672 dmajflt=217 dt_us=1063697
iter=673 dmajflt=211 dt_us=10072377
iter=674 dmajflt=212 dt_us=247146
iter=675 dmajflt=216 dt_us=289112
iter=676 dmajflt=218 dt_us=258062
iter=677 dmajflt=235 dt_us=372226
iter=678 dmajflt=231 dt_us=441246
iter=679 dmajflt=238 dt_us=386724
iter=680 dmajflt=245 dt_us=432377
iter=681 dmajflt=250 dt_us=492040
iter=682 dmajflt=248 dt_us=502156
iter=683 dmajflt=229 dt_us=424656
iter=684 dmajflt=245 dt_us=376085
iter=685 dmajflt=250 dt_us=438148
iter=686 dmajflt=257 dt_us=501374
iter=687 dmajflt=218 dt_us=317391
iter=688 dmajflt=183 dt_us=195449
iter=689 dmajflt=185 dt_us=166882
iter=690 dmajflt=199 dt_us=273907
iter=691 dmajflt=180 dt_us=221048
iter=692 dmajflt=205 dt_us=234229
iter=693 dmajflt=209 dt_us=242450
iter=694 dmajflt=211 dt_us=222374
iter=695 dmajflt=199 dt_us=177482
iter=696 dmajflt=208 dt_us=200473
iter=697 dmajflt=206 dt_us=186580
iter=698 dmajflt=225 dt_us=352632
iter=699 dmajflt=239 dt_us=393628
iter=700 dmajflt=244 dt_us=358598
iter=701 dmajflt=218 dt_us=325929
iter=702 dmajflt=214 dt_us=365530
iter=703 dmajflt=210 dt_us=330823
iter=704 dmajflt=228 dt_us=364110
iter=705 dmajflt=208 dt_us=323507
iter=706 dmajflt=208 dt_us=320378
iter=707 dmajflt=229 dt_us=348937
iter=708 dmajflt=207 dt_us=339959
iter=709 dmajflt=215 dt_us=309443
iter=710 dmajflt=211 dt_us=332723
iter=711 dmajflt=212 dt_us=302726
iter=712 dmajflt=206 dt_us=330507
iter=713 dmajflt=214 dt_us=253311
iter=714 dmajflt=215 dt_us=443685
iter=715 dmajflt=222 dt_us=331469
iter=716 dmajflt=222 dt_us=289482
iter=717 dmajflt=223 dt_us=234141
iter=718 dmajflt=221 dt_us=238868
iter=719 dmajflt=218 dt_us=306451
iter=720 dmajflt=231 dt_us=276160
iter=721 dmajflt=217 dt_us=314427
iter=722 dmajflt=233 dt_us=265355
iter=723 dmajflt=232 dt_us=274965
iter=724 dmajflt=220 dt_us=278772
iter=725 dmajflt=220 dt_us=336326
iter=726 dmajflt=224 dt_us=439412
iter=727 dmajflt=217 dt_us=293848
iter=728 dmajflt=223 dt_us=278961
iter=729 dmajflt=202 dt_us=150241
iter=730 dmajflt=231 dt_us=238842
iter=731 dmajflt=217 dt_us=304847
iter=732 dmajflt=209 dt_us=851856
iter=733 dmajflt=208 dt_us=818726
iter=734 dmajflt=210 dt_us=669414
iter=735 dmajflt=202 dt_us=774270
iter=736 dmajflt=204 dt_us=612704
iter=737 dmajflt=213 dt_us=662488
iter=738 dmajflt=208 dt_us=223360
iter=739 dmajflt=209 dt_us=268138
iter=740 dmajflt=214 dt_us=251879
iter=741 dmajflt=198 dt_us=205180
iter=742 dmajflt=206 dt_us=200425
iter=743 dmajflt=205 dt_us=142279
iter=744 dmajflt=208 dt_us=168143
iter=745 dmajflt=205 dt_us=216036
iter=746 dmajflt=198 dt_us=252514
iter=747 dmajflt=211 dt_us=175197
iter=748 dmajflt=206 dt_us=187106
iter=749 dmajflt=206 dt_us=187250
iter=750 dmajflt=206 dt_us=212672
iter=751 dmajflt=201 dt_us=188858
iter=752 dmajflt=204 dt_us=184290
iter=753 dmajflt=203 dt_us=199633
iter=754 dmajflt=208 dt_us=249945
iter=755 dmajflt=201 dt_us=291735
iter=756 dmajflt=204 dt_us=134916
iter=757 dmajflt=207 dt_us=230272
iter=758 dmajflt=201 dt_us=181292
iter=759 dmajflt=212 dt_us=194179
iter=760 dmajflt=217 dt_us=223645
iter=761 dmajflt=205 dt_us=271331
iter=762 dmajflt=196 dt_us=168122
iter=763 dmajflt=190 dt_us=220238
iter=764 dmajflt=191 dt_us=276684
iter=765 dmajflt=201 dt_us=198403
iter=766 dmajflt=209 dt_us=226286
iter=767 dmajflt=193 dt_us=293231
iter=768 dmajflt=196 dt_us=226645
iter=769 dmajflt=181 dt_us=236803
iter=770 dmajflt=191 dt_us=179059
iter=771 dmajflt=184 dt_us=222750
iter=772 dmajflt=178 dt_us=200442
iter=773 dmajflt=192 dt_us=217400
iter=774 dmajflt=188 dt_us=227996
iter=775 dmajflt=196 dt_us=187117
iter=776 dmajflt=195 dt_us=197933
iter=777 dmajflt=188 dt_us=201835
iter=778 dmajflt=189 dt_us=365162
iter=779 dmajflt=195 dt_us=213895
iter=780 dmajflt=190 dt_us=208957
iter=781 dmajflt=194 dt_us=252278
iter=782 dmajflt=195 dt_us=199012
iter=783 dmajflt=197 dt_us=251050
iter=784 dmajflt=182 dt_us=218063
iter=785 dmajflt=190 dt_us=211814
iter=786 dmajflt=187 dt_us=217070
iter=787 dmajflt=195 dt_us=208671
iter=788 dmajflt=206 dt_us=181013
iter=789 dmajflt=209 dt_us=183573
iter=790 dmajflt=205 dt_us=153216
iter=791 dmajflt=202 dt_us=192275
iter=792 dmajflt=199 dt_us=175339
iter=793 dmajflt=207 dt_us=181945
iter=794 dmajflt=208 dt_us=154206
iter=795 dmajflt=210 dt_us=178497
iter=796 dmajflt=205 dt_us=173349
iter=797 dmajflt=211 dt_us=196276
iter=798 dmajflt=232 dt_us=240246
iter=799 dmajflt=229 dt_us=243787
iter=800 dmajflt=230 dt_us=250880
iter=801 dmajflt=210 dt_us=337132
iter=802 dmajflt=239 dt_us=300024
iter=803 dmajflt=226 dt_us=264833
iter=804 dmajflt=228 dt_us=313775
iter=805 dmajflt=218 dt_us=279930
iter=806 dmajflt=222 dt_us=250220
iter=807 dmajflt=233 dt_us=270553
iter=808 dmajflt=221 dt_us=407748
iter=809 dmajflt=233 dt_us=10019779
iter=810 dmajflt=214 dt_us=269231
iter=811 dmajflt=227 dt_us=298613
iter=812 dmajflt=219 dt_us=242070
iter=813 dmajflt=214 dt_us=266019
iter=814 dmajflt=212 dt_us=275531
iter=815 dmajflt=211 dt_us=225097
iter=816 dmajflt=216 dt_us=238470
iter=817 dmajflt=215 dt_us=247830
iter=818 dmajflt=216 dt_us=309205
iter=819 dmajflt=215 dt_us=293638
iter=820 dmajflt=211 dt_us=277415
iter=821 dmajflt=221 dt_us=324082
iter=822 dmajflt=219 dt_us=240319
iter=823 dmajflt=221 dt_us=276153
iter=824 dmajflt=213 dt_us=254381
iter=825 dmajflt=218 dt_us=269694
iter=826 dmajflt=226 dt_us=317227
iter=827 dmajflt=216 dt_us=361873
iter=828 dmajflt=221 dt_us=269261
iter=829 dmajflt=228 dt_us=252897
iter=830 dmajflt=214 dt_us=327838
iter=831 dmajflt=213 dt_us=242482
iter=832 dmajflt=213 dt_us=248170
iter=833 dmajflt=222 dt_us=282538
iter=834 dmajflt=214 dt_us=255249
iter=835 dmajflt=224 dt_us=276528
iter=836 dmajflt=215 dt_us=250184
iter=837 dmajflt=224 dt_us=318255
iter=838 dmajflt=209 dt_us=237166
iter=839 dmajflt=203 dt_us=174583
iter=840 dmajflt=204 dt_us=206915
iter=841 dmajflt=206 dt_us=140825
iter=842 dmajflt=200 dt_us=146617
iter=843 dmajflt=204 dt_us=189463
iter=844 dmajflt=200 dt_us=190661
iter=845 dmajflt=207 dt_us=1125818
iter=846 dmajflt=201 dt_us=1224598
iter=847 dmajflt=216 dt_us=849839
iter=848 dmajflt=207 dt_us=929648
iter=849 dmajflt=206 dt_us=806666
iter=850 dmajflt=205 dt_us=758778
iter=851 dmajflt=203 dt_us=734968
iter=852 dmajflt=211 dt_us=653885
iter=853 dmajflt=199 dt_us=623043
iter=854 dmajflt=202 dt_us=1267718
iter=855 dmajflt=202 dt_us=698059
iter=856 dmajflt=201 dt_us=623718
iter=857 dmajflt=201 dt_us=330670
iter=858 dmajflt=209 dt_us=704194
iter=859 dmajflt=201 dt_us=689500
iter=860 dmajflt=207 dt_us=666370
iter=861 dmajflt=203 dt_us=882787
iter=862 dmajflt=196 dt_us=215536
iter=863 dmajflt=200 dt_us=154001
iter=864 dmajflt=201 dt_us=192425
iter=865 dmajflt=205 dt_us=272036
iter=866 dmajflt=208 dt_us=217637
iter=867 dmajflt=199 dt_us=191886
iter=868 dmajflt=205 dt_us=198950
iter=869 dmajflt=184 dt_us=143449
iter=870 dmajflt=201 dt_us=209395
iter=871 dmajflt=190 dt_us=200968
iter=872 dmajflt=206 dt_us=311143
iter=873 dmajflt=248 dt_us=282575
iter=874 dmajflt=236 dt_us=242970
iter=875 dmajflt=244 dt_us=276998
iter=876 dmajflt=236 dt_us=241803
iter=877 dmajflt=236 dt_us=306651
iter=878 dmajflt=213 dt_us=250683
iter=879 dmajflt=204 dt_us=274227
iter=880 dmajflt=217 dt_us=299650
iter=881 dmajflt=229 dt_us=255616
iter=882 dmajflt=234 dt_us=277270
iter=883 dmajflt=232 dt_us=7348684
iter=884 dmajflt=216 dt_us=274762
iter=885 dmajflt=238 dt_us=255244
iter=886 dmajflt=240 dt_us=207404
iter=887 dmajflt=231 dt_us=214794
iter=888 dmajflt=238 dt_us=251515
iter=889 dmajflt=218 dt_us=203171
iter=890 dmajflt=215 dt_us=272390
iter=891 dmajflt=229 dt_us=217345
iter=892 dmajflt=236 dt_us=215274
iter=893 dmajflt=224 dt_us=156379
iter=894 dmajflt=230 dt_us=235499
iter=895 dmajflt=233 dt_us=197613
iter=896 dmajflt=233 dt_us=223571
iter=897 dmajflt=226 dt_us=194815
iter=898 dmajflt=222 dt_us=291297
iter=899 dmajflt=224 dt_us=259958
iter=900 dmajflt=220 dt_us=267836
iter=901 dmajflt=226 dt_us=255033
iter=902 dmajflt=232 dt_us=228787
iter=903 dmajflt=231 dt_us=246131
iter=904 dmajflt=231 dt_us=279064
iter=905 dmajflt=239 dt_us=257026
iter=906 dmajflt=216 dt_us=227501
iter=907 dmajflt=231 dt_us=274441
iter=908 dmajflt=224 dt_us=263516
iter=909 dmajflt=222 dt_us=191638
iter=910 dmajflt=220 dt_us=234647
iter=911 dmajflt=238 dt_us=245351
iter=912 dmajflt=237 dt_us=276781
iter=913 dmajflt=221 dt_us=239584
iter=914 dmajflt=237 dt_us=257273
iter=915 dmajflt=228 dt_us=242692
iter=916 dmajflt=223 dt_us=255399
iter=917 dmajflt=224 dt_us=205174
iter=918 dmajflt=227 dt_us=251938
iter=919 dmajflt=242 dt_us=721793
iter=920 dmajflt=237 dt_us=907013
iter=921 dmajflt=221 dt_us=776607
iter=922 dmajflt=237 dt_us=929203
iter=923 dmajflt=217 dt_us=1083904
iter=924 dmajflt=233 dt_us=1849119
iter=925 dmajflt=226 dt_us=789851
iter=926 dmajflt=224 dt_us=929032
iter=927 dmajflt=236 dt_us=541324
iter=928 dmajflt=223 dt_us=710296
iter=929 dmajflt=224 dt_us=848255
iter=930 dmajflt=213 dt_us=538086
iter=931 dmajflt=221 dt_us=1006514
iter=932 dmajflt=227 dt_us=862069
iter=933 dmajflt=219 dt_us=994761
iter=934 dmajflt=214 dt_us=363748
iter=935 dmajflt=225 dt_us=253919
iter=936 dmajflt=249 dt_us=339505
iter=937 dmajflt=221 dt_us=211559
iter=938 dmajflt=239 dt_us=263362
iter=939 dmajflt=237 dt_us=199804
iter=940 dmajflt=242 dt_us=228775
iter=941 dmajflt=211 dt_us=438576
iter=942 dmajflt=203 dt_us=177033
iter=943 dmajflt=233 dt_us=265869
iter=944 dmajflt=212 dt_us=192135
iter=945 dmajflt=237 dt_us=316308
iter=946 dmajflt=217 dt_us=715535
iter=947 dmajflt=225 dt_us=1321228
iter=948 dmajflt=235 dt_us=1353533
iter=949 dmajflt=226 dt_us=1007826
iter=950 dmajflt=222 dt_us=314018
iter=951 dmajflt=220 dt_us=250415
iter=952 dmajflt=227 dt_us=333376
iter=953 dmajflt=214 dt_us=236719
iter=954 dmajflt=215 dt_us=533193
iter=955 dmajflt=225 dt_us=827613
iter=956 dmajflt=215 dt_us=713304
iter=957 dmajflt=214 dt_us=728748
iter=958 dmajflt=226 dt_us=604905
iter=959 dmajflt=224 dt_us=872129
iter=960 dmajflt=217 dt_us=961201
iter=961 dmajflt=218 dt_us=837744
iter=962 dmajflt=211 dt_us=789672
iter=963 dmajflt=212 dt_us=717484
iter=964 dmajflt=217 dt_us=551042
iter=965 dmajflt=224 dt_us=631895
iter=966 dmajflt=219 dt_us=581213
iter=967 dmajflt=221 dt_us=664314
iter=968 dmajflt=227 dt_us=717332
iter=969 dmajflt=214 dt_us=759561
iter=970 dmajflt=210 dt_us=711074
iter=971 dmajflt=214 dt_us=823605
iter=972 dmajflt=222 dt_us=1420424
iter=973 dmajflt=228 dt_us=324128
iter=974 dmajflt=261 dt_us=452904
iter=975 dmajflt=243 dt_us=390465
iter=976 dmajflt=237 dt_us=883556
iter=977 dmajflt=250 dt_us=1023897
iter=978 dmajflt=261 dt_us=1025058
iter=979 dmajflt=263 dt_us=1096264
iter=980 dmajflt=262 dt_us=1028895
iter=981 dmajflt=247 dt_us=992561
iter=982 dmajflt=209 dt_us=926627
iter=983 dmajflt=249 dt_us=945359
iter=984 dmajflt=229 dt_us=993241
iter=985 dmajflt=252 dt_us=935163
iter=986 dmajflt=233 dt_us=935357
iter=987 dmajflt=228 dt_us=942821
iter=988 dmajflt=246 dt_us=1094308
iter=989 dmajflt=244 dt_us=1075606
iter=990 dmajflt=247 dt_us=1077645
iter=991 dmajflt=261 dt_us=1054651
iter=992 dmajflt=264 dt_us=909793
iter=993 dmajflt=255 dt_us=911521
iter=994 dmajflt=248 dt_us=990962
iter=995 dmajflt=269 dt_us=947879
iter=996 dmajflt=268 dt_us=914169
iter=997 dmajflt=265 dt_us=948202
iter=998 dmajflt=208 dt_us=757966
iter=999 dmajflt=226 dt_us=709620
iter=1000 dmajflt=237 dt_us=1151593
iter=1001 dmajflt=239 dt_us=861878
iter=1002 dmajflt=223 dt_us=871014
iter=1003 dmajflt=214 dt_us=872570
iter=1004 dmajflt=200 dt_us=937857
iter=1005 dmajflt=220 dt_us=1011109
iter=1006 dmajflt=209 dt_us=877131
iter=1007 dmajflt=210 dt_us=842342
iter=1008 dmajflt=212 dt_us=843453
iter=1009 dmajflt=211 dt_us=1631392
iter=1010 dmajflt=228 dt_us=4553801
iter=1011 dmajflt=221 dt_us=312445
iter=1012 dmajflt=216 dt_us=218320
iter=1013 dmajflt=213 dt_us=181928
iter=1014 dmajflt=217 dt_us=182826
iter=1015 dmajflt=211 dt_us=177837
iter=1016 dmajflt=228 dt_us=196012
iter=1017 dmajflt=221 dt_us=238908
iter=1018 dmajflt=215 dt_us=208919
iter=1019 dmajflt=231 dt_us=203066
iter=1020 dmajflt=216 dt_us=240538
iter=1021 dmajflt=228 dt_us=350372
iter=1022 dmajflt=229 dt_us=290580
iter=1023 dmajflt=231 dt_us=286522
iter=1024 dmajflt=214 dt_us=210077
iter=1025 dmajflt=214 dt_us=199776
iter=1026 dmajflt=226 dt_us=253221
iter=1027 dmajflt=239 dt_us=265917
iter=1028 dmajflt=245 dt_us=379906
iter=1029 dmajflt=233 dt_us=286390
iter=1030 dmajflt=238 dt_us=284928
iter=1031 dmajflt=249 dt_us=304952
iter=1032 dmajflt=253 dt_us=378137
iter=1033 dmajflt=245 dt_us=305231
iter=1034 dmajflt=249 dt_us=270454
iter=1035 dmajflt=250 dt_us=326441
iter=1036 dmajflt=250 dt_us=223209
iter=1037 dmajflt=240 dt_us=260308
iter=1038 dmajflt=219 dt_us=222920
iter=1039 dmajflt=238 dt_us=260058
iter=1040 dmajflt=239 dt_us=277018
iter=1041 dmajflt=230 dt_us=324086
iter=1042 dmajflt=222 dt_us=262869
iter=1043 dmajflt=218 dt_us=196485
iter=1044 dmajflt=223 dt_us=247225
iter=1045 dmajflt=230 dt_us=319829
iter=1046 dmajflt=227 dt_us=414990
iter=1047 dmajflt=225 dt_us=314967
iter=1048 dmajflt=242 dt_us=399812
iter=1049 dmajflt=217 dt_us=389489
iter=1050 dmajflt=210 dt_us=222819
iter=1051 dmajflt=209 dt_us=267871
iter=1052 dmajflt=216 dt_us=327346
iter=1053 dmajflt=218 dt_us=368617
iter=1054 dmajflt=225 dt_us=327193
iter=1055 dmajflt=220 dt_us=352393
iter=1056 dmajflt=216 dt_us=273070
iter=1057 dmajflt=212 dt_us=248787
iter=1058 dmajflt=204 dt_us=214889
iter=1059 dmajflt=218 dt_us=286312
iter=1060 dmajflt=228 dt_us=374507
iter=1061 dmajflt=231 dt_us=317516
iter=1062 dmajflt=208 dt_us=302490
iter=1063 dmajflt=220 dt_us=328192
iter=1064 dmajflt=227 dt_us=392449
iter=1065 dmajflt=218 dt_us=326893
iter=1066 dmajflt=218 dt_us=288690
iter=1067 dmajflt=224 dt_us=273673
iter=1068 dmajflt=206 dt_us=242503
iter=1069 dmajflt=219 dt_us=262891
iter=1070 dmajflt=210 dt_us=266203
iter=1071 dmajflt=180 dt_us=134068
iter=1072 dmajflt=190 dt_us=415772
iter=1073 dmajflt=197 dt_us=956253
iter=1074 dmajflt=215 dt_us=1699161
iter=1075 dmajflt=267 dt_us=6746328
iter=1076 dmajflt=241 dt_us=380731
iter=1077 dmajflt=240 dt_us=432124
iter=1078 dmajflt=241 dt_us=395614
iter=1079 dmajflt=250 dt_us=435307
iter=1080 dmajflt=236 dt_us=428339
iter=1081 dmajflt=231 dt_us=468995
iter=1082 dmajflt=234 dt_us=427831
iter=1083 dmajflt=221 dt_us=352840
iter=1084 dmajflt=224 dt_us=359683
iter=1085 dmajflt=213 dt_us=259240
iter=1086 dmajflt=215 dt_us=397116
iter=1087 dmajflt=237 dt_us=246564
iter=1088 dmajflt=248 dt_us=352816
iter=1089 dmajflt=233 dt_us=355008
iter=1090 dmajflt=230 dt_us=294686
iter=1091 dmajflt=213 dt_us=263110
iter=1092 dmajflt=207 dt_us=196802
iter=1093 dmajflt=211 dt_us=258583
iter=1094 dmajflt=217 dt_us=264893
iter=1095 dmajflt=216 dt_us=361328
iter=1096 dmajflt=228 dt_us=290684
iter=1097 dmajflt=221 dt_us=340024
iter=1098 dmajflt=219 dt_us=392063
iter=1099 dmajflt=234 dt_us=308611
iter=1100 dmajflt=251 dt_us=358814
iter=1101 dmajflt=220 dt_us=222550
iter=1102 dmajflt=246 dt_us=331580
iter=1103 dmajflt=227 dt_us=452445
iter=1104 dmajflt=223 dt_us=973569
iter=1105 dmajflt=213 dt_us=919302
iter=1106 dmajflt=235 dt_us=939107
iter=1107 dmajflt=241 dt_us=2197382
iter=1108 dmajflt=259 dt_us=2464271
iter=1109 dmajflt=236 dt_us=327311
iter=1110 dmajflt=241 dt_us=282032
iter=1111 dmajflt=225 dt_us=296845
iter=1112 dmajflt=243 dt_us=266118
iter=1113 dmajflt=230 dt_us=311315
iter=1114 dmajflt=229 dt_us=189413
iter=1115 dmajflt=225 dt_us=196001
iter=1116 dmajflt=221 dt_us=192535
iter=1117 dmajflt=219 dt_us=217117
iter=1118 dmajflt=232 dt_us=214266
iter=1119 dmajflt=220 dt_us=230964
iter=1120 dmajflt=217 dt_us=183586
iter=1121 dmajflt=211 dt_us=213630
iter=1122 dmajflt=209 dt_us=230766
iter=1123 dmajflt=204 dt_us=281386
iter=1124 dmajflt=207 dt_us=278558
iter=1125 dmajflt=208 dt_us=265342
iter=1126 dmajflt=206 dt_us=236775
iter=1127 dmajflt=206 dt_us=255643
iter=1128 dmajflt=202 dt_us=240070
iter=1129 dmajflt=216 dt_us=232855
iter=1130 dmajflt=217 dt_us=204940
iter=1131 dmajflt=221 dt_us=231237
iter=1132 dmajflt=217 dt_us=215077
iter=1133 dmajflt=219 dt_us=194822
iter=1134 dmajflt=214 dt_us=229850
iter=1135 dmajflt=231 dt_us=272524
iter=1136 dmajflt=229 dt_us=193664
iter=1137 dmajflt=218 dt_us=274347
iter=1138 dmajflt=212 dt_us=157570
iter=1139 dmajflt=209 dt_us=232115
iter=1140 dmajflt=210 dt_us=226699
iter=1141 dmajflt=207 dt_us=187706
iter=1142 dmajflt=214 dt_us=166703
iter=1143 dmajflt=216 dt_us=181671
iter=1144 dmajflt=221 dt_us=205842
iter=1145 dmajflt=215 dt_us=172697
iter=1146 dmajflt=204 dt_us=771400
iter=1147 dmajflt=212 dt_us=1795852
iter=1148 dmajflt=205 dt_us=897724
iter=1149 dmajflt=212 dt_us=1309309
iter=1150 dmajflt=212 dt_us=673197
iter=1151 dmajflt=203 dt_us=4782970
iter=1152 dmajflt=206 dt_us=173049
iter=1153 dmajflt=205 dt_us=201644
iter=1154 dmajflt=203 dt_us=198377
iter=1155 dmajflt=206 dt_us=200370
iter=1156 dmajflt=215 dt_us=277272
iter=1157 dmajflt=224 dt_us=317893
iter=1158 dmajflt=245 dt_us=354455
iter=1159 dmajflt=238 dt_us=360198
iter=1160 dmajflt=267 dt_us=625978
iter=1161 dmajflt=277 dt_us=467351
iter=1162 dmajflt=234 dt_us=419046
iter=1163 dmajflt=249 dt_us=393813
iter=1164 dmajflt=250 dt_us=353787
iter=1165 dmajflt=250 dt_us=447910
iter=1166 dmajflt=235 dt_us=327462
iter=1167 dmajflt=239 dt_us=407007
iter=1168 dmajflt=250 dt_us=527704
iter=1169 dmajflt=247 dt_us=560096
iter=1170 dmajflt=247 dt_us=500094
iter=1171 dmajflt=245 dt_us=549189
iter=1172 dmajflt=259 dt_us=466299
iter=1173 dmajflt=245 dt_us=501323
iter=1174 dmajflt=231 dt_us=980544
iter=1175 dmajflt=237 dt_us=1176594
iter=1176 dmajflt=240 dt_us=1264328
iter=1177 dmajflt=236 dt_us=1199877
iter=1178 dmajflt=240 dt_us=859360
iter=1179 dmajflt=240 dt_us=844792
iter=1180 dmajflt=222 dt_us=717440
iter=1181 dmajflt=211 dt_us=997308
iter=1182 dmajflt=204 dt_us=1816844
iter=1183 dmajflt=207 dt_us=1441552
iter=1184 dmajflt=208 dt_us=1037618
iter=1185 dmajflt=246 dt_us=13886221
iter=1186 dmajflt=290 dt_us=426661
iter=1187 dmajflt=219 dt_us=250024
iter=1188 dmajflt=221 dt_us=190195
iter=1189 dmajflt=221 dt_us=214460
iter=1190 dmajflt=221 dt_us=169094
iter=1191 dmajflt=222 dt_us=301496
iter=1192 dmajflt=272 dt_us=406043
iter=1193 dmajflt=256 dt_us=525126
iter=1194 dmajflt=227 dt_us=309932
iter=1195 dmajflt=242 dt_us=318947
iter=1196 dmajflt=249 dt_us=437156
iter=1197 dmajflt=242 dt_us=307700
iter=1198 dmajflt=243 dt_us=304709
iter=1199 dmajflt=240 dt_us=314735
iter=1200 dmajflt=235 dt_us=300612
iter=1201 dmajflt=242 dt_us=286420
iter=1202 dmajflt=229 dt_us=278164
iter=1203 dmajflt=238 dt_us=308778
iter=1204 dmajflt=239 dt_us=393863
iter=1205 dmajflt=220 dt_us=330158
iter=1206 dmajflt=222 dt_us=242446
iter=1207 dmajflt=219 dt_us=233883
iter=1208 dmajflt=229 dt_us=311484
iter=1209 dmajflt=234 dt_us=339360
iter=1210 dmajflt=219 dt_us=272599
iter=1211 dmajflt=236 dt_us=370999
iter=1212 dmajflt=231 dt_us=399239
iter=1213 dmajflt=233 dt_us=316514
iter=1214 dmajflt=224 dt_us=305535
iter=1215 dmajflt=225 dt_us=311307
iter=1216 dmajflt=229 dt_us=339044
iter=1217 dmajflt=215 dt_us=269308
iter=1218 dmajflt=221 dt_us=315872
iter=1219 dmajflt=217 dt_us=254594
iter=1220 dmajflt=211 dt_us=252288
iter=1221 dmajflt=215 dt_us=270351
iter=1222 dmajflt=210 dt_us=311728
iter=1223 dmajflt=205 dt_us=236695
iter=1224 dmajflt=210 dt_us=303922
iter=1225 dmajflt=212 dt_us=271388
iter=1226 dmajflt=202 dt_us=162300
iter=1227 dmajflt=209 dt_us=238898
iter=1228 dmajflt=209 dt_us=193249
iter=1229 dmajflt=215 dt_us=246029
iter=1230 dmajflt=214 dt_us=307173
iter=1231 dmajflt=213 dt_us=318995
iter=1232 dmajflt=192 dt_us=241526
iter=1233 dmajflt=189 dt_us=162475
iter=1234 dmajflt=188 dt_us=165408
iter=1235 dmajflt=195 dt_us=178571
iter=1236 dmajflt=217 dt_us=280692
iter=1237 dmajflt=227 dt_us=214002
iter=1238 dmajflt=230 dt_us=201603
iter=1239 dmajflt=228 dt_us=179745
iter=1240 dmajflt=233 dt_us=298442
iter=1241 dmajflt=218 dt_us=1627387
iter=1242 dmajflt=222 dt_us=1301919
iter=1243 dmajflt=221 dt_us=430505
iter=1244 dmajflt=220 dt_us=484413
iter=1245 dmajflt=210 dt_us=668217
iter=1246 dmajflt=227 dt_us=613479
iter=1247 dmajflt=211 dt_us=676413
iter=1248 dmajflt=195 dt_us=669417
iter=1249 dmajflt=196 dt_us=651896
iter=1250 dmajflt=208 dt_us=271949
iter=1251 dmajflt=213 dt_us=354303
iter=1252 dmajflt=193 dt_us=225018
iter=1253 dmajflt=197 dt_us=231464
iter=1254 dmajflt=192 dt_us=130696
iter=1255 dmajflt=203 dt_us=204620
iter=1256 dmajflt=196 dt_us=211342
iter=1257 dmajflt=221 dt_us=204916
iter=1258 dmajflt=233 dt_us=263652
iter=1259 dmajflt=213 dt_us=195315
iter=1260 dmajflt=214 dt_us=258829
iter=1261 dmajflt=219 dt_us=285302
iter=1262 dmajflt=237 dt_us=189399
iter=1263 dmajflt=218 dt_us=228988
iter=1264 dmajflt=241 dt_us=226970
iter=1265 dmajflt=223 dt_us=233247
iter=1266 dmajflt=244 dt_us=233273
iter=1267 dmajflt=234 dt_us=226560
iter=1268 dmajflt=249 dt_us=396021
iter=1269 dmajflt=220 dt_us=373862
iter=1270 dmajflt=242 dt_us=391643
iter=1271 dmajflt=219 dt_us=303082
iter=1272 dmajflt=239 dt_us=475049
iter=1273 dmajflt=202 dt_us=241161
iter=1274 dmajflt=186 dt_us=198264
iter=1275 dmajflt=233 dt_us=2225565
iter=1276 dmajflt=233 dt_us=242315
iter=1277 dmajflt=194 dt_us=183536
iter=1278 dmajflt=192 dt_us=217165
iter=1279 dmajflt=198 dt_us=199102
iter=1280 dmajflt=219 dt_us=207061
iter=1281 dmajflt=257 dt_us=236544
iter=1282 dmajflt=248 dt_us=260623
iter=1283 dmajflt=228 dt_us=263287
iter=1284 dmajflt=221 dt_us=248669
iter=1285 dmajflt=199 dt_us=159660
iter=1286 dmajflt=209 dt_us=710035
iter=1287 dmajflt=216 dt_us=750733
iter=1288 dmajflt=216 dt_us=770864
iter=1289 dmajflt=225 dt_us=801572
iter=1290 dmajflt=232 dt_us=793090
iter=1291 dmajflt=238 dt_us=1026642
iter=1292 dmajflt=215 dt_us=814149
iter=1293 dmajflt=218 dt_us=685907
iter=1294 dmajflt=214 dt_us=764922
iter=1295 dmajflt=212 dt_us=753575
iter=1296 dmajflt=216 dt_us=775691
iter=1297 dmajflt=222 dt_us=816393
iter=1298 dmajflt=224 dt_us=692729
iter=1299 dmajflt=210 dt_us=459020
iter=1300 dmajflt=219 dt_us=270332
iter=1301 dmajflt=217 dt_us=1011058
iter=1302 dmajflt=209 dt_us=1105446
iter=1303 dmajflt=210 dt_us=809702
iter=1304 dmajflt=211 dt_us=1228634
iter=1305 dmajflt=205 dt_us=1580372
iter=1306 dmajflt=203 dt_us=1416906
iter=1307 dmajflt=219 dt_us=247384
iter=1308 dmajflt=206 dt_us=1734012
iter=1309 dmajflt=194 dt_us=372675
iter=1310 dmajflt=187 dt_us=208784
iter=1311 dmajflt=191 dt_us=208161
iter=1312 dmajflt=195 dt_us=266614
iter=1313 dmajflt=192 dt_us=228783
iter=1314 dmajflt=207 dt_us=261063
iter=1315 dmajflt=200 dt_us=216540
iter=1316 dmajflt=203 dt_us=345140
iter=1317 dmajflt=196 dt_us=250624
iter=1318 dmajflt=197 dt_us=181660
iter=1319 dmajflt=198 dt_us=212242
iter=1320 dmajflt=217 dt_us=323824
iter=1321 dmajflt=205 dt_us=322889
iter=1322 dmajflt=215 dt_us=785102
iter=1323 dmajflt=211 dt_us=734741
iter=1324 dmajflt=209 dt_us=1232495
iter=1325 dmajflt=208 dt_us=988170
iter=1326 dmajflt=210 dt_us=300615
iter=1327 dmajflt=204 dt_us=614784
iter=1328 dmajflt=207 dt_us=1110073
iter=1329 dmajflt=202 dt_us=847070
iter=1330 dmajflt=209 dt_us=851718
iter=1331 dmajflt=213 dt_us=642243
iter=1332 dmajflt=240 dt_us=2732323
iter=1333 dmajflt=245 dt_us=293099
iter=1334 dmajflt=266 dt_us=405066
iter=1335 dmajflt=224 dt_us=288657
iter=1336 dmajflt=227 dt_us=203944
iter=1337 dmajflt=247 dt_us=289025
iter=1338 dmajflt=247 dt_us=283234
iter=1339 dmajflt=251 dt_us=269483
iter=1340 dmajflt=237 dt_us=303289
iter=1341 dmajflt=241 dt_us=337606
iter=1342 dmajflt=229 dt_us=314020
iter=1343 dmajflt=226 dt_us=379123
iter=1344 dmajflt=229 dt_us=769865
iter=1345 dmajflt=229 dt_us=800891
iter=1346 dmajflt=209 dt_us=632866
iter=1347 dmajflt=198 dt_us=475860
iter=1348 dmajflt=226 dt_us=536459
iter=1349 dmajflt=199 dt_us=786507
iter=1350 dmajflt=237 dt_us=1033608
iter=1351 dmajflt=262 dt_us=879378
iter=1352 dmajflt=252 dt_us=836232
iter=1353 dmajflt=264 dt_us=1091335
iter=1354 dmajflt=260 dt_us=604394
iter=1355 dmajflt=264 dt_us=351916
iter=1356 dmajflt=224 dt_us=338160
iter=1357 dmajflt=227 dt_us=891675
iter=1358 dmajflt=223 dt_us=1004203
iter=1359 dmajflt=243 dt_us=1078700
iter=1360 dmajflt=228 dt_us=1135085
iter=1361 dmajflt=238 dt_us=1182510
iter=1362 dmajflt=237 dt_us=775865
iter=1363 dmajflt=229 dt_us=1900772
iter=1364 dmajflt=261 dt_us=1904333
iter=1365 dmajflt=253 dt_us=565877
iter=1366 dmajflt=239 dt_us=341013
iter=1367 dmajflt=224 dt_us=348431
iter=1368 dmajflt=235 dt_us=376759
iter=1369 dmajflt=214 dt_us=423902
iter=1370 dmajflt=204 dt_us=317784
iter=1371 dmajflt=199 dt_us=366589
iter=1372 dmajflt=199 dt_us=268304
iter=1373 dmajflt=199 dt_us=315359
iter=1374 dmajflt=202 dt_us=316477
iter=1375 dmajflt=208 dt_us=310892
iter=1376 dmajflt=227 dt_us=5101866
iter=1377 dmajflt=227 dt_us=276794
iter=1378 dmajflt=214 dt_us=282037
iter=1379 dmajflt=217 dt_us=324223
iter=1380 dmajflt=228 dt_us=311061
iter=1381 dmajflt=234 dt_us=260821
iter=1382 dmajflt=233 dt_us=281381
iter=1383 dmajflt=206 dt_us=330749
iter=1384 dmajflt=221 dt_us=333059
iter=1385 dmajflt=210 dt_us=342117
iter=1386 dmajflt=223 dt_us=305209
iter=1387 dmajflt=224 dt_us=288353
iter=1388 dmajflt=214 dt_us=306034
iter=1389 dmajflt=220 dt_us=431134
iter=1390 dmajflt=226 dt_us=314623
iter=1391 dmajflt=217 dt_us=317226
iter=1392 dmajflt=213 dt_us=307739
iter=1393 dmajflt=217 dt_us=283143
iter=1394 dmajflt=217 dt_us=269808
iter=1395 dmajflt=230 dt_us=393949
iter=1396 dmajflt=233 dt_us=302829
iter=1397 dmajflt=215 dt_us=350059
iter=1398 dmajflt=244 dt_us=338770
iter=1399 dmajflt=222 dt_us=882289
iter=1400 dmajflt=234 dt_us=1289799
iter=1401 dmajflt=226 dt_us=6295384
iter=1402 dmajflt=233 dt_us=363872
iter=1403 dmajflt=229 dt_us=300514
iter=1404 dmajflt=238 dt_us=360450
iter=1405 dmajflt=252 dt_us=294418
iter=1406 dmajflt=238 dt_us=265793
iter=1407 dmajflt=233 dt_us=320813
iter=1408 dmajflt=236 dt_us=397448
iter=1409 dmajflt=232 dt_us=303658
iter=1410 dmajflt=222 dt_us=259410
iter=1411 dmajflt=228 dt_us=341143
iter=1412 dmajflt=238 dt_us=261334
iter=1413 dmajflt=217 dt_us=300524
iter=1414 dmajflt=228 dt_us=276744
iter=1415 dmajflt=239 dt_us=330386
iter=1416 dmajflt=255 dt_us=325186
iter=1417 dmajflt=238 dt_us=318152
iter=1418 dmajflt=237 dt_us=346670
iter=1419 dmajflt=241 dt_us=399338
iter=1420 dmajflt=234 dt_us=322952
iter=1421 dmajflt=227 dt_us=287787
iter=1422 dmajflt=247 dt_us=328038
iter=1423 dmajflt=237 dt_us=315230
iter=1424 dmajflt=238 dt_us=314249
iter=1425 dmajflt=237 dt_us=320126
iter=1426 dmajflt=242 dt_us=302209
iter=1427 dmajflt=225 dt_us=310212
iter=1428 dmajflt=230 dt_us=269120
iter=1429 dmajflt=215 dt_us=319733
iter=1430 dmajflt=219 dt_us=274836
iter=1431 dmajflt=231 dt_us=251793
iter=1432 dmajflt=210 dt_us=218270
iter=1433 dmajflt=217 dt_us=184103
iter=1434 dmajflt=207 dt_us=187159
iter=1435 dmajflt=207 dt_us=186733
iter=1436 dmajflt=227 dt_us=200292
iter=1437 dmajflt=263 dt_us=402648
iter=1438 dmajflt=235 dt_us=306742
iter=1439 dmajflt=240 dt_us=217254
iter=1440 dmajflt=223 dt_us=166397
iter=1441 dmajflt=241 dt_us=205531
iter=1442 dmajflt=218 dt_us=187028
iter=1443 dmajflt=232 dt_us=230293
iter=1444 dmajflt=226 dt_us=184982
iter=1445 dmajflt=229 dt_us=236108
iter=1446 dmajflt=199 dt_us=200202
iter=1447 dmajflt=204 dt_us=220059
iter=1448 dmajflt=211 dt_us=210437
iter=1449 dmajflt=226 dt_us=210875
iter=1450 dmajflt=209 dt_us=344261
iter=1451 dmajflt=220 dt_us=261933
iter=1452 dmajflt=211 dt_us=218708
iter=1453 dmajflt=221 dt_us=210023
iter=1454 dmajflt=207 dt_us=277593
iter=1455 dmajflt=192 dt_us=253970
iter=1456 dmajflt=212 dt_us=186703
iter=1457 dmajflt=225 dt_us=197196
iter=1458 dmajflt=227 dt_us=214478
iter=1459 dmajflt=221 dt_us=199239
iter=1460 dmajflt=223 dt_us=241815
iter=1461 dmajflt=217 dt_us=217297
iter=1462 dmajflt=224 dt_us=273817
iter=1463 dmajflt=225 dt_us=161589
iter=1464 dmajflt=229 dt_us=213691
iter=1465 dmajflt=231 dt_us=258783
iter=1466 dmajflt=215 dt_us=258224
iter=1467 dmajflt=211 dt_us=215398
iter=1468 dmajflt=196 dt_us=232233
iter=1469 dmajflt=186 dt_us=232673
iter=1470 dmajflt=218 dt_us=352891
iter=1471 dmajflt=210 dt_us=375341
iter=1472 dmajflt=208 dt_us=243954
iter=1473 dmajflt=210 dt_us=297321
iter=1474 dmajflt=220 dt_us=298470
iter=1475 dmajflt=209 dt_us=254627
iter=1476 dmajflt=211 dt_us=277119
iter=1477 dmajflt=219 dt_us=249209
iter=1478 dmajflt=214 dt_us=433554
iter=1479 dmajflt=233 dt_us=1088400
iter=1480 dmajflt=237 dt_us=1210138
iter=1481 dmajflt=261 dt_us=1299403
iter=1482 dmajflt=243 dt_us=3342026
iter=1483 dmajflt=247 dt_us=385737
iter=1484 dmajflt=242 dt_us=380667
iter=1485 dmajflt=245 dt_us=417511
iter=1486 dmajflt=243 dt_us=352732
iter=1487 dmajflt=235 dt_us=312203
iter=1488 dmajflt=246 dt_us=281128
iter=1489 dmajflt=257 dt_us=325396
iter=1490 dmajflt=255 dt_us=310569
iter=1491 dmajflt=261 dt_us=361529
iter=1492 dmajflt=214 dt_us=917883
iter=1493 dmajflt=227 dt_us=656427
iter=1494 dmajflt=215 dt_us=691860
iter=1495 dmajflt=220 dt_us=814308
iter=1496 dmajflt=218 dt_us=576540
iter=1497 dmajflt=215 dt_us=726781
iter=1498 dmajflt=218 dt_us=740620
iter=1499 dmajflt=220 dt_us=822770
iter=1500 dmajflt=204 dt_us=636642
iter=1501 dmajflt=205 dt_us=647115
iter=1502 dmajflt=204 dt_us=676605
iter=1503 dmajflt=214 dt_us=969242
iter=1504 dmajflt=196 dt_us=1696952
iter=1505 dmajflt=216 dt_us=277864
iter=1506 dmajflt=200 dt_us=219109
iter=1507 dmajflt=204 dt_us=200329
iter=1508 dmajflt=204 dt_us=176292
iter=1509 dmajflt=208 dt_us=210734
iter=1510 dmajflt=198 dt_us=207795
iter=1511 dmajflt=209 dt_us=378380
iter=1512 dmajflt=201 dt_us=188702
iter=1513 dmajflt=209 dt_us=199947
iter=1514 dmajflt=213 dt_us=232551
iter=1515 dmajflt=211 dt_us=159498
iter=1516 dmajflt=202 dt_us=185179
iter=1517 dmajflt=204 dt_us=218958
iter=1518 dmajflt=204 dt_us=144545
iter=1519 dmajflt=206 dt_us=155713
iter=1520 dmajflt=203 dt_us=160532
iter=1521 dmajflt=201 dt_us=184991
iter=1522 dmajflt=204 dt_us=156110
iter=1523 dmajflt=219 dt_us=148495
iter=1524 dmajflt=203 dt_us=151418
iter=1525 dmajflt=202 dt_us=179489
iter=1526 dmajflt=199 dt_us=170557
iter=1527 dmajflt=204 dt_us=596724
iter=1528 dmajflt=206 dt_us=2251623
iter=1529 dmajflt=213 dt_us=1733635
iter=1530 dmajflt=207 dt_us=1484042
iter=1531 dmajflt=228 dt_us=11672277
iter=1532 dmajflt=233 dt_us=237667
iter=1533 dmajflt=200 dt_us=182717
iter=1534 dmajflt=212 dt_us=176687
iter=1535 dmajflt=201 dt_us=127767
iter=1536 dmajflt=212 dt_us=171237
iter=1537 dmajflt=210 dt_us=195137
iter=1538 dmajflt=206 dt_us=167437
iter=1539 dmajflt=203 dt_us=179635
iter=1540 dmajflt=202 dt_us=155582
iter=1541 dmajflt=198 dt_us=152975
iter=1542 dmajflt=203 dt_us=178418
iter=1543 dmajflt=205 dt_us=178304
iter=1544 dmajflt=233 dt_us=265710
iter=1545 dmajflt=224 dt_us=277754
iter=1546 dmajflt=241 dt_us=255699
iter=1547 dmajflt=238 dt_us=333744
iter=1548 dmajflt=253 dt_us=322368
iter=1549 dmajflt=222 dt_us=184702
iter=1550 dmajflt=226 dt_us=225110
iter=1551 dmajflt=222 dt_us=275830
iter=1552 dmajflt=264 dt_us=462672
iter=1553 dmajflt=260 dt_us=553311
iter=1554 dmajflt=263 dt_us=442289
iter=1555 dmajflt=232 dt_us=276040
iter=1556 dmajflt=238 dt_us=261457
iter=1557 dmajflt=235 dt_us=267614
iter=1558 dmajflt=231 dt_us=271796
iter=1559 dmajflt=208 dt_us=195652
iter=1560 dmajflt=217 dt_us=324978
iter=1561 dmajflt=227 dt_us=340288
iter=1562 dmajflt=241 dt_us=387767
iter=1563 dmajflt=244 dt_us=344471
iter=1564 dmajflt=228 dt_us=213156
iter=1565 dmajflt=249 dt_us=303050
iter=1566 dmajflt=227 dt_us=200640
iter=1567 dmajflt=231 dt_us=255051
iter=1568 dmajflt=217 dt_us=212427
iter=1569 dmajflt=217 dt_us=238664
iter=1570 dmajflt=214 dt_us=227085
iter=1571 dmajflt=218 dt_us=235782
iter=1572 dmajflt=213 dt_us=200973
iter=1573 dmajflt=210 dt_us=204245
iter=1574 dmajflt=218 dt_us=367918
iter=1575 dmajflt=225 dt_us=314836
iter=1576 dmajflt=225 dt_us=285923
iter=1577 dmajflt=225 dt_us=286584
iter=1578 dmajflt=222 dt_us=259532
iter=1579 dmajflt=222 dt_us=239501
iter=1580 dmajflt=214 dt_us=338671
iter=1581 dmajflt=222 dt_us=234829
iter=1582 dmajflt=221 dt_us=373494
iter=1583 dmajflt=211 dt_us=265240
iter=1584 dmajflt=216 dt_us=231173
iter=1585 dmajflt=220 dt_us=265327
iter=1586 dmajflt=217 dt_us=270978
iter=1587 dmajflt=212 dt_us=263641
iter=1588 dmajflt=220 dt_us=228912
iter=1589 dmajflt=211 dt_us=301860
iter=1590 dmajflt=208 dt_us=202869
iter=1591 dmajflt=215 dt_us=287460
iter=1592 dmajflt=211 dt_us=219365
iter=1593 dmajflt=218 dt_us=222895
iter=1594 dmajflt=221 dt_us=231469
iter=1595 dmajflt=222 dt_us=257819
iter=1596 dmajflt=212 dt_us=1842527
iter=1597 dmajflt=214 dt_us=825519
iter=1598 dmajflt=214 dt_us=716293
iter=1599 dmajflt=215 dt_us=868517
iter=1600 dmajflt=220 dt_us=1581432
iter=1601 dmajflt=215 dt_us=1270207
iter=1602 dmajflt=222 dt_us=1247115
iter=1603 dmajflt=212 dt_us=1038183
iter=1604 dmajflt=208 dt_us=798022
iter=1605 dmajflt=219 dt_us=941802
iter=1606 dmajflt=208 dt_us=1046157
iter=1607 dmajflt=256 dt_us=6411910
iter=1608 dmajflt=253 dt_us=273361
iter=1609 dmajflt=217 dt_us=248442
iter=1610 dmajflt=213 dt_us=260852
iter=1611 dmajflt=232 dt_us=227673
iter=1612 dmajflt=223 dt_us=257734
iter=1613 dmajflt=222 dt_us=263044
iter=1614 dmajflt=224 dt_us=262317
iter=1615 dmajflt=207 dt_us=223742
iter=1616 dmajflt=216 dt_us=250932
iter=1617 dmajflt=211 dt_us=221082
iter=1618 dmajflt=217 dt_us=238375
iter=1619 dmajflt=221 dt_us=260614
iter=1620 dmajflt=220 dt_us=223629
iter=1621 dmajflt=215 dt_us=239629
iter=1622 dmajflt=226 dt_us=303570
iter=1623 dmajflt=216 dt_us=376454
iter=1624 dmajflt=221 dt_us=265265
iter=1625 dmajflt=265 dt_us=368513
iter=1626 dmajflt=235 dt_us=284845
iter=1627 dmajflt=215 dt_us=318508
iter=1628 dmajflt=224 dt_us=241805
iter=1629 dmajflt=220 dt_us=267487
iter=1630 dmajflt=245 dt_us=338810
iter=1631 dmajflt=249 dt_us=301915
iter=1632 dmajflt=250 dt_us=357897
iter=1633 dmajflt=232 dt_us=324932
iter=1634 dmajflt=257 dt_us=291401
iter=1635 dmajflt=229 dt_us=220389
iter=1636 dmajflt=236 dt_us=247389
iter=1637 dmajflt=219 dt_us=286166
iter=1638 dmajflt=209 dt_us=211850
iter=1639 dmajflt=197 dt_us=235305
iter=1640 dmajflt=205 dt_us=254316
iter=1641 dmajflt=201 dt_us=224355
iter=1642 dmajflt=197 dt_us=229150
iter=1643 dmajflt=208 dt_us=200158
iter=1644 dmajflt=192 dt_us=225605
iter=1645 dmajflt=196 dt_us=448427
iter=1646 dmajflt=194 dt_us=582751
iter=1647 dmajflt=206 dt_us=1136576
iter=1648 dmajflt=209 dt_us=169977
iter=1649 dmajflt=204 dt_us=149682
iter=1650 dmajflt=208 dt_us=218091
iter=1651 dmajflt=212 dt_us=181401
iter=1652 dmajflt=203 dt_us=487912
iter=1653 dmajflt=206 dt_us=713784
iter=1654 dmajflt=205 dt_us=522343
iter=1655 dmajflt=212 dt_us=233982
iter=1656 dmajflt=207 dt_us=183155
iter=1657 dmajflt=214 dt_us=188263
iter=1658 dmajflt=209 dt_us=179387
iter=1659 dmajflt=217 dt_us=210774
iter=1660 dmajflt=209 dt_us=238908
iter=1661 dmajflt=206 dt_us=185416
iter=1662 dmajflt=219 dt_us=184336
iter=1663 dmajflt=211 dt_us=191379
iter=1664 dmajflt=240 dt_us=396153
iter=1665 dmajflt=236 dt_us=335169
iter=1666 dmajflt=187 dt_us=331869
iter=1667 dmajflt=195 dt_us=219670
iter=1668 dmajflt=206 dt_us=354018
iter=1669 dmajflt=206 dt_us=457799
iter=1670 dmajflt=220 dt_us=420372
iter=1671 dmajflt=208 dt_us=357091
iter=1672 dmajflt=217 dt_us=354269
iter=1673 dmajflt=215 dt_us=293008
iter=1674 dmajflt=217 dt_us=316101
iter=1675 dmajflt=229 dt_us=355497
iter=1676 dmajflt=220 dt_us=308900
iter=1677 dmajflt=229 dt_us=404147
iter=1678 dmajflt=224 dt_us=319001
iter=1679 dmajflt=222 dt_us=260490
iter=1680 dmajflt=210 dt_us=346412
iter=1681 dmajflt=216 dt_us=349102
iter=1682 dmajflt=228 dt_us=322046
iter=1683 dmajflt=207 dt_us=278277
iter=1684 dmajflt=217 dt_us=238323
iter=1685 dmajflt=194 dt_us=137629
iter=1686 dmajflt=200 dt_us=224596
iter=1687 dmajflt=186 dt_us=181293
iter=1688 dmajflt=220 dt_us=202676
iter=1689 dmajflt=241 dt_us=329055
iter=1690 dmajflt=247 dt_us=303677
iter=1691 dmajflt=226 dt_us=282096
iter=1692 dmajflt=223 dt_us=320037
iter=1693 dmajflt=232 dt_us=651501
iter=1694 dmajflt=237 dt_us=840405
iter=1695 dmajflt=220 dt_us=858887
iter=1696 dmajflt=205 dt_us=2385823
iter=1697 dmajflt=215 dt_us=223791
iter=1698 dmajflt=222 dt_us=166491
iter=1699 dmajflt=210 dt_us=198521
iter=1700 dmajflt=218 dt_us=161955
iter=1701 dmajflt=213 dt_us=162192
iter=1702 dmajflt=212 dt_us=165865
iter=1703 dmajflt=212 dt_us=185812
iter=1704 dmajflt=220 dt_us=235439
iter=1705 dmajflt=216 dt_us=194569
iter=1706 dmajflt=216 dt_us=133476
iter=1707 dmajflt=201 dt_us=574274
iter=1708 dmajflt=205 dt_us=777424
iter=1709 dmajflt=207 dt_us=682146
iter=1710 dmajflt=208 dt_us=929315
iter=1711 dmajflt=220 dt_us=749477
iter=1712 dmajflt=215 dt_us=741714
iter=1713 dmajflt=215 dt_us=896328
iter=1714 dmajflt=217 dt_us=713881
iter=1715 dmajflt=228 dt_us=753895
iter=1716 dmajflt=226 dt_us=745539
iter=1717 dmajflt=223 dt_us=736015
iter=1718 dmajflt=234 dt_us=804259
iter=1719 dmajflt=213 dt_us=688681
iter=1720 dmajflt=216 dt_us=711808
iter=1721 dmajflt=220 dt_us=807665
iter=1722 dmajflt=214 dt_us=737490
iter=1723 dmajflt=212 dt_us=935782
iter=1724 dmajflt=205 dt_us=695393
iter=1725 dmajflt=204 dt_us=1680332
iter=1726 dmajflt=225 dt_us=1807334
iter=1727 dmajflt=217 dt_us=1464041
iter=1728 dmajflt=225 dt_us=289339
iter=1729 dmajflt=233 dt_us=225694
iter=1730 dmajflt=240 dt_us=272749
iter=1731 dmajflt=227 dt_us=255298
iter=1732 dmajflt=231 dt_us=264514
iter=1733 dmajflt=229 dt_us=326280
iter=1734 dmajflt=240 dt_us=253941
iter=1735 dmajflt=221 dt_us=231018
iter=1736 dmajflt=259 dt_us=301979
iter=1737 dmajflt=229 dt_us=269560
iter=1738 dmajflt=227 dt_us=253337
iter=1739 dmajflt=229 dt_us=215892
iter=1740 dmajflt=225 dt_us=269081
iter=1741 dmajflt=215 dt_us=197284
iter=1742 dmajflt=217 dt_us=204836
iter=1743 dmajflt=245 dt_us=318080
iter=1744 dmajflt=215 dt_us=315632
iter=1745 dmajflt=211 dt_us=219403
iter=1746 dmajflt=228 dt_us=266652
iter=1747 dmajflt=227 dt_us=302735
iter=1748 dmajflt=242 dt_us=342780
iter=1749 dmajflt=242 dt_us=6911805
iter=1750 dmajflt=228 dt_us=256897
iter=1751 dmajflt=215 dt_us=234836
iter=1752 dmajflt=214 dt_us=213795
iter=1753 dmajflt=229 dt_us=351920
iter=1754 dmajflt=233 dt_us=382027
iter=1755 dmajflt=232 dt_us=311960
iter=1756 dmajflt=252 dt_us=367009
iter=1757 dmajflt=239 dt_us=345513
iter=1758 dmajflt=221 dt_us=301381
iter=1759 dmajflt=225 dt_us=301932
iter=1760 dmajflt=220 dt_us=304211
iter=1761 dmajflt=214 dt_us=270204
iter=1762 dmajflt=225 dt_us=423933
iter=1763 dmajflt=239 dt_us=300518
iter=1764 dmajflt=243 dt_us=289361
iter=1765 dmajflt=224 dt_us=232530
iter=1766 dmajflt=211 dt_us=147944
iter=1767 dmajflt=225 dt_us=272426
iter=1768 dmajflt=240 dt_us=324734
iter=1769 dmajflt=211 dt_us=263911
iter=1770 dmajflt=225 dt_us=247351
iter=1771 dmajflt=223 dt_us=238615
iter=1772 dmajflt=226 dt_us=289543
iter=1773 dmajflt=222 dt_us=273167
iter=1774 dmajflt=228 dt_us=235590
iter=1775 dmajflt=219 dt_us=257674
iter=1776 dmajflt=214 dt_us=186713
iter=1777 dmajflt=222 dt_us=203383
iter=1778 dmajflt=217 dt_us=228343
iter=1779 dmajflt=236 dt_us=363151
iter=1780 dmajflt=215 dt_us=809300
iter=1781 dmajflt=231 dt_us=1122811
iter=1782 dmajflt=210 dt_us=1297411
iter=1783 dmajflt=222 dt_us=1269808
iter=1784 dmajflt=210 dt_us=1330860
iter=1785 dmajflt=224 dt_us=1167449
iter=1786 dmajflt=231 dt_us=2774377
iter=1787 dmajflt=239 dt_us=259092
iter=1788 dmajflt=236 dt_us=304061
iter=1789 dmajflt=231 dt_us=368922
iter=1790 dmajflt=236 dt_us=312551
iter=1791 dmajflt=226 dt_us=280842
iter=1792 dmajflt=220 dt_us=170724
iter=1793 dmajflt=208 dt_us=180524
iter=1794 dmajflt=205 dt_us=187266
iter=1795 dmajflt=206 dt_us=172899
iter=1796 dmajflt=212 dt_us=192054
iter=1797 dmajflt=221 dt_us=176273
iter=1798 dmajflt=214 dt_us=209201
iter=1799 dmajflt=209 dt_us=1069639
iter=1800 dmajflt=213 dt_us=1147837
iter=1801 dmajflt=213 dt_us=1889214
iter=1802 dmajflt=220 dt_us=641801
iter=1803 dmajflt=205 dt_us=519904
iter=1804 dmajflt=225 dt_us=229323
iter=1805 dmajflt=237 dt_us=369237
iter=1806 dmajflt=223 dt_us=282271
iter=1807 dmajflt=232 dt_us=651823
iter=1808 dmajflt=244 dt_us=886953
iter=1809 dmajflt=207 dt_us=841454
iter=1810 dmajflt=201 dt_us=711222
iter=1811 dmajflt=205 dt_us=658652
iter=1812 dmajflt=220 dt_us=717158
iter=1813 dmajflt=215 dt_us=710482
iter=1814 dmajflt=208 dt_us=921614
iter=1815 dmajflt=222 dt_us=808671
iter=1816 dmajflt=211 dt_us=627590
iter=1817 dmajflt=215 dt_us=694790
iter=1818 dmajflt=194 dt_us=868190
iter=1819 dmajflt=208 dt_us=699294
iter=1820 dmajflt=197 dt_us=904928
iter=1821 dmajflt=189 dt_us=945013
iter=1822 dmajflt=258 dt_us=6463759
iter=1823 dmajflt=238 dt_us=288907
iter=1824 dmajflt=225 dt_us=208972
iter=1825 dmajflt=250 dt_us=297268
iter=1826 dmajflt=247 dt_us=277528
iter=1827 dmajflt=244 dt_us=290105
iter=1828 dmajflt=236 dt_us=248301
iter=1829 dmajflt=226 dt_us=211075
iter=1830 dmajflt=241 dt_us=237154
iter=1831 dmajflt=233 dt_us=261020
iter=1832 dmajflt=239 dt_us=317819
iter=1833 dmajflt=248 dt_us=225215
iter=1834 dmajflt=212 dt_us=173322
iter=1835 dmajflt=215 dt_us=151106
iter=1836 dmajflt=217 dt_us=178593
iter=1837 dmajflt=209 dt_us=211408
iter=1838 dmajflt=217 dt_us=223419
iter=1839 dmajflt=205 dt_us=186982
iter=1840 dmajflt=214 dt_us=173016
iter=1841 dmajflt=212 dt_us=172992
iter=1842 dmajflt=205 dt_us=169008
iter=1843 dmajflt=205 dt_us=213875
iter=1844 dmajflt=212 dt_us=188152
iter=1845 dmajflt=208 dt_us=172343
iter=1846 dmajflt=208 dt_us=174489
iter=1847 dmajflt=212 dt_us=205733
iter=1848 dmajflt=208 dt_us=177548
iter=1849 dmajflt=198 dt_us=163383
iter=1850 dmajflt=211 dt_us=157000
iter=1851 dmajflt=209 dt_us=215347
iter=1852 dmajflt=223 dt_us=293425
iter=1853 dmajflt=209 dt_us=213814
iter=1854 dmajflt=230 dt_us=239642
iter=1855 dmajflt=235 dt_us=256635
iter=1856 dmajflt=221 dt_us=278961
iter=1857 dmajflt=241 dt_us=421921
iter=1858 dmajflt=226 dt_us=307398
iter=1859 dmajflt=241 dt_us=355503
iter=1860 dmajflt=240 dt_us=375969
iter=1861 dmajflt=242 dt_us=352240
iter=1862 dmajflt=231 dt_us=315059
iter=1863 dmajflt=204 dt_us=193147
iter=1864 dmajflt=219 dt_us=210294
iter=1865 dmajflt=203 dt_us=262051
iter=1866 dmajflt=203 dt_us=309169
iter=1867 dmajflt=235 dt_us=459689
iter=1868 dmajflt=199 dt_us=188577
iter=1869 dmajflt=201 dt_us=222320
iter=1870 dmajflt=200 dt_us=219287
iter=1871 dmajflt=212 dt_us=216383
iter=1872 dmajflt=198 dt_us=166588
iter=1873 dmajflt=199 dt_us=164568
iter=1874 dmajflt=204 dt_us=185886
iter=1875 dmajflt=230 dt_us=323631
iter=1876 dmajflt=217 dt_us=214477
iter=1877 dmajflt=221 dt_us=241263
iter=1878 dmajflt=249 dt_us=325344
iter=1879 dmajflt=240 dt_us=433700
iter=1880 dmajflt=245 dt_us=455617
iter=1881 dmajflt=239 dt_us=290598
iter=1882 dmajflt=237 dt_us=340561
iter=1883 dmajflt=239 dt_us=428670
iter=1884 dmajflt=221 dt_us=269735
iter=1885 dmajflt=234 dt_us=332758
iter=1886 dmajflt=255 dt_us=383762
iter=1887 dmajflt=245 dt_us=325304
iter=1888 dmajflt=239 dt_us=410948
iter=1889 dmajflt=241 dt_us=298976
iter=1890 dmajflt=231 dt_us=285138
iter=1891 dmajflt=223 dt_us=219655
iter=1892 dmajflt=232 dt_us=202539
iter=1893 dmajflt=215 dt_us=261306
iter=1894 dmajflt=221 dt_us=897130
iter=1895 dmajflt=229 dt_us=813641
iter=1896 dmajflt=214 dt_us=1053137
iter=1897 dmajflt=207 dt_us=954270
iter=1898 dmajflt=220 dt_us=1321607
iter=1899 dmajflt=230 dt_us=1060055
iter=1900 dmajflt=233 dt_us=910678
iter=1901 dmajflt=202 dt_us=786306
iter=1902 dmajflt=211 dt_us=663852
iter=1903 dmajflt=201 dt_us=820454
iter=1904 dmajflt=201 dt_us=777991
iter=1905 dmajflt=201 dt_us=926223
iter=1906 dmajflt=204 dt_us=931633
iter=1907 dmajflt=211 dt_us=991399
iter=1908 dmajflt=202 dt_us=612340
iter=1909 dmajflt=197 dt_us=691371
iter=1910 dmajflt=206 dt_us=610799
iter=1911 dmajflt=207 dt_us=659258
iter=1912 dmajflt=220 dt_us=657624
iter=1913 dmajflt=231 dt_us=807184
iter=1914 dmajflt=199 dt_us=710033
iter=1915 dmajflt=208 dt_us=771002
iter=1916 dmajflt=199 dt_us=900999
iter=1917 dmajflt=215 dt_us=706503
iter=1918 dmajflt=215 dt_us=724459
iter=1919 dmajflt=224 dt_us=1014534
iter=1920 dmajflt=222 dt_us=1426754
iter=1921 dmajflt=243 dt_us=1946772
iter=1922 dmajflt=229 dt_us=310711
iter=1923 dmajflt=246 dt_us=259855
iter=1924 dmajflt=263 dt_us=459304
iter=1925 dmajflt=261 dt_us=327298
iter=1926 dmajflt=255 dt_us=274887
iter=1927 dmajflt=238 dt_us=228635
iter=1928 dmajflt=233 dt_us=259383
iter=1929 dmajflt=229 dt_us=245148
iter=1930 dmajflt=216 dt_us=261961
iter=1931 dmajflt=203 dt_us=246148
iter=1932 dmajflt=210 dt_us=264381
iter=1933 dmajflt=223 dt_us=1402498
iter=1934 dmajflt=225 dt_us=2833395
iter=1935 dmajflt=229 dt_us=6945896
iter=1936 dmajflt=259 dt_us=494320
iter=1937 dmajflt=238 dt_us=436771
iter=1938 dmajflt=253 dt_us=445337
iter=1939 dmajflt=262 dt_us=422032
iter=1940 dmajflt=223 dt_us=218261
iter=1941 dmajflt=225 dt_us=273956
iter=1942 dmajflt=236 dt_us=352328
iter=1943 dmajflt=242 dt_us=343235
iter=1944 dmajflt=216 dt_us=243675
iter=1945 dmajflt=216 dt_us=176643
iter=1946 dmajflt=237 dt_us=207038
iter=1947 dmajflt=254 dt_us=317050
iter=1948 dmajflt=253 dt_us=293098
iter=1949 dmajflt=251 dt_us=248605
iter=1950 dmajflt=245 dt_us=295672
iter=1951 dmajflt=238 dt_us=352340
iter=1952 dmajflt=241 dt_us=383044
iter=1953 dmajflt=264 dt_us=468688
iter=1954 dmajflt=271 dt_us=375765
iter=1955 dmajflt=245 dt_us=416603
iter=1956 dmajflt=255 dt_us=390143
iter=1957 dmajflt=249 dt_us=417053
iter=1958 dmajflt=260 dt_us=432218
iter=1959 dmajflt=283 dt_us=571933
iter=1960 dmajflt=289 dt_us=653184
iter=1961 dmajflt=246 dt_us=532294
iter=1962 dmajflt=235 dt_us=324096
iter=1963 dmajflt=209 dt_us=196204
iter=1964 dmajflt=211 dt_us=220621
iter=1965 dmajflt=204 dt_us=197236
iter=1966 dmajflt=211 dt_us=281245
iter=1967 dmajflt=202 dt_us=162207
iter=1968 dmajflt=210 dt_us=742652
iter=1969 dmajflt=216 dt_us=547372
iter=1970 dmajflt=229 dt_us=888588
iter=1971 dmajflt=222 dt_us=772603
iter=1972 dmajflt=264 dt_us=876263
iter=1973 dmajflt=252 dt_us=991482
iter=1974 dmajflt=260 dt_us=893239
iter=1975 dmajflt=219 dt_us=700364
iter=1976 dmajflt=230 dt_us=742104
iter=1977 dmajflt=214 dt_us=750140
iter=1978 dmajflt=206 dt_us=812323
iter=1979 dmajflt=221 dt_us=880672
iter=1980 dmajflt=233 dt_us=917242
iter=1981 dmajflt=218 dt_us=5798014
iter=1982 dmajflt=213 dt_us=253677
iter=1983 dmajflt=211 dt_us=224186
iter=1984 dmajflt=224 dt_us=224875
iter=1985 dmajflt=210 dt_us=200328
iter=1986 dmajflt=222 dt_us=192674
iter=1987 dmajflt=218 dt_us=202400
iter=1988 dmajflt=224 dt_us=283950
iter=1989 dmajflt=226 dt_us=340913
iter=1990 dmajflt=225 dt_us=322882
iter=1991 dmajflt=240 dt_us=368367
iter=1992 dmajflt=222 dt_us=318853
iter=1993 dmajflt=203 dt_us=244449
iter=1994 dmajflt=205 dt_us=332289
iter=1995 dmajflt=209 dt_us=276766
iter=1996 dmajflt=223 dt_us=352852
iter=1997 dmajflt=238 dt_us=294021
iter=1998 dmajflt=226 dt_us=382126
iter=1999 dmajflt=233 dt_us=383391

11.58user 202.40system 30:49.39elapsed 11%CPU (0avgtext+0avgdata 1041448maxresident)k
41910800inputs+1816outputs (724374major+5500726minor)pagefaults 0swaps

==> Data/CaseStudies/shrink_data/64.txt <==
iter=0 dmajflt=224 dt_us=1306760
iter=1 dmajflt=220 dt_us=2096748
iter=2 dmajflt=226 dt_us=2071814
iter=3 dmajflt=221 dt_us=760827
iter=4 dmajflt=223 dt_us=724861
iter=5 dmajflt=217 dt_us=743999
iter=6 dmajflt=225 dt_us=710920
iter=7 dmajflt=228 dt_us=841104
iter=8 dmajflt=218 dt_us=681913
iter=9 dmajflt=218 dt_us=713302
iter=10 dmajflt=201 dt_us=936030
iter=11 dmajflt=241 dt_us=876286
iter=12 dmajflt=247 dt_us=998731
iter=13 dmajflt=210 dt_us=729298
iter=14 dmajflt=225 dt_us=769419
iter=15 dmajflt=194 dt_us=720478
iter=16 dmajflt=197 dt_us=773614
iter=17 dmajflt=208 dt_us=671861
iter=18 dmajflt=224 dt_us=752613
iter=19 dmajflt=208 dt_us=725795
iter=20 dmajflt=207 dt_us=742733
iter=21 dmajflt=200 dt_us=443767
iter=22 dmajflt=209 dt_us=266282
iter=23 dmajflt=208 dt_us=298683
iter=24 dmajflt=210 dt_us=260472
iter=25 dmajflt=207 dt_us=216666
iter=26 dmajflt=210 dt_us=279442
iter=27 dmajflt=211 dt_us=433281
iter=28 dmajflt=214 dt_us=396460
iter=29 dmajflt=211 dt_us=257691
iter=30 dmajflt=210 dt_us=305104
iter=31 dmajflt=208 dt_us=231165
iter=32 dmajflt=212 dt_us=309986
iter=33 dmajflt=213 dt_us=251258
iter=34 dmajflt=211 dt_us=216623
iter=35 dmajflt=228 dt_us=1174216
iter=36 dmajflt=244 dt_us=554644
iter=37 dmajflt=238 dt_us=880980
iter=38 dmajflt=247 dt_us=979536
iter=39 dmajflt=230 dt_us=840550
iter=40 dmajflt=237 dt_us=966085
iter=41 dmajflt=232 dt_us=866485
iter=42 dmajflt=246 dt_us=814470
iter=43 dmajflt=225 dt_us=692436
iter=44 dmajflt=233 dt_us=684714
iter=45 dmajflt=211 dt_us=638926
iter=46 dmajflt=197 dt_us=657646
iter=47 dmajflt=204 dt_us=681175
iter=48 dmajflt=196 dt_us=698121
iter=49 dmajflt=202 dt_us=703006
iter=50 dmajflt=200 dt_us=607543
iter=51 dmajflt=204 dt_us=778604
iter=52 dmajflt=202 dt_us=741329
iter=53 dmajflt=206 dt_us=724672
iter=54 dmajflt=202 dt_us=867207
iter=55 dmajflt=207 dt_us=779467
iter=56 dmajflt=206 dt_us=829696
iter=57 dmajflt=215 dt_us=925338
iter=58 dmajflt=211 dt_us=820333
iter=59 dmajflt=211 dt_us=804820
iter=60 dmajflt=210 dt_us=836221
iter=61 dmajflt=211 dt_us=796374
iter=62 dmajflt=212 dt_us=797166
iter=63 dmajflt=209 dt_us=894850
iter=64 dmajflt=213 dt_us=934421
iter=65 dmajflt=204 dt_us=758930
iter=66 dmajflt=213 dt_us=821696
iter=67 dmajflt=205 dt_us=839596
iter=68 dmajflt=214 dt_us=904986
iter=69 dmajflt=211 dt_us=1266042
iter=70 dmajflt=205 dt_us=741700
iter=71 dmajflt=203 dt_us=656101
iter=72 dmajflt=205 dt_us=799462
iter=73 dmajflt=200 dt_us=4725789
iter=74 dmajflt=198 dt_us=170456
iter=75 dmajflt=199 dt_us=204551
iter=76 dmajflt=197 dt_us=575005
iter=77 dmajflt=199 dt_us=768144
iter=78 dmajflt=200 dt_us=906044
iter=79 dmajflt=205 dt_us=603354
iter=80 dmajflt=200 dt_us=760510
iter=81 dmajflt=200 dt_us=546918
iter=82 dmajflt=203 dt_us=536602
iter=83 dmajflt=200 dt_us=569432
iter=84 dmajflt=221 dt_us=726982
iter=85 dmajflt=237 dt_us=901372
iter=86 dmajflt=230 dt_us=914186
iter=87 dmajflt=221 dt_us=891543
iter=88 dmajflt=234 dt_us=799007
iter=89 dmajflt=226 dt_us=765737
iter=90 dmajflt=225 dt_us=803892
iter=91 dmajflt=224 dt_us=702433
iter=92 dmajflt=234 dt_us=886097
iter=93 dmajflt=226 dt_us=476856
iter=94 dmajflt=214 dt_us=279677
iter=95 dmajflt=221 dt_us=282856
iter=96 dmajflt=207 dt_us=341976
iter=97 dmajflt=245 dt_us=532911
iter=98 dmajflt=239 dt_us=720446
iter=99 dmajflt=233 dt_us=405489
iter=100 dmajflt=231 dt_us=382638
iter=101 dmajflt=198 dt_us=331677
iter=102 dmajflt=196 dt_us=245621
iter=103 dmajflt=200 dt_us=419366
iter=104 dmajflt=198 dt_us=809539
iter=105 dmajflt=203 dt_us=825507
iter=106 dmajflt=213 dt_us=634471
iter=107 dmajflt=205 dt_us=568419
iter=108 dmajflt=205 dt_us=585428
iter=109 dmajflt=204 dt_us=629728
iter=110 dmajflt=199 dt_us=672311
iter=111 dmajflt=203 dt_us=579004
iter=112 dmajflt=205 dt_us=565671
iter=113 dmajflt=214 dt_us=688864
iter=114 dmajflt=220 dt_us=661229
iter=115 dmajflt=215 dt_us=767348
iter=116 dmajflt=223 dt_us=788419
iter=117 dmajflt=207 dt_us=766728
iter=118 dmajflt=221 dt_us=850655
iter=119 dmajflt=212 dt_us=800601
iter=120 dmajflt=212 dt_us=777908
iter=121 dmajflt=212 dt_us=1012854
iter=122 dmajflt=213 dt_us=791711
iter=123 dmajflt=211 dt_us=766674
iter=124 dmajflt=219 dt_us=850386
iter=125 dmajflt=213 dt_us=793114
iter=126 dmajflt=208 dt_us=861117
iter=127 dmajflt=212 dt_us=818023
iter=128 dmajflt=218 dt_us=821942
iter=129 dmajflt=218 dt_us=939402
iter=130 dmajflt=214 dt_us=817731
iter=131 dmajflt=202 dt_us=831741
iter=132 dmajflt=229 dt_us=843992
iter=133 dmajflt=225 dt_us=811731
iter=134 dmajflt=214 dt_us=818046
iter=135 dmajflt=211 dt_us=759304
iter=136 dmajflt=211 dt_us=948081
iter=137 dmajflt=220 dt_us=764221
iter=138 dmajflt=226 dt_us=788453
iter=139 dmajflt=224 dt_us=734524
iter=140 dmajflt=214 dt_us=733469
iter=141 dmajflt=216 dt_us=631661
iter=142 dmajflt=225 dt_us=731538
iter=143 dmajflt=241 dt_us=886361
iter=144 dmajflt=219 dt_us=808902
iter=145 dmajflt=219 dt_us=766179
iter=146 dmajflt=232 dt_us=865014
iter=147 dmajflt=220 dt_us=798392
iter=148 dmajflt=224 dt_us=690770
iter=149 dmajflt=220 dt_us=891344
iter=150 dmajflt=218 dt_us=939386
iter=151 dmajflt=227 dt_us=862992
iter=152 dmajflt=220 dt_us=820208
iter=153 dmajflt=230 dt_us=802035
iter=154 dmajflt=220 dt_us=803357
iter=155 dmajflt=216 dt_us=6021372
iter=156 dmajflt=228 dt_us=270526
iter=157 dmajflt=221 dt_us=283910
iter=158 dmajflt=227 dt_us=277349
iter=159 dmajflt=222 dt_us=421444
iter=160 dmajflt=214 dt_us=272526
iter=161 dmajflt=217 dt_us=303619
iter=162 dmajflt=219 dt_us=238369
iter=163 dmajflt=217 dt_us=245901
iter=164 dmajflt=216 dt_us=206566
iter=165 dmajflt=202 dt_us=189695
iter=166 dmajflt=211 dt_us=192348
iter=167 dmajflt=203 dt_us=176652
iter=168 dmajflt=206 dt_us=231771
iter=169 dmajflt=213 dt_us=361424
iter=170 dmajflt=205 dt_us=777317
iter=171 dmajflt=200 dt_us=581455
iter=172 dmajflt=201 dt_us=733900
iter=173 dmajflt=206 dt_us=782417
iter=174 dmajflt=203 dt_us=659878
iter=175 dmajflt=232 dt_us=727551
iter=176 dmajflt=235 dt_us=494711
iter=177 dmajflt=266 dt_us=829163
iter=178 dmajflt=267 dt_us=1065748
iter=179 dmajflt=275 dt_us=879414
iter=180 dmajflt=270 dt_us=868796
iter=181 dmajflt=240 dt_us=877974
iter=182 dmajflt=232 dt_us=726342
iter=183 dmajflt=239 dt_us=918943
iter=184 dmajflt=241 dt_us=901530
iter=185 dmajflt=220 dt_us=745668
iter=186 dmajflt=204 dt_us=669240
iter=187 dmajflt=214 dt_us=743040
iter=188 dmajflt=231 dt_us=739219
iter=189 dmajflt=246 dt_us=954708
iter=190 dmajflt=219 dt_us=824706
iter=191 dmajflt=216 dt_us=1885802
iter=192 dmajflt=230 dt_us=1349897
iter=193 dmajflt=221 dt_us=708856
iter=194 dmajflt=222 dt_us=607480
iter=195 dmajflt=214 dt_us=673994
iter=196 dmajflt=220 dt_us=663042
iter=197 dmajflt=213 dt_us=653153
iter=198 dmajflt=239 dt_us=661188
iter=199 dmajflt=218 dt_us=650863
iter=200 dmajflt=201 dt_us=618824
iter=201 dmajflt=208 dt_us=755703
iter=202 dmajflt=209 dt_us=631239
iter=203 dmajflt=219 dt_us=557596
iter=204 dmajflt=208 dt_us=514038
iter=205 dmajflt=212 dt_us=609457
iter=206 dmajflt=198 dt_us=550176
iter=207 dmajflt=187 dt_us=638700
iter=208 dmajflt=191 dt_us=612203
iter=209 dmajflt=192 dt_us=657320
iter=210 dmajflt=181 dt_us=583459
iter=211 dmajflt=180 dt_us=603936
iter=212 dmajflt=185 dt_us=720420
iter=213 dmajflt=182 dt_us=797122
iter=214 dmajflt=186 dt_us=646602
iter=215 dmajflt=189 dt_us=686294
iter=216 dmajflt=186 dt_us=587996
iter=217 dmajflt=180 dt_us=655699
iter=218 dmajflt=193 dt_us=673980
iter=219 dmajflt=192 dt_us=604211
iter=220 dmajflt=192 dt_us=571404
iter=221 dmajflt=184 dt_us=636947
iter=222 dmajflt=177 dt_us=653681
iter=223 dmajflt=180 dt_us=715626
iter=224 dmajflt=180 dt_us=706979
iter=225 dmajflt=180 dt_us=719677
iter=226 dmajflt=172 dt_us=823734
iter=227 dmajflt=175 dt_us=667520
iter=228 dmajflt=168 dt_us=708657
iter=229 dmajflt=208 dt_us=726747
iter=230 dmajflt=209 dt_us=776420
iter=231 dmajflt=204 dt_us=877564
iter=232 dmajflt=202 dt_us=709632
iter=233 dmajflt=210 dt_us=714517
iter=234 dmajflt=225 dt_us=428119
iter=235 dmajflt=232 dt_us=261711
iter=236 dmajflt=228 dt_us=278934
iter=237 dmajflt=223 dt_us=273719
iter=238 dmajflt=220 dt_us=283230
iter=239 dmajflt=220 dt_us=383235
iter=240 dmajflt=233 dt_us=221381
iter=241 dmajflt=225 dt_us=267708
iter=242 dmajflt=224 dt_us=274098
iter=243 dmajflt=223 dt_us=366003
iter=244 dmajflt=220 dt_us=1039068
iter=245 dmajflt=223 dt_us=905420
iter=246 dmajflt=209 dt_us=834913
iter=247 dmajflt=209 dt_us=784295
iter=248 dmajflt=214 dt_us=914472
iter=249 dmajflt=210 dt_us=870118
iter=250 dmajflt=210 dt_us=6938310
iter=251 dmajflt=213 dt_us=235429
iter=252 dmajflt=216 dt_us=258826
iter=253 dmajflt=207 dt_us=269971
iter=254 dmajflt=219 dt_us=216915
iter=255 dmajflt=232 dt_us=372138
iter=256 dmajflt=233 dt_us=408326
iter=257 dmajflt=229 dt_us=375015
iter=258 dmajflt=223 dt_us=692228
iter=259 dmajflt=218 dt_us=857287
iter=260 dmajflt=221 dt_us=736433
iter=261 dmajflt=218 dt_us=868850
iter=262 dmajflt=221 dt_us=839003
iter=263 dmajflt=225 dt_us=884416
iter=264 dmajflt=227 dt_us=758011
iter=265 dmajflt=236 dt_us=921843
iter=266 dmajflt=239 dt_us=829289
iter=267 dmajflt=242 dt_us=853810
iter=268 dmajflt=259 dt_us=763297
iter=269 dmajflt=248 dt_us=848880
iter=270 dmajflt=264 dt_us=848592
iter=271 dmajflt=263 dt_us=894454
iter=272 dmajflt=269 dt_us=840825
iter=273 dmajflt=258 dt_us=794687
iter=274 dmajflt=231 dt_us=618164
iter=275 dmajflt=209 dt_us=522465
iter=276 dmajflt=213 dt_us=506457
iter=277 dmajflt=221 dt_us=539555
iter=278 dmajflt=216 dt_us=598416
iter=279 dmajflt=213 dt_us=576700
iter=280 dmajflt=210 dt_us=567881
iter=281 dmajflt=215 dt_us=918299
iter=282 dmajflt=215 dt_us=1495750
iter=283 dmajflt=215 dt_us=1681902
iter=284 dmajflt=227 dt_us=674073
iter=285 dmajflt=237 dt_us=689121
iter=286 dmajflt=222 dt_us=666571
iter=287 dmajflt=223 dt_us=699630
iter=288 dmajflt=222 dt_us=690130
iter=289 dmajflt=217 dt_us=532833
iter=290 dmajflt=224 dt_us=668957
iter=291 dmajflt=219 dt_us=625283
iter=292 dmajflt=217 dt_us=745120
iter=293 dmajflt=231 dt_us=885221
iter=294 dmajflt=230 dt_us=632006
iter=295 dmajflt=225 dt_us=627941
iter=296 dmajflt=228 dt_us=637488
iter=297 dmajflt=231 dt_us=701794
iter=298 dmajflt=224 dt_us=757351
iter=299 dmajflt=225 dt_us=719776
iter=300 dmajflt=229 dt_us=650233
iter=301 dmajflt=233 dt_us=641155
iter=302 dmajflt=235 dt_us=597299
iter=303 dmajflt=230 dt_us=449339
iter=304 dmajflt=231 dt_us=256372
iter=305 dmajflt=219 dt_us=257687
iter=306 dmajflt=228 dt_us=334855
iter=307 dmajflt=220 dt_us=260510
iter=308 dmajflt=217 dt_us=1257608
iter=309 dmajflt=215 dt_us=771866
iter=310 dmajflt=213 dt_us=873692
iter=311 dmajflt=221 dt_us=622339
iter=312 dmajflt=223 dt_us=392040
iter=313 dmajflt=227 dt_us=253554
iter=314 dmajflt=195 dt_us=210807
iter=315 dmajflt=176 dt_us=233845
iter=316 dmajflt=190 dt_us=228843
iter=317 dmajflt=198 dt_us=299151
iter=318 dmajflt=195 dt_us=246220
iter=319 dmajflt=214 dt_us=345788
iter=320 dmajflt=219 dt_us=292797
iter=321 dmajflt=222 dt_us=264257
iter=322 dmajflt=234 dt_us=341682
iter=323 dmajflt=235 dt_us=361284
iter=324 dmajflt=229 dt_us=311998
iter=325 dmajflt=225 dt_us=313322
iter=326 dmajflt=216 dt_us=261395
iter=327 dmajflt=212 dt_us=455222
iter=328 dmajflt=215 dt_us=658460
iter=329 dmajflt=223 dt_us=699452
iter=330 dmajflt=221 dt_us=759803
iter=331 dmajflt=212 dt_us=646795
iter=332 dmajflt=216 dt_us=613650
iter=333 dmajflt=230 dt_us=754151
iter=334 dmajflt=221 dt_us=685500
iter=335 dmajflt=218 dt_us=691870
iter=336 dmajflt=214 dt_us=607047
iter=337 dmajflt=208 dt_us=775123
iter=338 dmajflt=206 dt_us=704766
iter=339 dmajflt=203 dt_us=553851
iter=340 dmajflt=201 dt_us=6062260
iter=341 dmajflt=205 dt_us=239490
iter=342 dmajflt=209 dt_us=171413
iter=343 dmajflt=206 dt_us=220400
iter=344 dmajflt=202 dt_us=181128
iter=345 dmajflt=214 dt_us=256855
iter=346 dmajflt=228 dt_us=357943
iter=347 dmajflt=221 dt_us=363271
iter=348 dmajflt=231 dt_us=353721
iter=349 dmajflt=223 dt_us=284323
iter=350 dmajflt=226 dt_us=298602
iter=351 dmajflt=230 dt_us=348719
iter=352 dmajflt=228 dt_us=309208
iter=353 dmajflt=218 dt_us=259819
iter=354 dmajflt=244 dt_us=394283
iter=355 dmajflt=239 dt_us=367873
iter=356 dmajflt=208 dt_us=544201
iter=357 dmajflt=199 dt_us=619290
iter=358 dmajflt=214 dt_us=633351
iter=359 dmajflt=214 dt_us=624434
iter=360 dmajflt=210 dt_us=635256
iter=361 dmajflt=223 dt_us=703272
iter=362 dmajflt=217 dt_us=642153
iter=363 dmajflt=224 dt_us=594102
iter=364 dmajflt=206 dt_us=603755
iter=365 dmajflt=228 dt_us=783580
iter=366 dmajflt=242 dt_us=678081
iter=367 dmajflt=224 dt_us=674259
iter=368 dmajflt=204 dt_us=646590
iter=369 dmajflt=206 dt_us=738082
iter=370 dmajflt=252 dt_us=816917
iter=371 dmajflt=233 dt_us=853542
iter=372 dmajflt=246 dt_us=787972
iter=373 dmajflt=235 dt_us=689885
iter=374 dmajflt=237 dt_us=759064
iter=375 dmajflt=255 dt_us=837811
iter=376 dmajflt=233 dt_us=750500
iter=377 dmajflt=240 dt_us=1779308
iter=378 dmajflt=242 dt_us=2044073
iter=379 dmajflt=235 dt_us=1273830
iter=380 dmajflt=240 dt_us=817380
iter=381 dmajflt=254 dt_us=806588
iter=382 dmajflt=212 dt_us=739068
iter=383 dmajflt=231 dt_us=706981
iter=384 dmajflt=223 dt_us=733135
iter=385 dmajflt=229 dt_us=716886
iter=386 dmajflt=236 dt_us=763752
iter=387 dmajflt=250 dt_us=733844
iter=388 dmajflt=238 dt_us=891822
iter=389 dmajflt=225 dt_us=694138
iter=390 dmajflt=221 dt_us=647396
iter=391 dmajflt=213 dt_us=542661
iter=392 dmajflt=196 dt_us=645259
iter=393 dmajflt=199 dt_us=640105
iter=394 dmajflt=180 dt_us=604398
iter=395 dmajflt=198 dt_us=652931
iter=396 dmajflt=186 dt_us=570365
iter=397 dmajflt=182 dt_us=557857
iter=398 dmajflt=186 dt_us=424373
iter=399 dmajflt=187 dt_us=183182
iter=400 dmajflt=200 dt_us=175583
iter=401 dmajflt=197 dt_us=229653
iter=402 dmajflt=204 dt_us=206027
iter=403 dmajflt=183 dt_us=170692
iter=404 dmajflt=188 dt_us=148982
iter=405 dmajflt=200 dt_us=176404
iter=406 dmajflt=208 dt_us=228337
iter=407 dmajflt=221 dt_us=303066
iter=408 dmajflt=233 dt_us=287400
iter=409 dmajflt=235 dt_us=329093
iter=410 dmajflt=213 dt_us=309535
iter=411 dmajflt=204 dt_us=227830
iter=412 dmajflt=229 dt_us=304167
iter=413 dmajflt=232 dt_us=313630
iter=414 dmajflt=230 dt_us=246646
iter=415 dmajflt=240 dt_us=250802
iter=416 dmajflt=221 dt_us=231497
iter=417 dmajflt=229 dt_us=298971
iter=418 dmajflt=231 dt_us=274266
iter=419 dmajflt=231 dt_us=268206
iter=420 dmajflt=229 dt_us=254939
iter=421 dmajflt=222 dt_us=250133
iter=422 dmajflt=216 dt_us=652028
iter=423 dmajflt=206 dt_us=722068
iter=424 dmajflt=202 dt_us=686918
iter=425 dmajflt=204 dt_us=758610
iter=426 dmajflt=210 dt_us=778853
iter=427 dmajflt=221 dt_us=693414
iter=428 dmajflt=214 dt_us=827538
iter=429 dmajflt=204 dt_us=667664
iter=430 dmajflt=210 dt_us=792845
iter=431 dmajflt=191 dt_us=841560
iter=432 dmajflt=207 dt_us=793239
iter=433 dmajflt=212 dt_us=695262
iter=434 dmajflt=211 dt_us=591876
iter=435 dmajflt=215 dt_us=569439
iter=436 dmajflt=213 dt_us=650380
iter=437 dmajflt=229 dt_us=588432
iter=438 dmajflt=216 dt_us=572770
iter=439 dmajflt=211 dt_us=7643201
iter=440 dmajflt=226 dt_us=314637
iter=441 dmajflt=226 dt_us=295904
iter=442 dmajflt=224 dt_us=261776
iter=443 dmajflt=224 dt_us=269437
iter=444 dmajflt=234 dt_us=286939
iter=445 dmajflt=231 dt_us=309426
iter=446 dmajflt=227 dt_us=310888
iter=447 dmajflt=213 dt_us=235659
iter=448 dmajflt=223 dt_us=250534
iter=449 dmajflt=226 dt_us=270331
iter=450 dmajflt=227 dt_us=323040
iter=451 dmajflt=218 dt_us=264641
iter=452 dmajflt=226 dt_us=227690
iter=453 dmajflt=234 dt_us=221493
iter=454 dmajflt=252 dt_us=269180
iter=455 dmajflt=241 dt_us=275728
iter=456 dmajflt=260 dt_us=277696
iter=457 dmajflt=245 dt_us=311872
iter=458 dmajflt=274 dt_us=317734
iter=459 dmajflt=234 dt_us=269825
iter=460 dmajflt=251 dt_us=298025
iter=461 dmajflt=236 dt_us=255535
iter=462 dmajflt=241 dt_us=261335
iter=463 dmajflt=237 dt_us=297385
iter=464 dmajflt=232 dt_us=296548
iter=465 dmajflt=242 dt_us=240682
iter=466 dmajflt=231 dt_us=275598
iter=467 dmajflt=236 dt_us=322845
iter=468 dmajflt=220 dt_us=714734
iter=469 dmajflt=246 dt_us=795006
iter=470 dmajflt=231 dt_us=753710
iter=471 dmajflt=225 dt_us=687103
iter=472 dmajflt=203 dt_us=783725
iter=473 dmajflt=188 dt_us=650158
iter=474 dmajflt=189 dt_us=865850
iter=475 dmajflt=191 dt_us=703513
iter=476 dmajflt=198 dt_us=620147
iter=477 dmajflt=180 dt_us=518143
iter=478 dmajflt=187 dt_us=549666
iter=479 dmajflt=201 dt_us=721922
iter=480 dmajflt=222 dt_us=728789
iter=481 dmajflt=210 dt_us=716009
iter=482 dmajflt=195 dt_us=753059
iter=483 dmajflt=216 dt_us=713763
iter=484 dmajflt=188 dt_us=555716
iter=485 dmajflt=199 dt_us=617399
iter=486 dmajflt=189 dt_us=588806
iter=487 dmajflt=208 dt_us=589369
iter=488 dmajflt=177 dt_us=636199
iter=489 dmajflt=172 dt_us=580175
iter=490 dmajflt=182 dt_us=589129
iter=491 dmajflt=181 dt_us=583958
iter=492 dmajflt=192 dt_us=564291
iter=493 dmajflt=196 dt_us=731312
iter=494 dmajflt=191 dt_us=657560
iter=495 dmajflt=192 dt_us=763066
iter=496 dmajflt=205 dt_us=1312128
iter=497 dmajflt=221 dt_us=694435
iter=498 dmajflt=218 dt_us=617662
iter=499 dmajflt=209 dt_us=684964
iter=500 dmajflt=230 dt_us=720443
iter=501 dmajflt=221 dt_us=766933
iter=502 dmajflt=223 dt_us=713497
iter=503 dmajflt=217 dt_us=662317
iter=504 dmajflt=217 dt_us=707739
iter=505 dmajflt=216 dt_us=295453
iter=506 dmajflt=217 dt_us=223903
iter=507 dmajflt=209 dt_us=235927
iter=508 dmajflt=212 dt_us=183225
iter=509 dmajflt=225 dt_us=238282
iter=510 dmajflt=214 dt_us=285383
iter=511 dmajflt=196 dt_us=384759
iter=512 dmajflt=198 dt_us=694216
iter=513 dmajflt=192 dt_us=608429
iter=514 dmajflt=209 dt_us=592546
iter=515 dmajflt=200 dt_us=312245
iter=516 dmajflt=191 dt_us=314596
iter=517 dmajflt=196 dt_us=410349
iter=518 dmajflt=192 dt_us=301308
iter=519 dmajflt=189 dt_us=212818
iter=520 dmajflt=200 dt_us=294671
iter=521 dmajflt=207 dt_us=277442
iter=522 dmajflt=212 dt_us=247458
iter=523 dmajflt=218 dt_us=230869
iter=524 dmajflt=225 dt_us=255562
iter=525 dmajflt=227 dt_us=408184
iter=526 dmajflt=219 dt_us=321990
iter=527 dmajflt=202 dt_us=339511
iter=528 dmajflt=211 dt_us=313209
iter=529 dmajflt=207 dt_us=267352
iter=530 dmajflt=206 dt_us=310234
iter=531 dmajflt=215 dt_us=300805
iter=532 dmajflt=219 dt_us=328443
iter=533 dmajflt=221 dt_us=328174
iter=534 dmajflt=226 dt_us=771484
iter=535 dmajflt=226 dt_us=921251
iter=536 dmajflt=227 dt_us=1030929
iter=537 dmajflt=212 dt_us=844107
iter=538 dmajflt=234 dt_us=1220679
iter=539 dmajflt=216 dt_us=1284075
iter=540 dmajflt=229 dt_us=1030113
iter=541 dmajflt=208 dt_us=959443
iter=542 dmajflt=212 dt_us=1008842
iter=543 dmajflt=225 dt_us=1185854
iter=544 dmajflt=224 dt_us=6244142
iter=545 dmajflt=210 dt_us=232019
iter=546 dmajflt=222 dt_us=263235
iter=547 dmajflt=216 dt_us=208579
iter=548 dmajflt=217 dt_us=152180
iter=549 dmajflt=213 dt_us=212512
iter=550 dmajflt=220 dt_us=206229
iter=551 dmajflt=219 dt_us=198333
iter=552 dmajflt=204 dt_us=145790
iter=553 dmajflt=225 dt_us=147662
iter=554 dmajflt=209 dt_us=164310
iter=555 dmajflt=206 dt_us=168097
iter=556 dmajflt=205 dt_us=192484
iter=557 dmajflt=206 dt_us=209298
iter=558 dmajflt=206 dt_us=244782
iter=559 dmajflt=211 dt_us=240562
iter=560 dmajflt=204 dt_us=190714
iter=561 dmajflt=202 dt_us=216280
iter=562 dmajflt=202 dt_us=212198
iter=563 dmajflt=201 dt_us=142515
iter=564 dmajflt=217 dt_us=248798
iter=565 dmajflt=218 dt_us=209105
iter=566 dmajflt=218 dt_us=230234
iter=567 dmajflt=209 dt_us=199660
iter=568 dmajflt=219 dt_us=329910
iter=569 dmajflt=214 dt_us=247241
iter=570 dmajflt=225 dt_us=292219
iter=571 dmajflt=233 dt_us=264452
iter=572 dmajflt=231 dt_us=281365
iter=573 dmajflt=221 dt_us=253990
iter=574 dmajflt=202 dt_us=194223
iter=575 dmajflt=213 dt_us=580086
iter=576 dmajflt=190 dt_us=596092
iter=577 dmajflt=196 dt_us=645057
iter=578 dmajflt=216 dt_us=786228
iter=579 dmajflt=206 dt_us=757230
iter=580 dmajflt=209 dt_us=691904
iter=581 dmajflt=226 dt_us=849543
iter=582 dmajflt=208 dt_us=877603
iter=583 dmajflt=212 dt_us=723296
iter=584 dmajflt=211 dt_us=727016
iter=585 dmajflt=219 dt_us=750323
iter=586 dmajflt=219 dt_us=808595
iter=587 dmajflt=227 dt_us=761378
iter=588 dmajflt=206 dt_us=709560
iter=589 dmajflt=215 dt_us=833975
iter=590 dmajflt=214 dt_us=764822
iter=591 dmajflt=229 dt_us=901798
iter=592 dmajflt=221 dt_us=726966
iter=593 dmajflt=227 dt_us=894667
iter=594 dmajflt=225 dt_us=911108
iter=595 dmajflt=229 dt_us=714026
iter=596 dmajflt=221 dt_us=891092
iter=597 dmajflt=224 dt_us=867201
iter=598 dmajflt=233 dt_us=664919
iter=599 dmajflt=239 dt_us=554817
iter=600 dmajflt=222 dt_us=705144
iter=601 dmajflt=203 dt_us=679457
iter=602 dmajflt=190 dt_us=597721
iter=603 dmajflt=203 dt_us=682508
iter=604 dmajflt=196 dt_us=551060
iter=605 dmajflt=212 dt_us=668420
iter=606 dmajflt=204 dt_us=715663
iter=607 dmajflt=183 dt_us=579672
iter=608 dmajflt=193 dt_us=681170
iter=609 dmajflt=183 dt_us=651733
iter=610 dmajflt=182 dt_us=548432
iter=611 dmajflt=198 dt_us=699068
iter=612 dmajflt=216 dt_us=852744
iter=613 dmajflt=216 dt_us=693761
iter=614 dmajflt=209 dt_us=756412
iter=615 dmajflt=208 dt_us=725531
iter=616 dmajflt=207 dt_us=687548
iter=617 dmajflt=219 dt_us=658418
iter=618 dmajflt=206 dt_us=732219
iter=619 dmajflt=210 dt_us=702217
iter=620 dmajflt=243 dt_us=886386
iter=621 dmajflt=241 dt_us=870316
iter=622 dmajflt=224 dt_us=373857
iter=623 dmajflt=248 dt_us=343064
iter=624 dmajflt=234 dt_us=264609
iter=625 dmajflt=260 dt_us=404843
iter=626 dmajflt=233 dt_us=414012
iter=627 dmajflt=243 dt_us=919092
iter=628 dmajflt=253 dt_us=879141
iter=629 dmajflt=237 dt_us=1016009
iter=630 dmajflt=212 dt_us=970988
iter=631 dmajflt=218 dt_us=321919
iter=632 dmajflt=209 dt_us=175739
iter=633 dmajflt=207 dt_us=178849
iter=634 dmajflt=203 dt_us=182124
iter=635 dmajflt=221 dt_us=296915
iter=636 dmajflt=211 dt_us=227309
iter=637 dmajflt=227 dt_us=247311
iter=638 dmajflt=222 dt_us=297488
iter=639 dmajflt=215 dt_us=289232
iter=640 dmajflt=215 dt_us=232136
iter=641 dmajflt=207 dt_us=247020
iter=642 dmajflt=220 dt_us=244855
iter=643 dmajflt=220 dt_us=276999
iter=644 dmajflt=222 dt_us=245648
iter=645 dmajflt=251 dt_us=511450
iter=646 dmajflt=244 dt_us=506592
iter=647 dmajflt=240 dt_us=529090
iter=648 dmajflt=262 dt_us=525079
iter=649 dmajflt=246 dt_us=450920
iter=650 dmajflt=228 dt_us=378813
iter=651 dmajflt=235 dt_us=366085
iter=652 dmajflt=224 dt_us=374399
iter=653 dmajflt=265 dt_us=397697
iter=654 dmajflt=244 dt_us=296715
iter=655 dmajflt=255 dt_us=385616
iter=656 dmajflt=240 dt_us=463733
iter=657 dmajflt=221 dt_us=1392580
iter=658 dmajflt=200 dt_us=3865957
iter=659 dmajflt=212 dt_us=218140
iter=660 dmajflt=211 dt_us=249331
iter=661 dmajflt=211 dt_us=200930
iter=662 dmajflt=188 dt_us=190247
iter=663 dmajflt=188 dt_us=265655
iter=664 dmajflt=185 dt_us=216181
iter=665 dmajflt=188 dt_us=201658
iter=666 dmajflt=207 dt_us=297662
iter=667 dmajflt=214 dt_us=332128
iter=668 dmajflt=213 dt_us=421295
iter=669 dmajflt=203 dt_us=647428
iter=670 dmajflt=213 dt_us=264038
iter=671 dmajflt=212 dt_us=320171
iter=672 dmajflt=212 dt_us=423506
iter=673 dmajflt=211 dt_us=568864
iter=674 dmajflt=208 dt_us=849578
iter=675 dmajflt=212 dt_us=754716
iter=676 dmajflt=204 dt_us=795248
iter=677 dmajflt=207 dt_us=836395
iter=678 dmajflt=205 dt_us=859289
iter=679 dmajflt=222 dt_us=899759
iter=680 dmajflt=221 dt_us=873286
iter=681 dmajflt=216 dt_us=1032347
iter=682 dmajflt=231 dt_us=953823
iter=683 dmajflt=227 dt_us=1055237
iter=684 dmajflt=210 dt_us=2541666
iter=685 dmajflt=220 dt_us=194024
iter=686 dmajflt=228 dt_us=254438
iter=687 dmajflt=205 dt_us=219954
iter=688 dmajflt=212 dt_us=197847
iter=689 dmajflt=201 dt_us=378508
iter=690 dmajflt=201 dt_us=737475
iter=691 dmajflt=197 dt_us=543145
iter=692 dmajflt=200 dt_us=572629
iter=693 dmajflt=194 dt_us=537614
iter=694 dmajflt=202 dt_us=616695
iter=695 dmajflt=197 dt_us=599521
iter=696 dmajflt=206 dt_us=857821
iter=697 dmajflt=203 dt_us=768934
iter=698 dmajflt=187 dt_us=820278
iter=699 dmajflt=198 dt_us=841098
iter=700 dmajflt=210 dt_us=876504
iter=701 dmajflt=220 dt_us=840995
iter=702 dmajflt=211 dt_us=927042
iter=703 dmajflt=219 dt_us=1245754
iter=704 dmajflt=218 dt_us=1125033
iter=705 dmajflt=211 dt_us=1083315
iter=706 dmajflt=205 dt_us=1073987
iter=707 dmajflt=218 dt_us=1357682
iter=708 dmajflt=236 dt_us=1337291
iter=709 dmajflt=217 dt_us=1071215
iter=710 dmajflt=214 dt_us=959435
iter=711 dmajflt=226 dt_us=917403
iter=712 dmajflt=222 dt_us=1054697
iter=713 dmajflt=224 dt_us=945516
iter=714 dmajflt=219 dt_us=768024
iter=715 dmajflt=239 dt_us=305915
iter=716 dmajflt=223 dt_us=265966
iter=717 dmajflt=231 dt_us=284240
iter=718 dmajflt=237 dt_us=301510
iter=719 dmajflt=246 dt_us=314942
iter=720 dmajflt=266 dt_us=349070
iter=721 dmajflt=235 dt_us=294370
iter=722 dmajflt=255 dt_us=367916
iter=723 dmajflt=242 dt_us=262623
iter=724 dmajflt=245 dt_us=374770
iter=725 dmajflt=230 dt_us=365980
iter=726 dmajflt=216 dt_us=268020
iter=727 dmajflt=219 dt_us=252069
iter=728 dmajflt=233 dt_us=365884
iter=729 dmajflt=248 dt_us=494895
iter=730 dmajflt=256 dt_us=485388
iter=731 dmajflt=255 dt_us=459769
iter=732 dmajflt=235 dt_us=412973
iter=733 dmajflt=224 dt_us=335017
iter=734 dmajflt=221 dt_us=323782
iter=735 dmajflt=208 dt_us=253099
iter=736 dmajflt=215 dt_us=228384
iter=737 dmajflt=204 dt_us=212256
iter=738 dmajflt=203 dt_us=752257
iter=739 dmajflt=208 dt_us=1822867
iter=740 dmajflt=196 dt_us=812238
iter=741 dmajflt=205 dt_us=688350
iter=742 dmajflt=225 dt_us=702226
iter=743 dmajflt=219 dt_us=776002
iter=744 dmajflt=223 dt_us=769601
iter=745 dmajflt=215 dt_us=754386
iter=746 dmajflt=218 dt_us=651794
iter=747 dmajflt=202 dt_us=838122
iter=748 dmajflt=214 dt_us=688428
iter=749 dmajflt=209 dt_us=785879
iter=750 dmajflt=209 dt_us=943158
iter=751 dmajflt=214 dt_us=663398
iter=752 dmajflt=202 dt_us=817573
iter=753 dmajflt=211 dt_us=766466
iter=754 dmajflt=201 dt_us=749103
iter=755 dmajflt=188 dt_us=678984
iter=756 dmajflt=204 dt_us=624152
iter=757 dmajflt=222 dt_us=2502502
iter=758 dmajflt=202 dt_us=153099
iter=759 dmajflt=201 dt_us=185095
iter=760 dmajflt=201 dt_us=227828
iter=761 dmajflt=193 dt_us=204196
iter=762 dmajflt=200 dt_us=185457
iter=763 dmajflt=199 dt_us=172663
iter=764 dmajflt=207 dt_us=388152
iter=765 dmajflt=208 dt_us=557394
iter=766 dmajflt=203 dt_us=599018
iter=767 dmajflt=215 dt_us=526893
iter=768 dmajflt=212 dt_us=559260
iter=769 dmajflt=211 dt_us=537489
iter=770 dmajflt=221 dt_us=551809
iter=771 dmajflt=207 dt_us=642437
iter=772 dmajflt=212 dt_us=521098
iter=773 dmajflt=210 dt_us=566103
iter=774 dmajflt=201 dt_us=628897
iter=775 dmajflt=207 dt_us=566846
iter=776 dmajflt=207 dt_us=568001
iter=777 dmajflt=194 dt_us=513752
iter=778 dmajflt=195 dt_us=474416
iter=779 dmajflt=195 dt_us=505431
iter=780 dmajflt=202 dt_us=539340
iter=781 dmajflt=196 dt_us=605128
iter=782 dmajflt=203 dt_us=679423
iter=783 dmajflt=202 dt_us=587282
iter=784 dmajflt=200 dt_us=888146
iter=785 dmajflt=210 dt_us=825493
iter=786 dmajflt=204 dt_us=1106149
iter=787 dmajflt=203 dt_us=1075185
iter=788 dmajflt=211 dt_us=1274296
iter=789 dmajflt=214 dt_us=963896
iter=790 dmajflt=215 dt_us=889343
iter=791 dmajflt=213 dt_us=733126
iter=792 dmajflt=217 dt_us=944856
iter=793 dmajflt=210 dt_us=896418
iter=794 dmajflt=217 dt_us=685999
iter=795 dmajflt=212 dt_us=868740
iter=796 dmajflt=220 dt_us=848067
iter=797 dmajflt=213 dt_us=1189689
iter=798 dmajflt=212 dt_us=1059132
iter=799 dmajflt=217 dt_us=989720
iter=800 dmajflt=213 dt_us=928392
iter=801 dmajflt=252 dt_us=1192793
iter=802 dmajflt=271 dt_us=1044032
iter=803 dmajflt=258 dt_us=948819
iter=804 dmajflt=262 dt_us=1146424
iter=805 dmajflt=269 dt_us=1107320
iter=806 dmajflt=259 dt_us=1134209
iter=807 dmajflt=246 dt_us=1280116
iter=808 dmajflt=246 dt_us=2062731
iter=809 dmajflt=264 dt_us=872588
iter=810 dmajflt=251 dt_us=848175
iter=811 dmajflt=256 dt_us=812893
iter=812 dmajflt=273 dt_us=926841
iter=813 dmajflt=271 dt_us=1045561
iter=814 dmajflt=276 dt_us=948542
iter=815 dmajflt=242 dt_us=664949
iter=816 dmajflt=271 dt_us=990157
iter=817 dmajflt=265 dt_us=855609
iter=818 dmajflt=233 dt_us=761474
iter=819 dmajflt=237 dt_us=816979
iter=820 dmajflt=229 dt_us=723474
iter=821 dmajflt=223 dt_us=652301
iter=822 dmajflt=230 dt_us=704820
iter=823 dmajflt=228 dt_us=586693
iter=824 dmajflt=236 dt_us=699637
iter=825 dmajflt=227 dt_us=815264
iter=826 dmajflt=244 dt_us=776236
iter=827 dmajflt=241 dt_us=701533
iter=828 dmajflt=229 dt_us=710229
iter=829 dmajflt=224 dt_us=745217
iter=830 dmajflt=225 dt_us=696575
iter=831 dmajflt=241 dt_us=783676
iter=832 dmajflt=255 dt_us=872168
iter=833 dmajflt=243 dt_us=755477
iter=834 dmajflt=236 dt_us=2441352
iter=835 dmajflt=291 dt_us=325469
iter=836 dmajflt=259 dt_us=303867
iter=837 dmajflt=243 dt_us=272652
iter=838 dmajflt=223 dt_us=563727
iter=839 dmajflt=238 dt_us=857010
iter=840 dmajflt=230 dt_us=689654
iter=841 dmajflt=234 dt_us=695330
iter=842 dmajflt=226 dt_us=760794
iter=843 dmajflt=227 dt_us=829843
iter=844 dmajflt=217 dt_us=857290
iter=845 dmajflt=213 dt_us=847994
iter=846 dmajflt=210 dt_us=855904
iter=847 dmajflt=207 dt_us=952692
iter=848 dmajflt=205 dt_us=846059
iter=849 dmajflt=204 dt_us=731546
iter=850 dmajflt=210 dt_us=786904
iter=851 dmajflt=202 dt_us=631639
iter=852 dmajflt=205 dt_us=541246
iter=853 dmajflt=190 dt_us=558540
iter=854 dmajflt=203 dt_us=562917
iter=855 dmajflt=205 dt_us=634159
iter=856 dmajflt=199 dt_us=614096
iter=857 dmajflt=199 dt_us=565872
iter=858 dmajflt=199 dt_us=652065
iter=859 dmajflt=206 dt_us=660832
iter=860 dmajflt=188 dt_us=647611
iter=861 dmajflt=201 dt_us=641279
iter=862 dmajflt=208 dt_us=607829
iter=863 dmajflt=207 dt_us=644510
iter=864 dmajflt=210 dt_us=591726
iter=865 dmajflt=215 dt_us=670074
iter=866 dmajflt=221 dt_us=764021
iter=867 dmajflt=220 dt_us=614288
iter=868 dmajflt=204 dt_us=570923
iter=869 dmajflt=233 dt_us=771849
iter=870 dmajflt=221 dt_us=819460
iter=871 dmajflt=218 dt_us=791835
iter=872 dmajflt=218 dt_us=765738
iter=873 dmajflt=211 dt_us=829339
iter=874 dmajflt=213 dt_us=683836
iter=875 dmajflt=205 dt_us=803356
iter=876 dmajflt=215 dt_us=755292
iter=877 dmajflt=215 dt_us=779776
iter=878 dmajflt=219 dt_us=863441
iter=879 dmajflt=210 dt_us=668164
iter=880 dmajflt=218 dt_us=5244544
iter=881 dmajflt=213 dt_us=241130
iter=882 dmajflt=220 dt_us=240298
iter=883 dmajflt=211 dt_us=234131
iter=884 dmajflt=222 dt_us=222680
iter=885 dmajflt=227 dt_us=216584
iter=886 dmajflt=222 dt_us=322189
iter=887 dmajflt=218 dt_us=213666
iter=888 dmajflt=211 dt_us=262370
iter=889 dmajflt=259 dt_us=542620
iter=890 dmajflt=267 dt_us=525196
iter=891 dmajflt=264 dt_us=493444
iter=892 dmajflt=246 dt_us=503700
iter=893 dmajflt=245 dt_us=486414
iter=894 dmajflt=281 dt_us=1021967
iter=895 dmajflt=259 dt_us=1139821
iter=896 dmajflt=264 dt_us=1178978
iter=897 dmajflt=243 dt_us=1010005
iter=898 dmajflt=246 dt_us=1069952
iter=899 dmajflt=250 dt_us=1016976
iter=900 dmajflt=252 dt_us=928048
iter=901 dmajflt=225 dt_us=702130
iter=902 dmajflt=230 dt_us=770313
iter=903 dmajflt=259 dt_us=782263
iter=904 dmajflt=255 dt_us=1055130
iter=905 dmajflt=281 dt_us=1100126
iter=906 dmajflt=274 dt_us=989521
iter=907 dmajflt=258 dt_us=939065
iter=908 dmajflt=235 dt_us=893441
iter=909 dmajflt=244 dt_us=1200746
iter=910 dmajflt=218 dt_us=789252
iter=911 dmajflt=198 dt_us=456828
iter=912 dmajflt=240 dt_us=373217
iter=913 dmajflt=222 dt_us=685429
iter=914 dmajflt=212 dt_us=674296
iter=915 dmajflt=221 dt_us=653956
iter=916 dmajflt=221 dt_us=320785
iter=917 dmajflt=232 dt_us=307008
iter=918 dmajflt=230 dt_us=334652
iter=919 dmajflt=238 dt_us=277884
iter=920 dmajflt=246 dt_us=373811
iter=921 dmajflt=235 dt_us=265277
iter=922 dmajflt=231 dt_us=242070
iter=923 dmajflt=237 dt_us=231847
iter=924 dmajflt=247 dt_us=3550365
iter=925 dmajflt=249 dt_us=351886
iter=926 dmajflt=236 dt_us=254392
iter=927 dmajflt=254 dt_us=316718
iter=928 dmajflt=241 dt_us=312460
iter=929 dmajflt=238 dt_us=305907
iter=930 dmajflt=215 dt_us=290063
iter=931 dmajflt=214 dt_us=222132
iter=932 dmajflt=233 dt_us=337310
iter=933 dmajflt=226 dt_us=232442
iter=934 dmajflt=218 dt_us=152914
iter=935 dmajflt=207 dt_us=194479
iter=936 dmajflt=218 dt_us=192522
iter=937 dmajflt=220 dt_us=144965
iter=938 dmajflt=226 dt_us=185027
iter=939 dmajflt=216 dt_us=356173
iter=940 dmajflt=212 dt_us=805779
iter=941 dmajflt=204 dt_us=890294
iter=942 dmajflt=227 dt_us=970740
iter=943 dmajflt=221 dt_us=806609
iter=944 dmajflt=218 dt_us=576359
iter=945 dmajflt=196 dt_us=617159
iter=946 dmajflt=198 dt_us=659547
iter=947 dmajflt=195 dt_us=567972
iter=948 dmajflt=198 dt_us=657893
iter=949 dmajflt=189 dt_us=602873
iter=950 dmajflt=196 dt_us=621007
iter=951 dmajflt=199 dt_us=715350
iter=952 dmajflt=198 dt_us=675357
iter=953 dmajflt=193 dt_us=629407
iter=954 dmajflt=204 dt_us=530605
iter=955 dmajflt=200 dt_us=593446
iter=956 dmajflt=206 dt_us=678625
iter=957 dmajflt=206 dt_us=545084
iter=958 dmajflt=205 dt_us=552141
iter=959 dmajflt=208 dt_us=514549
iter=960 dmajflt=207 dt_us=576697
iter=961 dmajflt=204 dt_us=749114
iter=962 dmajflt=223 dt_us=758319
iter=963 dmajflt=218 dt_us=754645
iter=964 dmajflt=220 dt_us=810531
iter=965 dmajflt=223 dt_us=668322
iter=966 dmajflt=226 dt_us=855730
iter=967 dmajflt=220 dt_us=754883
iter=968 dmajflt=221 dt_us=1031845
iter=969 dmajflt=219 dt_us=833646
iter=970 dmajflt=227 dt_us=908514
iter=971 dmajflt=232 dt_us=851320
iter=972 dmajflt=220 dt_us=773401
iter=973 dmajflt=216 dt_us=755935
iter=974 dmajflt=222 dt_us=764949
iter=975 dmajflt=212 dt_us=729544
iter=976 dmajflt=222 dt_us=806280
iter=977 dmajflt=210 dt_us=761281
iter=978 dmajflt=213 dt_us=696784
iter=979 dmajflt=218 dt_us=5187287
iter=980 dmajflt=218 dt_us=334135
iter=981 dmajflt=212 dt_us=248891
iter=982 dmajflt=216 dt_us=448159
iter=983 dmajflt=222 dt_us=352217
iter=984 dmajflt=218 dt_us=333700
iter=985 dmajflt=217 dt_us=220774
iter=986 dmajflt=216 dt_us=297436
iter=987 dmajflt=213 dt_us=510822
iter=988 dmajflt=213 dt_us=726618
iter=989 dmajflt=212 dt_us=620877
iter=990 dmajflt=222 dt_us=684341
iter=991 dmajflt=222 dt_us=710434
iter=992 dmajflt=232 dt_us=767820
iter=993 dmajflt=233 dt_us=765381
iter=994 dmajflt=229 dt_us=754290
iter=995 dmajflt=244 dt_us=838329
iter=996 dmajflt=244 dt_us=715761
iter=997 dmajflt=271 dt_us=1038046
iter=998 dmajflt=277 dt_us=990426
iter=999 dmajflt=267 dt_us=1056873
iter=1000 dmajflt=239 dt_us=826598
iter=1001 dmajflt=239 dt_us=858218
iter=1002 dmajflt=246 dt_us=868042
iter=1003 dmajflt=223 dt_us=679017
iter=1004 dmajflt=243 dt_us=688597
iter=1005 dmajflt=245 dt_us=865440
iter=1006 dmajflt=258 dt_us=979882
iter=1007 dmajflt=234 dt_us=852139
iter=1008 dmajflt=234 dt_us=716267
iter=1009 dmajflt=240 dt_us=750378
iter=1010 dmajflt=230 dt_us=783809
iter=1011 dmajflt=226 dt_us=794671
iter=1012 dmajflt=213 dt_us=676429
iter=1013 dmajflt=231 dt_us=712076
iter=1014 dmajflt=230 dt_us=688788
iter=1015 dmajflt=230 dt_us=743514
iter=1016 dmajflt=254 dt_us=810116
iter=1017 dmajflt=224 dt_us=1367969
iter=1018 dmajflt=210 dt_us=1763472
iter=1019 dmajflt=215 dt_us=1777548
iter=1020 dmajflt=209 dt_us=1751449
iter=1021 dmajflt=215 dt_us=755580
iter=1022 dmajflt=217 dt_us=726268
iter=1023 dmajflt=213 dt_us=730967
iter=1024 dmajflt=211 dt_us=647302
iter=1025 dmajflt=220 dt_us=635013
iter=1026 dmajflt=219 dt_us=761707
iter=1027 dmajflt=215 dt_us=788102
iter=1028 dmajflt=220 dt_us=830326
iter=1029 dmajflt=227 dt_us=705107
iter=1030 dmajflt=219 dt_us=665258
iter=1031 dmajflt=217 dt_us=762985
iter=1032 dmajflt=223 dt_us=678018
iter=1033 dmajflt=214 dt_us=235746
iter=1034 dmajflt=220 dt_us=237472
iter=1035 dmajflt=220 dt_us=247567
iter=1036 dmajflt=219 dt_us=291903
iter=1037 dmajflt=207 dt_us=241482
iter=1038 dmajflt=217 dt_us=276532
iter=1039 dmajflt=216 dt_us=326122
iter=1040 dmajflt=230 dt_us=381377
iter=1041 dmajflt=220 dt_us=343721
iter=1042 dmajflt=207 dt_us=606311
iter=1043 dmajflt=221 dt_us=477142
iter=1044 dmajflt=189 dt_us=305457
iter=1045 dmajflt=199 dt_us=284289
iter=1046 dmajflt=199 dt_us=248875
iter=1047 dmajflt=193 dt_us=396607
iter=1048 dmajflt=198 dt_us=193933
iter=1049 dmajflt=196 dt_us=265170
iter=1050 dmajflt=194 dt_us=213838
iter=1051 dmajflt=193 dt_us=223434
iter=1052 dmajflt=192 dt_us=421732
iter=1053 dmajflt=206 dt_us=214238
iter=1054 dmajflt=212 dt_us=183146
iter=1055 dmajflt=212 dt_us=194224
iter=1056 dmajflt=208 dt_us=222287
iter=1057 dmajflt=210 dt_us=155901
iter=1058 dmajflt=216 dt_us=175075
iter=1059 dmajflt=218 dt_us=476400
iter=1060 dmajflt=210 dt_us=757891
iter=1061 dmajflt=205 dt_us=757688
iter=1062 dmajflt=223 dt_us=678333
iter=1063 dmajflt=209 dt_us=810905
iter=1064 dmajflt=205 dt_us=835955
iter=1065 dmajflt=200 dt_us=5352767
iter=1066 dmajflt=209 dt_us=221080
iter=1067 dmajflt=217 dt_us=240631
iter=1068 dmajflt=223 dt_us=263805
iter=1069 dmajflt=216 dt_us=260650
iter=1070 dmajflt=215 dt_us=188185
iter=1071 dmajflt=228 dt_us=525193
iter=1072 dmajflt=202 dt_us=397029
iter=1073 dmajflt=221 dt_us=323059
iter=1074 dmajflt=234 dt_us=519048
iter=1075 dmajflt=255 dt_us=538656
iter=1076 dmajflt=260 dt_us=494185
iter=1077 dmajflt=238 dt_us=511151
iter=1078 dmajflt=235 dt_us=471013
iter=1079 dmajflt=240 dt_us=394337
iter=1080 dmajflt=250 dt_us=426990
iter=1081 dmajflt=253 dt_us=518622
iter=1082 dmajflt=239 dt_us=423233
iter=1083 dmajflt=270 dt_us=549156
iter=1084 dmajflt=246 dt_us=372681
iter=1085 dmajflt=249 dt_us=474950
iter=1086 dmajflt=250 dt_us=509858
iter=1087 dmajflt=258 dt_us=480514
iter=1088 dmajflt=250 dt_us=492729
iter=1089 dmajflt=242 dt_us=395701
iter=1090 dmajflt=219 dt_us=480582
iter=1091 dmajflt=230 dt_us=676559
iter=1092 dmajflt=229 dt_us=800449
iter=1093 dmajflt=229 dt_us=752367
iter=1094 dmajflt=259 dt_us=968752
iter=1095 dmajflt=242 dt_us=772052
iter=1096 dmajflt=247 dt_us=931333
iter=1097 dmajflt=244 dt_us=789918
iter=1098 dmajflt=246 dt_us=868528
iter=1099 dmajflt=234 dt_us=658608
iter=1100 dmajflt=235 dt_us=1037937
iter=1101 dmajflt=251 dt_us=2046685
iter=1102 dmajflt=252 dt_us=1962047
iter=1103 dmajflt=249 dt_us=1271527
iter=1104 dmajflt=264 dt_us=790036
iter=1105 dmajflt=246 dt_us=687394
iter=1106 dmajflt=224 dt_us=641713
iter=1107 dmajflt=228 dt_us=702015
iter=1108 dmajflt=250 dt_us=615724
iter=1109 dmajflt=228 dt_us=676999
iter=1110 dmajflt=226 dt_us=604059
iter=1111 dmajflt=215 dt_us=619318
iter=1112 dmajflt=203 dt_us=614821
iter=1113 dmajflt=204 dt_us=613429
iter=1114 dmajflt=193 dt_us=548544
iter=1115 dmajflt=232 dt_us=701363
iter=1116 dmajflt=230 dt_us=756101
iter=1117 dmajflt=213 dt_us=783930
iter=1118 dmajflt=215 dt_us=775897
iter=1119 dmajflt=214 dt_us=931671
iter=1120 dmajflt=222 dt_us=839215
iter=1121 dmajflt=222 dt_us=694858
iter=1122 dmajflt=241 dt_us=754095
iter=1123 dmajflt=249 dt_us=763703
iter=1124 dmajflt=246 dt_us=792811
iter=1125 dmajflt=238 dt_us=696715
iter=1126 dmajflt=248 dt_us=886757
iter=1127 dmajflt=234 dt_us=663742
iter=1128 dmajflt=239 dt_us=671690
iter=1129 dmajflt=233 dt_us=622576
iter=1130 dmajflt=228 dt_us=618227
iter=1131 dmajflt=226 dt_us=669391
iter=1132 dmajflt=231 dt_us=737796
iter=1133 dmajflt=233 dt_us=698312
iter=1134 dmajflt=226 dt_us=460985
iter=1135 dmajflt=226 dt_us=298214
iter=1136 dmajflt=216 dt_us=268367
iter=1137 dmajflt=230 dt_us=225896
iter=1138 dmajflt=224 dt_us=247962
iter=1139 dmajflt=230 dt_us=250649
iter=1140 dmajflt=234 dt_us=315741
iter=1141 dmajflt=242 dt_us=225300
iter=1142 dmajflt=233 dt_us=263845
iter=1143 dmajflt=241 dt_us=537339
iter=1144 dmajflt=243 dt_us=662976
iter=1145 dmajflt=231 dt_us=1020316
iter=1146 dmajflt=238 dt_us=842666
iter=1147 dmajflt=262 dt_us=827763
iter=1148 dmajflt=240 dt_us=740759
iter=1149 dmajflt=234 dt_us=1841204
iter=1150 dmajflt=218 dt_us=5703714
iter=1151 dmajflt=232 dt_us=169970
iter=1152 dmajflt=220 dt_us=211800
iter=1153 dmajflt=229 dt_us=168116
iter=1154 dmajflt=223 dt_us=253606
iter=1155 dmajflt=252 dt_us=407614
iter=1156 dmajflt=221 dt_us=337697
iter=1157 dmajflt=222 dt_us=369856
iter=1158 dmajflt=234 dt_us=381020
iter=1159 dmajflt=193 dt_us=190276
iter=1160 dmajflt=196 dt_us=291834
iter=1161 dmajflt=198 dt_us=223084
iter=1162 dmajflt=199 dt_us=187233
iter=1163 dmajflt=206 dt_us=234055
iter=1164 dmajflt=199 dt_us=265608
iter=1165 dmajflt=199 dt_us=581491
iter=1166 dmajflt=213 dt_us=820389
iter=1167 dmajflt=211 dt_us=945086
iter=1168 dmajflt=227 dt_us=735417
iter=1169 dmajflt=209 dt_us=641701
iter=1170 dmajflt=237 dt_us=788158
iter=1171 dmajflt=233 dt_us=816388
iter=1172 dmajflt=220 dt_us=906645
iter=1173 dmajflt=219 dt_us=777530
iter=1174 dmajflt=194 dt_us=646995
iter=1175 dmajflt=212 dt_us=657081
iter=1176 dmajflt=222 dt_us=728981
iter=1177 dmajflt=213 dt_us=775159
iter=1178 dmajflt=213 dt_us=764598
iter=1179 dmajflt=238 dt_us=848647
iter=1180 dmajflt=229 dt_us=757462
iter=1181 dmajflt=254 dt_us=782465
iter=1182 dmajflt=228 dt_us=769879
iter=1183 dmajflt=239 dt_us=829411
iter=1184 dmajflt=247 dt_us=742361
iter=1185 dmajflt=237 dt_us=873705
iter=1186 dmajflt=232 dt_us=740366
iter=1187 dmajflt=234 dt_us=649062
iter=1188 dmajflt=227 dt_us=597159
iter=1189 dmajflt=232 dt_us=689284
iter=1190 dmajflt=223 dt_us=656605
iter=1191 dmajflt=221 dt_us=568328
iter=1192 dmajflt=221 dt_us=737027
iter=1193 dmajflt=227 dt_us=755006
iter=1194 dmajflt=209 dt_us=718789
iter=1195 dmajflt=214 dt_us=1122107
iter=1196 dmajflt=193 dt_us=1456993
iter=1197 dmajflt=212 dt_us=759936
iter=1198 dmajflt=193 dt_us=672850
iter=1199 dmajflt=195 dt_us=597701
iter=1200 dmajflt=190 dt_us=581165
iter=1201 dmajflt=193 dt_us=671840
iter=1202 dmajflt=187 dt_us=526666
iter=1203 dmajflt=198 dt_us=491798
iter=1204 dmajflt=195 dt_us=546965
iter=1205 dmajflt=203 dt_us=652872
iter=1206 dmajflt=222 dt_us=806343
iter=1207 dmajflt=202 dt_us=556460
iter=1208 dmajflt=197 dt_us=524507
iter=1209 dmajflt=194 dt_us=560613
iter=1210 dmajflt=193 dt_us=612043
iter=1211 dmajflt=201 dt_us=571248
iter=1212 dmajflt=198 dt_us=538503
iter=1213 dmajflt=202 dt_us=609677
iter=1214 dmajflt=196 dt_us=523178
iter=1215 dmajflt=198 dt_us=600598
iter=1216 dmajflt=190 dt_us=586678
iter=1217 dmajflt=199 dt_us=616399
iter=1218 dmajflt=219 dt_us=420137
iter=1219 dmajflt=245 dt_us=296385
iter=1220 dmajflt=194 dt_us=322514
iter=1221 dmajflt=210 dt_us=276862
iter=1222 dmajflt=196 dt_us=268128
iter=1223 dmajflt=214 dt_us=407244
iter=1224 dmajflt=194 dt_us=324629
iter=1225 dmajflt=206 dt_us=372560
iter=1226 dmajflt=204 dt_us=361236
iter=1227 dmajflt=210 dt_us=248048
iter=1228 dmajflt=215 dt_us=210074
iter=1229 dmajflt=236 dt_us=509991
iter=1230 dmajflt=215 dt_us=913238
iter=1231 dmajflt=221 dt_us=712551
iter=1232 dmajflt=233 dt_us=819124
iter=1233 dmajflt=224 dt_us=699716
iter=1234 dmajflt=224 dt_us=735647
iter=1235 dmajflt=215 dt_us=749174
iter=1236 dmajflt=225 dt_us=753069
iter=1237 dmajflt=210 dt_us=707458
iter=1238 dmajflt=221 dt_us=850645
iter=1239 dmajflt=230 dt_us=779037
iter=1240 dmajflt=221 dt_us=855148
iter=1241 dmajflt=234 dt_us=797397
iter=1242 dmajflt=229 dt_us=909371
iter=1243 dmajflt=218 dt_us=924038
iter=1244 dmajflt=226 dt_us=812292
iter=1245 dmajflt=234 dt_us=772413
iter=1246 dmajflt=211 dt_us=809871
iter=1247 dmajflt=225 dt_us=817887
iter=1248 dmajflt=218 dt_us=804571
iter=1249 dmajflt=212 dt_us=762036
iter=1250 dmajflt=226 dt_us=907477
iter=1251 dmajflt=222 dt_us=871282
iter=1252 dmajflt=215 dt_us=5542487
iter=1253 dmajflt=226 dt_us=240603
iter=1254 dmajflt=215 dt_us=295598
iter=1255 dmajflt=212 dt_us=250685
iter=1256 dmajflt=216 dt_us=334860
iter=1257 dmajflt=228 dt_us=390777
iter=1258 dmajflt=251 dt_us=458426
iter=1259 dmajflt=253 dt_us=471442
iter=1260 dmajflt=256 dt_us=534356
iter=1261 dmajflt=235 dt_us=422300
iter=1262 dmajflt=234 dt_us=385696
iter=1263 dmajflt=230 dt_us=404557
iter=1264 dmajflt=237 dt_us=436219
iter=1265 dmajflt=227 dt_us=374664
iter=1266 dmajflt=219 dt_us=388474
iter=1267 dmajflt=233 dt_us=1030947
iter=1268 dmajflt=231 dt_us=742427
iter=1269 dmajflt=239 dt_us=890312
iter=1270 dmajflt=243 dt_us=949783
iter=1271 dmajflt=233 dt_us=819198
iter=1272 dmajflt=251 dt_us=773735
iter=1273 dmajflt=261 dt_us=860471
iter=1274 dmajflt=276 dt_us=837740
iter=1275 dmajflt=264 dt_us=818732
iter=1276 dmajflt=250 dt_us=778139
iter=1277 dmajflt=247 dt_us=624144
iter=1278 dmajflt=241 dt_us=666832
iter=1279 dmajflt=241 dt_us=687297
iter=1280 dmajflt=231 dt_us=711903
iter=1281 dmajflt=252 dt_us=667600
iter=1282 dmajflt=245 dt_us=676804
iter=1283 dmajflt=241 dt_us=706399
iter=1284 dmajflt=223 dt_us=805487
iter=1285 dmajflt=207 dt_us=784612
iter=1286 dmajflt=225 dt_us=782043
iter=1287 dmajflt=217 dt_us=787358
iter=1288 dmajflt=220 dt_us=615348
iter=1289 dmajflt=204 dt_us=702108
iter=1290 dmajflt=171 dt_us=470416
iter=1291 dmajflt=184 dt_us=478517
iter=1292 dmajflt=180 dt_us=579206
iter=1293 dmajflt=180 dt_us=744778
iter=1294 dmajflt=196 dt_us=1822753
iter=1295 dmajflt=190 dt_us=1718949
iter=1296 dmajflt=215 dt_us=860876
iter=1297 dmajflt=199 dt_us=587179
iter=1298 dmajflt=209 dt_us=644313
iter=1299 dmajflt=218 dt_us=680745
iter=1300 dmajflt=216 dt_us=714216
iter=1301 dmajflt=221 dt_us=677761
iter=1302 dmajflt=217 dt_us=626507
iter=1303 dmajflt=226 dt_us=687852
iter=1304 dmajflt=204 dt_us=586484
iter=1305 dmajflt=200 dt_us=486252
iter=1306 dmajflt=216 dt_us=693342
iter=1307 dmajflt=214 dt_us=686139
iter=1308 dmajflt=228 dt_us=634565
iter=1309 dmajflt=214 dt_us=662405
iter=1310 dmajflt=212 dt_us=677581
iter=1311 dmajflt=208 dt_us=291780
iter=1312 dmajflt=219 dt_us=302618
iter=1313 dmajflt=206 dt_us=318745
iter=1314 dmajflt=226 dt_us=314632
iter=1315 dmajflt=209 dt_us=265228
iter=1316 dmajflt=201 dt_us=234955
iter=1317 dmajflt=206 dt_us=280956
iter=1318 dmajflt=202 dt_us=259394
iter=1319 dmajflt=207 dt_us=310075
iter=1320 dmajflt=206 dt_us=552089
iter=1321 dmajflt=225 dt_us=842258
iter=1322 dmajflt=204 dt_us=537483
iter=1323 dmajflt=217 dt_us=452952
iter=1324 dmajflt=212 dt_us=299419
iter=1325 dmajflt=202 dt_us=277152
iter=1326 dmajflt=223 dt_us=316116
iter=1327 dmajflt=226 dt_us=514937
iter=1328 dmajflt=223 dt_us=343597
iter=1329 dmajflt=219 dt_us=296075
iter=1330 dmajflt=227 dt_us=415248
iter=1331 dmajflt=226 dt_us=278405
iter=1332 dmajflt=209 dt_us=396149
iter=1333 dmajflt=223 dt_us=393707
iter=1334 dmajflt=216 dt_us=256932
iter=1335 dmajflt=213 dt_us=268570
iter=1336 dmajflt=223 dt_us=285714
iter=1337 dmajflt=219 dt_us=290568
iter=1338 dmajflt=223 dt_us=258406
iter=1339 dmajflt=218 dt_us=220066
iter=1340 dmajflt=215 dt_us=329865
iter=1341 dmajflt=207 dt_us=337765
iter=1342 dmajflt=203 dt_us=650879
iter=1343 dmajflt=201 dt_us=641958
iter=1344 dmajflt=195 dt_us=820998
iter=1345 dmajflt=194 dt_us=750054
iter=1346 dmajflt=188 dt_us=862915
iter=1347 dmajflt=192 dt_us=856630
iter=1348 dmajflt=194 dt_us=758429
iter=1349 dmajflt=200 dt_us=833819
iter=1350 dmajflt=197 dt_us=702684
iter=1351 dmajflt=198 dt_us=6792669
iter=1352 dmajflt=264 dt_us=390036
iter=1353 dmajflt=238 dt_us=329319
iter=1354 dmajflt=237 dt_us=288890
iter=1355 dmajflt=241 dt_us=331281
iter=1356 dmajflt=247 dt_us=433970
iter=1357 dmajflt=246 dt_us=398624
iter=1358 dmajflt=253 dt_us=435668
iter=1359 dmajflt=253 dt_us=471588
iter=1360 dmajflt=263 dt_us=415583
iter=1361 dmajflt=268 dt_us=448771
iter=1362 dmajflt=255 dt_us=446390
iter=1363 dmajflt=256 dt_us=376826
iter=1364 dmajflt=242 dt_us=308077
iter=1365 dmajflt=217 dt_us=205760
iter=1366 dmajflt=225 dt_us=163837
iter=1367 dmajflt=222 dt_us=163089
iter=1368 dmajflt=219 dt_us=202627
iter=1369 dmajflt=221 dt_us=173072
iter=1370 dmajflt=217 dt_us=184995
iter=1371 dmajflt=212 dt_us=177055
iter=1372 dmajflt=207 dt_us=166823
iter=1373 dmajflt=211 dt_us=183975
iter=1374 dmajflt=204 dt_us=140789
iter=1375 dmajflt=195 dt_us=202209
iter=1376 dmajflt=205 dt_us=152094
iter=1377 dmajflt=210 dt_us=223845
iter=1378 dmajflt=239 dt_us=385593
iter=1379 dmajflt=202 dt_us=262169
iter=1380 dmajflt=196 dt_us=346064
iter=1381 dmajflt=228 dt_us=666574
iter=1382 dmajflt=208 dt_us=661367
iter=1383 dmajflt=225 dt_us=624061
iter=1384 dmajflt=241 dt_us=674389
iter=1385 dmajflt=216 dt_us=757059
iter=1386 dmajflt=197 dt_us=579411
iter=1387 dmajflt=213 dt_us=717259
iter=1388 dmajflt=214 dt_us=643518
iter=1389 dmajflt=202 dt_us=652951
iter=1390 dmajflt=214 dt_us=703846
iter=1391 dmajflt=220 dt_us=801615
iter=1392 dmajflt=231 dt_us=760042
iter=1393 dmajflt=217 dt_us=773646
iter=1394 dmajflt=216 dt_us=880524
iter=1395 dmajflt=212 dt_us=867232
iter=1396 dmajflt=212 dt_us=912077
iter=1397 dmajflt=200 dt_us=822440
iter=1398 dmajflt=221 dt_us=794475
iter=1399 dmajflt=215 dt_us=908491
iter=1400 dmajflt=225 dt_us=918381
iter=1401 dmajflt=217 dt_us=802570
iter=1402 dmajflt=216 dt_us=1039325
iter=1403 dmajflt=213 dt_us=925040
iter=1404 dmajflt=220 dt_us=1455714
iter=1405 dmajflt=217 dt_us=274966
iter=1406 dmajflt=217 dt_us=243218
iter=1407 dmajflt=211 dt_us=277624
iter=1408 dmajflt=216 dt_us=669195
iter=1409 dmajflt=212 dt_us=660849
iter=1410 dmajflt=212 dt_us=716085
iter=1411 dmajflt=222 dt_us=643507
iter=1412 dmajflt=231 dt_us=671993
iter=1413 dmajflt=228 dt_us=637094
iter=1414 dmajflt=223 dt_us=693597
iter=1415 dmajflt=236 dt_us=700614
iter=1416 dmajflt=225 dt_us=683300
iter=1417 dmajflt=222 dt_us=737931
iter=1418 dmajflt=223 dt_us=979526
iter=1419 dmajflt=227 dt_us=814844
iter=1420 dmajflt=220 dt_us=739893
iter=1421 dmajflt=218 dt_us=882659
iter=1422 dmajflt=219 dt_us=867636
iter=1423 dmajflt=205 dt_us=797456
iter=1424 dmajflt=218 dt_us=779277
iter=1425 dmajflt=207 dt_us=681044
iter=1426 dmajflt=211 dt_us=659821
iter=1427 dmajflt=203 dt_us=708348
iter=1428 dmajflt=206 dt_us=799581
iter=1429 dmajflt=198 dt_us=573486
iter=1430 dmajflt=205 dt_us=765606
iter=1431 dmajflt=212 dt_us=723817
iter=1432 dmajflt=202 dt_us=557479
iter=1433 dmajflt=202 dt_us=239202
iter=1434 dmajflt=187 dt_us=314017
iter=1435 dmajflt=202 dt_us=179664
iter=1436 dmajflt=186 dt_us=209192
iter=1437 dmajflt=187 dt_us=706002
iter=1438 dmajflt=200 dt_us=893311
iter=1439 dmajflt=216 dt_us=534182
iter=1440 dmajflt=215 dt_us=302567
iter=1441 dmajflt=214 dt_us=302323
iter=1442 dmajflt=226 dt_us=411392
iter=1443 dmajflt=213 dt_us=408889
iter=1444 dmajflt=214 dt_us=289723
iter=1445 dmajflt=208 dt_us=261705
iter=1446 dmajflt=212 dt_us=224522
iter=1447 dmajflt=214 dt_us=280676
iter=1448 dmajflt=222 dt_us=255341
iter=1449 dmajflt=222 dt_us=241986
iter=1450 dmajflt=225 dt_us=198248
iter=1451 dmajflt=213 dt_us=272866
iter=1452 dmajflt=219 dt_us=298317
iter=1453 dmajflt=223 dt_us=223750
iter=1454 dmajflt=217 dt_us=229993
iter=1455 dmajflt=216 dt_us=218235
iter=1456 dmajflt=219 dt_us=829680
iter=1457 dmajflt=210 dt_us=869144
iter=1458 dmajflt=214 dt_us=825715
iter=1459 dmajflt=211 dt_us=777499
iter=1460 dmajflt=213 dt_us=5701766
iter=1461 dmajflt=213 dt_us=250966
iter=1462 dmajflt=214 dt_us=269680
iter=1463 dmajflt=224 dt_us=224288
iter=1464 dmajflt=213 dt_us=236250
iter=1465 dmajflt=209 dt_us=180253
iter=1466 dmajflt=234 dt_us=324593
iter=1467 dmajflt=233 dt_us=306156
iter=1468 dmajflt=234 dt_us=320624
iter=1469 dmajflt=209 dt_us=245036
iter=1470 dmajflt=217 dt_us=207760
iter=1471 dmajflt=221 dt_us=262232
iter=1472 dmajflt=240 dt_us=305102
iter=1473 dmajflt=240 dt_us=279124
iter=1474 dmajflt=235 dt_us=300997
iter=1475 dmajflt=208 dt_us=295011
iter=1476 dmajflt=212 dt_us=319304
iter=1477 dmajflt=211 dt_us=310923
iter=1478 dmajflt=214 dt_us=269534
iter=1479 dmajflt=215 dt_us=202958
iter=1480 dmajflt=190 dt_us=369545
iter=1481 dmajflt=209 dt_us=649897
iter=1482 dmajflt=194 dt_us=604184
iter=1483 dmajflt=204 dt_us=724498
iter=1484 dmajflt=202 dt_us=703748
iter=1485 dmajflt=201 dt_us=807531
iter=1486 dmajflt=198 dt_us=858519
iter=1487 dmajflt=204 dt_us=880430
iter=1488 dmajflt=205 dt_us=824496
iter=1489 dmajflt=215 dt_us=785323
iter=1490 dmajflt=210 dt_us=1130623
iter=1491 dmajflt=212 dt_us=985399
iter=1492 dmajflt=211 dt_us=812297
iter=1493 dmajflt=206 dt_us=713723
iter=1494 dmajflt=216 dt_us=1563116
iter=1495 dmajflt=226 dt_us=220575
iter=1496 dmajflt=211 dt_us=330943
iter=1497 dmajflt=197 dt_us=668096
iter=1498 dmajflt=202 dt_us=548722
iter=1499 dmajflt=220 dt_us=770969
iter=1500 dmajflt=204 dt_us=558221
iter=1501 dmajflt=204 dt_us=581772
iter=1502 dmajflt=204 dt_us=622167
iter=1503 dmajflt=200 dt_us=551302
iter=1504 dmajflt=206 dt_us=614499
iter=1505 dmajflt=210 dt_us=491824
iter=1506 dmajflt=206 dt_us=578907
iter=1507 dmajflt=214 dt_us=620128
iter=1508 dmajflt=216 dt_us=632164
iter=1509 dmajflt=219 dt_us=835629
iter=1510 dmajflt=222 dt_us=711817
iter=1511 dmajflt=208 dt_us=776819
iter=1512 dmajflt=206 dt_us=926084
iter=1513 dmajflt=212 dt_us=754019
iter=1514 dmajflt=212 dt_us=812990
iter=1515 dmajflt=210 dt_us=671756
iter=1516 dmajflt=227 dt_us=942427
iter=1517 dmajflt=225 dt_us=836739
iter=1518 dmajflt=229 dt_us=694495
iter=1519 dmajflt=223 dt_us=750890
iter=1520 dmajflt=215 dt_us=740355
iter=1521 dmajflt=221 dt_us=869458
iter=1522 dmajflt=227 dt_us=768769
iter=1523 dmajflt=229 dt_us=826430
iter=1524 dmajflt=239 dt_us=733074
iter=1525 dmajflt=246 dt_us=213667
iter=1526 dmajflt=241 dt_us=200833
iter=1527 dmajflt=236 dt_us=220039
iter=1528 dmajflt=223 dt_us=224606
iter=1529 dmajflt=210 dt_us=244913
iter=1530 dmajflt=206 dt_us=223358
iter=1531 dmajflt=197 dt_us=247392
iter=1532 dmajflt=200 dt_us=156252
iter=1533 dmajflt=196 dt_us=196992
iter=1534 dmajflt=219 dt_us=206838
iter=1535 dmajflt=206 dt_us=236027
iter=1536 dmajflt=209 dt_us=268344
iter=1537 dmajflt=217 dt_us=300995
iter=1538 dmajflt=193 dt_us=205505
iter=1539 dmajflt=202 dt_us=212267
iter=1540 dmajflt=208 dt_us=216506
iter=1541 dmajflt=202 dt_us=154845
iter=1542 dmajflt=204 dt_us=189604
iter=1543 dmajflt=195 dt_us=183455
iter=1544 dmajflt=209 dt_us=224072
iter=1545 dmajflt=221 dt_us=198526
iter=1546 dmajflt=220 dt_us=221618
iter=1547 dmajflt=217 dt_us=437026
iter=1548 dmajflt=237 dt_us=228177
iter=1549 dmajflt=227 dt_us=222428
iter=1550 dmajflt=227 dt_us=232127
iter=1551 dmajflt=216 dt_us=373987
iter=1552 dmajflt=228 dt_us=213874
iter=1553 dmajflt=211 dt_us=153644
iter=1554 dmajflt=205 dt_us=151742
iter=1555 dmajflt=234 dt_us=255119
iter=1556 dmajflt=212 dt_us=964334
iter=1557 dmajflt=229 dt_us=1793551
iter=1558 dmajflt=224 dt_us=1641596
iter=1559 dmajflt=238 dt_us=744610
iter=1560 dmajflt=242 dt_us=811601
iter=1561 dmajflt=243 dt_us=606377
iter=1562 dmajflt=230 dt_us=779387
iter=1563 dmajflt=242 dt_us=730422
iter=1564 dmajflt=232 dt_us=691786
iter=1565 dmajflt=225 dt_us=647113
iter=1566 dmajflt=222 dt_us=620158
iter=1567 dmajflt=226 dt_us=770330
iter=1568 dmajflt=221 dt_us=676023
iter=1569 dmajflt=231 dt_us=690141
iter=1570 dmajflt=213 dt_us=839701
iter=1571 dmajflt=222 dt_us=854051
iter=1572 dmajflt=235 dt_us=935023
iter=1573 dmajflt=242 dt_us=897442
iter=1574 dmajflt=243 dt_us=416152
iter=1575 dmajflt=230 dt_us=606684
iter=1576 dmajflt=218 dt_us=318684
iter=1577 dmajflt=226 dt_us=462668
iter=1578 dmajflt=218 dt_us=2583686
iter=1579 dmajflt=213 dt_us=370009
iter=1580 dmajflt=207 dt_us=323085
iter=1581 dmajflt=208 dt_us=261331
iter=1582 dmajflt=233 dt_us=305722
iter=1583 dmajflt=218 dt_us=297834
iter=1584 dmajflt=220 dt_us=275965
iter=1585 dmajflt=205 dt_us=224766
iter=1586 dmajflt=216 dt_us=532341
iter=1587 dmajflt=213 dt_us=802635
iter=1588 dmajflt=208 dt_us=644655
iter=1589 dmajflt=202 dt_us=652940
iter=1590 dmajflt=191 dt_us=598600
iter=1591 dmajflt=187 dt_us=572124
iter=1592 dmajflt=192 dt_us=628940
iter=1593 dmajflt=181 dt_us=623008
iter=1594 dmajflt=185 dt_us=811118
iter=1595 dmajflt=205 dt_us=813195
iter=1596 dmajflt=196 dt_us=757715
iter=1597 dmajflt=205 dt_us=765774
iter=1598 dmajflt=205 dt_us=950790
iter=1599 dmajflt=212 dt_us=952573
iter=1600 dmajflt=221 dt_us=951900
iter=1601 dmajflt=225 dt_us=920197
iter=1602 dmajflt=222 dt_us=991127
iter=1603 dmajflt=214 dt_us=1202731
iter=1604 dmajflt=222 dt_us=902290
iter=1605 dmajflt=213 dt_us=898726
iter=1606 dmajflt=211 dt_us=930032
iter=1607 dmajflt=204 dt_us=886531
iter=1608 dmajflt=235 dt_us=945713
iter=1609 dmajflt=228 dt_us=842777
iter=1610 dmajflt=236 dt_us=774363
iter=1611 dmajflt=226 dt_us=852702
iter=1612 dmajflt=234 dt_us=909485
iter=1613 dmajflt=228 dt_us=913906
iter=1614 dmajflt=219 dt_us=902467
iter=1615 dmajflt=226 dt_us=934896
iter=1616 dmajflt=237 dt_us=968196
iter=1617 dmajflt=224 dt_us=922707
iter=1618 dmajflt=214 dt_us=786519
iter=1619 dmajflt=223 dt_us=794924
iter=1620 dmajflt=229 dt_us=960671
iter=1621 dmajflt=229 dt_us=964562
iter=1622 dmajflt=244 dt_us=1203626
iter=1623 dmajflt=253 dt_us=823237
iter=1624 dmajflt=232 dt_us=319882
iter=1625 dmajflt=239 dt_us=293903
iter=1626 dmajflt=236 dt_us=779551
iter=1627 dmajflt=236 dt_us=2120330
iter=1628 dmajflt=253 dt_us=878263
iter=1629 dmajflt=245 dt_us=937932
iter=1630 dmajflt=245 dt_us=879819
iter=1631 dmajflt=262 dt_us=931899
iter=1632 dmajflt=279 dt_us=959939
iter=1633 dmajflt=233 dt_us=940217
iter=1634 dmajflt=201 dt_us=656198
iter=1635 dmajflt=211 dt_us=668342
iter=1636 dmajflt=206 dt_us=675438
iter=1637 dmajflt=218 dt_us=726664
iter=1638 dmajflt=215 dt_us=737409
iter=1639 dmajflt=221 dt_us=699459
iter=1640 dmajflt=209 dt_us=773867
iter=1641 dmajflt=220 dt_us=621120
iter=1642 dmajflt=215 dt_us=721833
iter=1643 dmajflt=215 dt_us=681290
iter=1644 dmajflt=228 dt_us=757218
iter=1645 dmajflt=252 dt_us=804778
iter=1646 dmajflt=235 dt_us=872863
iter=1647 dmajflt=234 dt_us=746154
iter=1648 dmajflt=231 dt_us=695378
iter=1649 dmajflt=225 dt_us=742534
iter=1650 dmajflt=228 dt_us=787237
iter=1651 dmajflt=254 dt_us=854722
iter=1652 dmajflt=258 dt_us=573003
iter=1653 dmajflt=234 dt_us=899247
iter=1654 dmajflt=209 dt_us=2194057
iter=1655 dmajflt=212 dt_us=1554763
iter=1656 dmajflt=223 dt_us=658676
iter=1657 dmajflt=220 dt_us=801227
iter=1658 dmajflt=234 dt_us=661267
iter=1659 dmajflt=217 dt_us=668391
iter=1660 dmajflt=217 dt_us=802658
iter=1661 dmajflt=216 dt_us=640347
iter=1662 dmajflt=214 dt_us=790485
iter=1663 dmajflt=205 dt_us=743377
iter=1664 dmajflt=201 dt_us=881129
iter=1665 dmajflt=206 dt_us=645326
iter=1666 dmajflt=204 dt_us=640429
iter=1667 dmajflt=217 dt_us=602513
iter=1668 dmajflt=224 dt_us=604632
iter=1669 dmajflt=216 dt_us=617220
iter=1670 dmajflt=223 dt_us=563030
iter=1671 dmajflt=208 dt_us=532152
iter=1672 dmajflt=218 dt_us=662149
iter=1673 dmajflt=227 dt_us=661850
iter=1674 dmajflt=226 dt_us=785386
iter=1675 dmajflt=213 dt_us=646222
iter=1676 dmajflt=222 dt_us=687594
iter=1677 dmajflt=224 dt_us=744339
iter=1678 dmajflt=218 dt_us=755964
iter=1679 dmajflt=219 dt_us=613267
iter=1680 dmajflt=223 dt_us=589387
iter=1681 dmajflt=214 dt_us=585515
iter=1682 dmajflt=222 dt_us=583906
iter=1683 dmajflt=207 dt_us=740343
iter=1684 dmajflt=217 dt_us=773473
iter=1685 dmajflt=211 dt_us=607417
iter=1686 dmajflt=203 dt_us=913127
iter=1687 dmajflt=209 dt_us=748023
iter=1688 dmajflt=215 dt_us=758854
iter=1689 dmajflt=216 dt_us=867141
iter=1690 dmajflt=207 dt_us=771766
iter=1691 dmajflt=210 dt_us=842151
iter=1692 dmajflt=214 dt_us=952481
iter=1693 dmajflt=215 dt_us=863505
iter=1694 dmajflt=217 dt_us=926412
iter=1695 dmajflt=223 dt_us=640101
iter=1696 dmajflt=218 dt_us=727882
iter=1697 dmajflt=219 dt_us=707656
iter=1698 dmajflt=216 dt_us=702447
iter=1699 dmajflt=217 dt_us=905389
iter=1700 dmajflt=224 dt_us=889014
iter=1701 dmajflt=237 dt_us=801586
iter=1702 dmajflt=233 dt_us=982459
iter=1703 dmajflt=238 dt_us=869384
iter=1704 dmajflt=215 dt_us=650501
iter=1705 dmajflt=240 dt_us=835935
iter=1706 dmajflt=234 dt_us=713149
iter=1707 dmajflt=222 dt_us=870367
iter=1708 dmajflt=253 dt_us=805375
iter=1709 dmajflt=236 dt_us=3340670
iter=1710 dmajflt=245 dt_us=332364
iter=1711 dmajflt=263 dt_us=288699
iter=1712 dmajflt=253 dt_us=274220
iter=1713 dmajflt=255 dt_us=369582
iter=1714 dmajflt=255 dt_us=249911
iter=1715 dmajflt=220 dt_us=806197
iter=1716 dmajflt=252 dt_us=918901
iter=1717 dmajflt=239 dt_us=873647
iter=1718 dmajflt=258 dt_us=878146
iter=1719 dmajflt=249 dt_us=848243
iter=1720 dmajflt=245 dt_us=680604
iter=1721 dmajflt=238 dt_us=791800
iter=1722 dmajflt=281 dt_us=1062868
iter=1723 dmajflt=284 dt_us=833702
iter=1724 dmajflt=282 dt_us=873108
iter=1725 dmajflt=277 dt_us=858960
iter=1726 dmajflt=290 dt_us=1022050
iter=1727 dmajflt=265 dt_us=818182
iter=1728 dmajflt=259 dt_us=847304
iter=1729 dmajflt=243 dt_us=684157
iter=1730 dmajflt=209 dt_us=621428
iter=1731 dmajflt=204 dt_us=593237
iter=1732 dmajflt=205 dt_us=380764
iter=1733 dmajflt=209 dt_us=341318
iter=1734 dmajflt=194 dt_us=242826
iter=1735 dmajflt=204 dt_us=174245
iter=1736 dmajflt=232 dt_us=293575
iter=1737 dmajflt=231 dt_us=312553
iter=1738 dmajflt=233 dt_us=1507722
iter=1739 dmajflt=232 dt_us=1244480
iter=1740 dmajflt=234 dt_us=768346
iter=1741 dmajflt=250 dt_us=762135
iter=1742 dmajflt=234 dt_us=683201
iter=1743 dmajflt=252 dt_us=816488
iter=1744 dmajflt=240 dt_us=841560
iter=1745 dmajflt=251 dt_us=743411
iter=1746 dmajflt=233 dt_us=756019
iter=1747 dmajflt=200 dt_us=662344
iter=1748 dmajflt=200 dt_us=639649
iter=1749 dmajflt=210 dt_us=754284
iter=1750 dmajflt=209 dt_us=669207
iter=1751 dmajflt=206 dt_us=806634
iter=1752 dmajflt=209 dt_us=668642
iter=1753 dmajflt=203 dt_us=667664
iter=1754 dmajflt=209 dt_us=811837
iter=1755 dmajflt=201 dt_us=678135
iter=1756 dmajflt=200 dt_us=675257
iter=1757 dmajflt=211 dt_us=758022
iter=1758 dmajflt=213 dt_us=692683
iter=1759 dmajflt=217 dt_us=749394
iter=1760 dmajflt=209 dt_us=832037
iter=1761 dmajflt=210 dt_us=670589
iter=1762 dmajflt=196 dt_us=548590
iter=1763 dmajflt=206 dt_us=606011
iter=1764 dmajflt=200 dt_us=759179
iter=1765 dmajflt=201 dt_us=666485
iter=1766 dmajflt=203 dt_us=589053
iter=1767 dmajflt=206 dt_us=522917
iter=1768 dmajflt=213 dt_us=692593
iter=1769 dmajflt=207 dt_us=579456
iter=1770 dmajflt=203 dt_us=558901
iter=1771 dmajflt=199 dt_us=619483
iter=1772 dmajflt=198 dt_us=609199
iter=1773 dmajflt=196 dt_us=642854
iter=1774 dmajflt=200 dt_us=645284
iter=1775 dmajflt=202 dt_us=721533
iter=1776 dmajflt=195 dt_us=608606
iter=1777 dmajflt=223 dt_us=665648
iter=1778 dmajflt=225 dt_us=759034
iter=1779 dmajflt=229 dt_us=744240
iter=1780 dmajflt=236 dt_us=872503
iter=1781 dmajflt=226 dt_us=734634
iter=1782 dmajflt=221 dt_us=852977
iter=1783 dmajflt=209 dt_us=800037
iter=1784 dmajflt=222 dt_us=943696
iter=1785 dmajflt=222 dt_us=854132
iter=1786 dmajflt=218 dt_us=929917
iter=1787 dmajflt=224 dt_us=855251
iter=1788 dmajflt=216 dt_us=748490
iter=1789 dmajflt=224 dt_us=812893
iter=1790 dmajflt=228 dt_us=814627
iter=1791 dmajflt=226 dt_us=819742
iter=1792 dmajflt=225 dt_us=897464
iter=1793 dmajflt=243 dt_us=7201712
iter=1794 dmajflt=231 dt_us=362966
iter=1795 dmajflt=224 dt_us=308003
iter=1796 dmajflt=214 dt_us=320937
iter=1797 dmajflt=237 dt_us=403524
iter=1798 dmajflt=265 dt_us=494750
iter=1799 dmajflt=275 dt_us=493991
iter=1800 dmajflt=252 dt_us=458553
iter=1801 dmajflt=254 dt_us=375782
iter=1802 dmajflt=242 dt_us=330596
iter=1803 dmajflt=248 dt_us=399008
iter=1804 dmajflt=248 dt_us=308412
iter=1805 dmajflt=251 dt_us=370501
iter=1806 dmajflt=271 dt_us=331228
iter=1807 dmajflt=261 dt_us=334926
iter=1808 dmajflt=273 dt_us=333528
iter=1809 dmajflt=239 dt_us=246534
iter=1810 dmajflt=252 dt_us=392349
iter=1811 dmajflt=265 dt_us=285435
iter=1812 dmajflt=248 dt_us=321531
iter=1813 dmajflt=249 dt_us=295324
iter=1814 dmajflt=251 dt_us=327253
iter=1815 dmajflt=236 dt_us=336888
iter=1816 dmajflt=243 dt_us=277928
iter=1817 dmajflt=233 dt_us=316512
iter=1818 dmajflt=230 dt_us=278210
iter=1819 dmajflt=231 dt_us=242644
iter=1820 dmajflt=226 dt_us=256998
iter=1821 dmajflt=226 dt_us=315386
iter=1822 dmajflt=233 dt_us=303576
iter=1823 dmajflt=238 dt_us=430381
iter=1824 dmajflt=253 dt_us=739781
iter=1825 dmajflt=247 dt_us=652258
iter=1826 dmajflt=251 dt_us=776203
iter=1827 dmajflt=261 dt_us=801745
iter=1828 dmajflt=253 dt_us=655040
iter=1829 dmajflt=272 dt_us=788928
iter=1830 dmajflt=273 dt_us=703090
iter=1831 dmajflt=256 dt_us=774259
iter=1832 dmajflt=254 dt_us=836113
iter=1833 dmajflt=231 dt_us=705122
iter=1834 dmajflt=220 dt_us=694204
iter=1835 dmajflt=226 dt_us=694565
iter=1836 dmajflt=248 dt_us=635369
iter=1837 dmajflt=231 dt_us=688587
iter=1838 dmajflt=222 dt_us=796450
iter=1839 dmajflt=220 dt_us=609461
iter=1840 dmajflt=229 dt_us=729112
iter=1841 dmajflt=227 dt_us=747258
iter=1842 dmajflt=184 dt_us=537866
iter=1843 dmajflt=194 dt_us=2408656
iter=1844 dmajflt=194 dt_us=144265
iter=1845 dmajflt=206 dt_us=169246
iter=1846 dmajflt=205 dt_us=528148
iter=1847 dmajflt=201 dt_us=667934
iter=1848 dmajflt=181 dt_us=618426
iter=1849 dmajflt=200 dt_us=651870
iter=1850 dmajflt=194 dt_us=711690
iter=1851 dmajflt=196 dt_us=582807
iter=1852 dmajflt=205 dt_us=656652
iter=1853 dmajflt=209 dt_us=729170
iter=1854 dmajflt=210 dt_us=841236
iter=1855 dmajflt=211 dt_us=601266
iter=1856 dmajflt=201 dt_us=617991
iter=1857 dmajflt=204 dt_us=683818
iter=1858 dmajflt=209 dt_us=645838
iter=1859 dmajflt=204 dt_us=661770
iter=1860 dmajflt=197 dt_us=649987
iter=1861 dmajflt=205 dt_us=598298
iter=1862 dmajflt=207 dt_us=690095
iter=1863 dmajflt=210 dt_us=611017
iter=1864 dmajflt=208 dt_us=620977
iter=1865 dmajflt=206 dt_us=596266
iter=1866 dmajflt=202 dt_us=580421
iter=1867 dmajflt=209 dt_us=552482
iter=1868 dmajflt=212 dt_us=618484
iter=1869 dmajflt=209 dt_us=687979
iter=1870 dmajflt=213 dt_us=687441
iter=1871 dmajflt=211 dt_us=684683
iter=1872 dmajflt=218 dt_us=619471
iter=1873 dmajflt=203 dt_us=550412
iter=1874 dmajflt=213 dt_us=608939
iter=1875 dmajflt=211 dt_us=622026
iter=1876 dmajflt=206 dt_us=606650
iter=1877 dmajflt=197 dt_us=594459
iter=1878 dmajflt=190 dt_us=593252
iter=1879 dmajflt=196 dt_us=783564
iter=1880 dmajflt=203 dt_us=621481
iter=1881 dmajflt=197 dt_us=654266
iter=1882 dmajflt=191 dt_us=740821
iter=1883 dmajflt=201 dt_us=690007
iter=1884 dmajflt=189 dt_us=331320
iter=1885 dmajflt=200 dt_us=330009
iter=1886 dmajflt=201 dt_us=289285
iter=1887 dmajflt=204 dt_us=462060
iter=1888 dmajflt=213 dt_us=272160
iter=1889 dmajflt=216 dt_us=300068
iter=1890 dmajflt=218 dt_us=333204
iter=1891 dmajflt=212 dt_us=352509
iter=1892 dmajflt=242 dt_us=428099
iter=1893 dmajflt=244 dt_us=479208
iter=1894 dmajflt=233 dt_us=990076
iter=1895 dmajflt=222 dt_us=925081
iter=1896 dmajflt=231 dt_us=894384
iter=1897 dmajflt=222 dt_us=986008
iter=1898 dmajflt=234 dt_us=5709284
iter=1899 dmajflt=228 dt_us=304356
iter=1900 dmajflt=235 dt_us=275094
iter=1901 dmajflt=237 dt_us=404258
iter=1902 dmajflt=244 dt_us=380382
iter=1903 dmajflt=229 dt_us=320385
iter=1904 dmajflt=263 dt_us=499206
iter=1905 dmajflt=271 dt_us=490718
iter=1906 dmajflt=251 dt_us=516397
iter=1907 dmajflt=244 dt_us=448007
iter=1908 dmajflt=280 dt_us=543850
iter=1909 dmajflt=265 dt_us=495904
iter=1910 dmajflt=236 dt_us=361820
iter=1911 dmajflt=243 dt_us=373667
iter=1912 dmajflt=249 dt_us=313126
iter=1913 dmajflt=227 dt_us=521327
iter=1914 dmajflt=225 dt_us=655265
iter=1915 dmajflt=233 dt_us=678521
iter=1916 dmajflt=247 dt_us=608437
iter=1917 dmajflt=221 dt_us=600876
iter=1918 dmajflt=236 dt_us=613801
iter=1919 dmajflt=244 dt_us=783795
iter=1920 dmajflt=251 dt_us=692303
iter=1921 dmajflt=235 dt_us=634905
iter=1922 dmajflt=254 dt_us=680835
iter=1923 dmajflt=231 dt_us=652700
iter=1924 dmajflt=232 dt_us=734785
iter=1925 dmajflt=252 dt_us=778808
iter=1926 dmajflt=236 dt_us=605733
iter=1927 dmajflt=216 dt_us=550201
iter=1928 dmajflt=250 dt_us=746150
iter=1929 dmajflt=203 dt_us=649007
iter=1930 dmajflt=226 dt_us=826689
iter=1931 dmajflt=208 dt_us=705683
iter=1932 dmajflt=202 dt_us=637893
iter=1933 dmajflt=223 dt_us=728643
iter=1934 dmajflt=215 dt_us=674306
iter=1935 dmajflt=211 dt_us=670269
iter=1936 dmajflt=237 dt_us=717150
iter=1937 dmajflt=219 dt_us=683809
iter=1938 dmajflt=231 dt_us=2553995
iter=1939 dmajflt=229 dt_us=242303
iter=1940 dmajflt=238 dt_us=322583
iter=1941 dmajflt=227 dt_us=318332
iter=1942 dmajflt=244 dt_us=765116
iter=1943 dmajflt=237 dt_us=611953
iter=1944 dmajflt=237 dt_us=755971
iter=1945 dmajflt=229 dt_us=576715
iter=1946 dmajflt=223 dt_us=809965
iter=1947 dmajflt=213 dt_us=651650
iter=1948 dmajflt=216 dt_us=532345
iter=1949 dmajflt=219 dt_us=679587
iter=1950 dmajflt=215 dt_us=586989
iter=1951 dmajflt=211 dt_us=549109
iter=1952 dmajflt=210 dt_us=702089
iter=1953 dmajflt=221 dt_us=633160
iter=1954 dmajflt=227 dt_us=689108
iter=1955 dmajflt=220 dt_us=586132
iter=1956 dmajflt=229 dt_us=737408
iter=1957 dmajflt=238 dt_us=667797
iter=1958 dmajflt=238 dt_us=710987
iter=1959 dmajflt=242 dt_us=665860
iter=1960 dmajflt=222 dt_us=656977
iter=1961 dmajflt=230 dt_us=631429
iter=1962 dmajflt=223 dt_us=681965
iter=1963 dmajflt=225 dt_us=553698
iter=1964 dmajflt=217 dt_us=676655
iter=1965 dmajflt=225 dt_us=678760
iter=1966 dmajflt=233 dt_us=697474
iter=1967 dmajflt=224 dt_us=748030
iter=1968 dmajflt=204 dt_us=708534
iter=1969 dmajflt=200 dt_us=404313
iter=1970 dmajflt=202 dt_us=235205
iter=1971 dmajflt=209 dt_us=191639
iter=1972 dmajflt=202 dt_us=217734
iter=1973 dmajflt=180 dt_us=206939
iter=1974 dmajflt=184 dt_us=217135
iter=1975 dmajflt=194 dt_us=244398
iter=1976 dmajflt=195 dt_us=981883
iter=1977 dmajflt=221 dt_us=912050
iter=1978 dmajflt=200 dt_us=774679
iter=1979 dmajflt=213 dt_us=1001842
iter=1980 dmajflt=196 dt_us=540951
iter=1981 dmajflt=207 dt_us=246156
iter=1982 dmajflt=195 dt_us=260840
iter=1983 dmajflt=205 dt_us=185748
iter=1984 dmajflt=196 dt_us=193384
iter=1985 dmajflt=198 dt_us=225466
iter=1986 dmajflt=198 dt_us=159232
iter=1987 dmajflt=198 dt_us=185609
iter=1988 dmajflt=213 dt_us=236800
iter=1989 dmajflt=206 dt_us=161055
iter=1990 dmajflt=193 dt_us=219458
iter=1991 dmajflt=239 dt_us=245243
iter=1992 dmajflt=223 dt_us=226164
iter=1993 dmajflt=229 dt_us=262791
iter=1994 dmajflt=223 dt_us=293686
iter=1995 dmajflt=227 dt_us=344310
iter=1996 dmajflt=202 dt_us=165282
iter=1997 dmajflt=227 dt_us=336736
iter=1998 dmajflt=233 dt_us=322157
iter=1999 dmajflt=228 dt_us=3681448

12.05user 212.03system 37:27.86elapsed 9%CPU (0avgtext+0avgdata 1041448maxresident)k
41865136inputs+4280outputs (725703major+5499118minor)pagefaults 0swaps

==> Data/CaseStudies/shrink_data/8.txt <==
iter=0 dmajflt=179 dt_us=18271
iter=1 dmajflt=198 dt_us=19780
iter=2 dmajflt=185 dt_us=19163
iter=3 dmajflt=196 dt_us=19620
iter=4 dmajflt=197 dt_us=19832
iter=5 dmajflt=186 dt_us=19578
iter=6 dmajflt=181 dt_us=18979
iter=7 dmajflt=194 dt_us=19689
iter=8 dmajflt=191 dt_us=18569
iter=9 dmajflt=192 dt_us=19157
iter=10 dmajflt=206 dt_us=20798
iter=11 dmajflt=188 dt_us=18738
iter=12 dmajflt=195 dt_us=20202
iter=13 dmajflt=189 dt_us=18722
iter=14 dmajflt=200 dt_us=20054
iter=15 dmajflt=224 dt_us=22060
iter=16 dmajflt=221 dt_us=20637
iter=17 dmajflt=208 dt_us=20589
iter=18 dmajflt=204 dt_us=20476
iter=19 dmajflt=221 dt_us=21238
iter=20 dmajflt=213 dt_us=20815
iter=21 dmajflt=218 dt_us=21689
iter=22 dmajflt=226 dt_us=21195
iter=23 dmajflt=231 dt_us=22203
iter=24 dmajflt=242 dt_us=23125
iter=25 dmajflt=231 dt_us=21980
iter=26 dmajflt=213 dt_us=21939
iter=27 dmajflt=211 dt_us=20031
iter=28 dmajflt=203 dt_us=20706
iter=29 dmajflt=211 dt_us=20466
iter=30 dmajflt=207 dt_us=20355
iter=31 dmajflt=204 dt_us=19851
iter=32 dmajflt=203 dt_us=20868
iter=33 dmajflt=210 dt_us=21213
iter=34 dmajflt=206 dt_us=19830
iter=35 dmajflt=218 dt_us=21290
iter=36 dmajflt=198 dt_us=20612
iter=37 dmajflt=202 dt_us=19659
iter=38 dmajflt=220 dt_us=20463
iter=39 dmajflt=230 dt_us=20485
iter=40 dmajflt=224 dt_us=21428
iter=41 dmajflt=211 dt_us=20773
iter=42 dmajflt=191 dt_us=19408
iter=43 dmajflt=195 dt_us=19924
iter=44 dmajflt=194 dt_us=19984
iter=45 dmajflt=196 dt_us=19660
iter=46 dmajflt=191 dt_us=19500
iter=47 dmajflt=187 dt_us=18805
iter=48 dmajflt=188 dt_us=20640
iter=49 dmajflt=193 dt_us=19305
iter=50 dmajflt=189 dt_us=19910
iter=51 dmajflt=195 dt_us=20076
iter=52 dmajflt=199 dt_us=20610
iter=53 dmajflt=208 dt_us=20202
iter=54 dmajflt=230 dt_us=22375
iter=55 dmajflt=215 dt_us=20512
iter=56 dmajflt=207 dt_us=20925
iter=57 dmajflt=199 dt_us=23311
iter=58 dmajflt=203 dt_us=20929
iter=59 dmajflt=202 dt_us=20140
iter=60 dmajflt=200 dt_us=19805
iter=61 dmajflt=211 dt_us=20359
iter=62 dmajflt=209 dt_us=21331
iter=63 dmajflt=206 dt_us=20225
iter=64 dmajflt=200 dt_us=20171
iter=65 dmajflt=188 dt_us=19989
iter=66 dmajflt=193 dt_us=19626
iter=67 dmajflt=209 dt_us=20298
iter=68 dmajflt=218 dt_us=21014
iter=69 dmajflt=230 dt_us=21050
iter=70 dmajflt=236 dt_us=22005
iter=71 dmajflt=206 dt_us=20135
iter=72 dmajflt=204 dt_us=21507
iter=73 dmajflt=202 dt_us=19935
iter=74 dmajflt=203 dt_us=20127
iter=75 dmajflt=209 dt_us=20830
iter=76 dmajflt=211 dt_us=20287
iter=77 dmajflt=203 dt_us=20759
iter=78 dmajflt=201 dt_us=20783
iter=79 dmajflt=212 dt_us=19791
iter=80 dmajflt=205 dt_us=20791
iter=81 dmajflt=204 dt_us=20184
iter=82 dmajflt=205 dt_us=20120
iter=83 dmajflt=215 dt_us=19431
iter=84 dmajflt=213 dt_us=20302
iter=85 dmajflt=204 dt_us=19380
iter=86 dmajflt=214 dt_us=20081
iter=87 dmajflt=199 dt_us=22086
iter=88 dmajflt=206 dt_us=20858
iter=89 dmajflt=209 dt_us=20323
iter=90 dmajflt=211 dt_us=19916
iter=91 dmajflt=209 dt_us=21598
iter=92 dmajflt=201 dt_us=20110
iter=93 dmajflt=210 dt_us=20252
iter=94 dmajflt=206 dt_us=20296
iter=95 dmajflt=194 dt_us=20094
iter=96 dmajflt=196 dt_us=19652
iter=97 dmajflt=192 dt_us=19636
iter=98 dmajflt=234 dt_us=21278
iter=99 dmajflt=223 dt_us=21031
iter=100 dmajflt=243 dt_us=21658
iter=101 dmajflt=218 dt_us=21367
iter=102 dmajflt=222 dt_us=21423
iter=103 dmajflt=244 dt_us=21932
iter=104 dmajflt=210 dt_us=20179
iter=105 dmajflt=214 dt_us=20825
iter=106 dmajflt=202 dt_us=20600
iter=107 dmajflt=210 dt_us=20277
iter=108 dmajflt=210 dt_us=20741
iter=109 dmajflt=203 dt_us=20296
iter=110 dmajflt=205 dt_us=20191
iter=111 dmajflt=198 dt_us=20657
iter=112 dmajflt=208 dt_us=20305
iter=113 dmajflt=205 dt_us=20487
iter=114 dmajflt=207 dt_us=20886
iter=115 dmajflt=213 dt_us=20560
iter=116 dmajflt=197 dt_us=20424
iter=117 dmajflt=211 dt_us=20706
iter=118 dmajflt=211 dt_us=21168
iter=119 dmajflt=209 dt_us=20720
iter=120 dmajflt=198 dt_us=23039
iter=121 dmajflt=205 dt_us=21335
iter=122 dmajflt=196 dt_us=19550
iter=123 dmajflt=199 dt_us=20663
iter=124 dmajflt=196 dt_us=19200
iter=125 dmajflt=190 dt_us=17313
iter=126 dmajflt=191 dt_us=18139
iter=127 dmajflt=198 dt_us=18272
iter=128 dmajflt=189 dt_us=17325
iter=129 dmajflt=198 dt_us=17814
iter=130 dmajflt=216 dt_us=18911
iter=131 dmajflt=244 dt_us=19999
iter=132 dmajflt=250 dt_us=19959
iter=133 dmajflt=236 dt_us=19356
iter=134 dmajflt=237 dt_us=19553
iter=135 dmajflt=261 dt_us=19420
iter=136 dmajflt=240 dt_us=19000
iter=137 dmajflt=210 dt_us=20600
iter=138 dmajflt=203 dt_us=20787
iter=139 dmajflt=211 dt_us=20179
iter=140 dmajflt=200 dt_us=21134
iter=141 dmajflt=205 dt_us=19950
iter=142 dmajflt=207 dt_us=20695
iter=143 dmajflt=204 dt_us=20440
iter=144 dmajflt=213 dt_us=20178
iter=145 dmajflt=204 dt_us=20832
iter=146 dmajflt=204 dt_us=20653
iter=147 dmajflt=213 dt_us=21478
iter=148 dmajflt=203 dt_us=19843
iter=149 dmajflt=201 dt_us=20558
iter=150 dmajflt=211 dt_us=20344
iter=151 dmajflt=203 dt_us=21360
iter=152 dmajflt=208 dt_us=18457
iter=153 dmajflt=201 dt_us=18880
iter=154 dmajflt=208 dt_us=18579
iter=155 dmajflt=214 dt_us=18685
iter=156 dmajflt=204 dt_us=18494
iter=157 dmajflt=195 dt_us=20447
iter=158 dmajflt=195 dt_us=19691
iter=159 dmajflt=192 dt_us=19556
iter=160 dmajflt=192 dt_us=20225
iter=161 dmajflt=195 dt_us=19547
iter=162 dmajflt=196 dt_us=19605
iter=163 dmajflt=223 dt_us=19718
iter=164 dmajflt=237 dt_us=18215
iter=165 dmajflt=230 dt_us=19731
iter=166 dmajflt=228 dt_us=19455
iter=167 dmajflt=236 dt_us=19411
iter=168 dmajflt=231 dt_us=18849
iter=169 dmajflt=229 dt_us=18934
iter=170 dmajflt=209 dt_us=18896
iter=171 dmajflt=216 dt_us=20735
iter=172 dmajflt=204 dt_us=19627
iter=173 dmajflt=198 dt_us=20541
iter=174 dmajflt=204 dt_us=19275
iter=175 dmajflt=207 dt_us=21479
iter=176 dmajflt=203 dt_us=19648
iter=177 dmajflt=201 dt_us=20206
iter=178 dmajflt=199 dt_us=19955
iter=179 dmajflt=205 dt_us=19847
iter=180 dmajflt=195 dt_us=20300
iter=181 dmajflt=203 dt_us=20738
iter=182 dmajflt=202 dt_us=19859
iter=183 dmajflt=199 dt_us=19630
iter=184 dmajflt=211 dt_us=23341
iter=185 dmajflt=197 dt_us=19911
iter=186 dmajflt=193 dt_us=20066
iter=187 dmajflt=204 dt_us=20104
iter=188 dmajflt=197 dt_us=20778
iter=189 dmajflt=195 dt_us=20085
iter=190 dmajflt=195 dt_us=19918
iter=191 dmajflt=190 dt_us=19147
iter=192 dmajflt=199 dt_us=20729
iter=193 dmajflt=216 dt_us=20876
iter=194 dmajflt=207 dt_us=20599
iter=195 dmajflt=207 dt_us=20189
iter=196 dmajflt=207 dt_us=20759
iter=197 dmajflt=218 dt_us=20033
iter=198 dmajflt=234 dt_us=21199
iter=199 dmajflt=234 dt_us=21321
iter=200 dmajflt=232 dt_us=20876
iter=201 dmajflt=234 dt_us=20765
iter=202 dmajflt=227 dt_us=20900
iter=203 dmajflt=224 dt_us=21076
iter=204 dmajflt=220 dt_us=20905
iter=205 dmajflt=216 dt_us=20947
iter=206 dmajflt=216 dt_us=21625
iter=207 dmajflt=216 dt_us=21211
iter=208 dmajflt=220 dt_us=20353
iter=209 dmajflt=220 dt_us=18880
iter=210 dmajflt=214 dt_us=19559
iter=211 dmajflt=213 dt_us=18441
iter=212 dmajflt=220 dt_us=20038
iter=213 dmajflt=220 dt_us=18946
iter=214 dmajflt=214 dt_us=19450
iter=215 dmajflt=218 dt_us=18730
iter=216 dmajflt=214 dt_us=19994
iter=217 dmajflt=215 dt_us=19143
iter=218 dmajflt=214 dt_us=19753
iter=219 dmajflt=214 dt_us=19134
iter=220 dmajflt=218 dt_us=19660
iter=221 dmajflt=224 dt_us=18903
iter=222 dmajflt=218 dt_us=19556
iter=223 dmajflt=212 dt_us=21125
iter=224 dmajflt=216 dt_us=21004
iter=225 dmajflt=226 dt_us=21123
iter=226 dmajflt=233 dt_us=21243
iter=227 dmajflt=235 dt_us=21563
iter=228 dmajflt=231 dt_us=20964
iter=229 dmajflt=240 dt_us=20272
iter=230 dmajflt=239 dt_us=19683
iter=231 dmajflt=224 dt_us=20380
iter=232 dmajflt=234 dt_us=20899
iter=233 dmajflt=238 dt_us=20426
iter=234 dmajflt=233 dt_us=21151
iter=235 dmajflt=230 dt_us=21097
iter=236 dmajflt=244 dt_us=19755
iter=237 dmajflt=242 dt_us=20726
iter=238 dmajflt=246 dt_us=20857
iter=239 dmajflt=247 dt_us=21028
iter=240 dmajflt=235 dt_us=20667
iter=241 dmajflt=251 dt_us=20264
iter=242 dmajflt=245 dt_us=20816
iter=243 dmajflt=230 dt_us=20559
iter=244 dmajflt=239 dt_us=21186
iter=245 dmajflt=243 dt_us=20019
iter=246 dmajflt=242 dt_us=19659
iter=247 dmajflt=237 dt_us=20013
iter=248 dmajflt=233 dt_us=19019
iter=249 dmajflt=237 dt_us=19417
iter=250 dmajflt=233 dt_us=19833
iter=251 dmajflt=227 dt_us=19083
iter=252 dmajflt=236 dt_us=19970
iter=253 dmajflt=238 dt_us=18613
iter=254 dmajflt=238 dt_us=20997
iter=255 dmajflt=228 dt_us=22154
iter=256 dmajflt=230 dt_us=21392
iter=257 dmajflt=251 dt_us=20765
iter=258 dmajflt=237 dt_us=21520
iter=259 dmajflt=243 dt_us=21503
iter=260 dmajflt=233 dt_us=21441
iter=261 dmajflt=219 dt_us=20598
iter=262 dmajflt=223 dt_us=20741
iter=263 dmajflt=227 dt_us=21957
iter=264 dmajflt=229 dt_us=22189
iter=265 dmajflt=214 dt_us=20433
iter=266 dmajflt=246 dt_us=23054
iter=267 dmajflt=249 dt_us=21421
iter=268 dmajflt=246 dt_us=21761
iter=269 dmajflt=235 dt_us=21684
iter=270 dmajflt=237 dt_us=21942
iter=271 dmajflt=243 dt_us=20617
iter=272 dmajflt=234 dt_us=19614
iter=273 dmajflt=246 dt_us=18893
iter=274 dmajflt=223 dt_us=19762
iter=275 dmajflt=233 dt_us=19738
iter=276 dmajflt=240 dt_us=18558
iter=277 dmajflt=232 dt_us=20919
iter=278 dmajflt=245 dt_us=21201
iter=279 dmajflt=234 dt_us=21669
iter=280 dmajflt=238 dt_us=21105
iter=281 dmajflt=240 dt_us=18985
iter=282 dmajflt=233 dt_us=19459
iter=283 dmajflt=234 dt_us=19134
iter=284 dmajflt=238 dt_us=19410
iter=285 dmajflt=240 dt_us=19098
iter=286 dmajflt=257 dt_us=20276
iter=287 dmajflt=249 dt_us=18974
iter=288 dmajflt=246 dt_us=19632
iter=289 dmajflt=248 dt_us=19522
iter=290 dmajflt=249 dt_us=19026
iter=291 dmajflt=246 dt_us=19006
iter=292 dmajflt=239 dt_us=19844
iter=293 dmajflt=242 dt_us=19854
iter=294 dmajflt=245 dt_us=19902
iter=295 dmajflt=242 dt_us=19689
iter=296 dmajflt=258 dt_us=19635
iter=297 dmajflt=246 dt_us=19750
iter=298 dmajflt=243 dt_us=19774
iter=299 dmajflt=252 dt_us=20170
iter=300 dmajflt=249 dt_us=20207
iter=301 dmajflt=244 dt_us=19439
iter=302 dmajflt=241 dt_us=19745
iter=303 dmajflt=243 dt_us=20161
iter=304 dmajflt=227 dt_us=22670
iter=305 dmajflt=241 dt_us=22518
iter=306 dmajflt=228 dt_us=21961
iter=307 dmajflt=236 dt_us=22918
iter=308 dmajflt=231 dt_us=21614
iter=309 dmajflt=233 dt_us=22596
iter=310 dmajflt=234 dt_us=22216
iter=311 dmajflt=214 dt_us=21232
iter=312 dmajflt=229 dt_us=22525
iter=313 dmajflt=211 dt_us=20751
iter=314 dmajflt=203 dt_us=20344
iter=315 dmajflt=215 dt_us=21565
iter=316 dmajflt=215 dt_us=22027
iter=317 dmajflt=229 dt_us=21689
iter=318 dmajflt=272 dt_us=24094
iter=319 dmajflt=244 dt_us=21007
iter=320 dmajflt=227 dt_us=21099
iter=321 dmajflt=239 dt_us=21296
iter=322 dmajflt=225 dt_us=21429
iter=323 dmajflt=254 dt_us=23918
iter=324 dmajflt=257 dt_us=21227
iter=325 dmajflt=240 dt_us=20099
iter=326 dmajflt=236 dt_us=21111
iter=327 dmajflt=258 dt_us=20924
iter=328 dmajflt=262 dt_us=20247
iter=329 dmajflt=239 dt_us=20689
iter=330 dmajflt=228 dt_us=19943
iter=331 dmajflt=233 dt_us=19801
iter=332 dmajflt=254 dt_us=19963
iter=333 dmajflt=242 dt_us=20503
iter=334 dmajflt=228 dt_us=20463
iter=335 dmajflt=233 dt_us=19991
iter=336 dmajflt=246 dt_us=20199
iter=337 dmajflt=222 dt_us=20509
iter=338 dmajflt=232 dt_us=20288
iter=339 dmajflt=266 dt_us=21904
iter=340 dmajflt=253 dt_us=20695
iter=341 dmajflt=212 dt_us=20341
iter=342 dmajflt=207 dt_us=20559
iter=343 dmajflt=223 dt_us=20790
iter=344 dmajflt=215 dt_us=20637
iter=345 dmajflt=232 dt_us=20893
iter=346 dmajflt=258 dt_us=21128
iter=347 dmajflt=249 dt_us=21243
iter=348 dmajflt=228 dt_us=21382
iter=349 dmajflt=218 dt_us=20229
iter=350 dmajflt=220 dt_us=21244
iter=351 dmajflt=217 dt_us=20415
iter=352 dmajflt=224 dt_us=20429
iter=353 dmajflt=223 dt_us=20902
iter=354 dmajflt=223 dt_us=21786
iter=355 dmajflt=242 dt_us=20030
iter=356 dmajflt=222 dt_us=20964
iter=357 dmajflt=216 dt_us=20451
iter=358 dmajflt=205 dt_us=19911
iter=359 dmajflt=203 dt_us=20450
iter=360 dmajflt=208 dt_us=21054
iter=361 dmajflt=216 dt_us=20519
iter=362 dmajflt=219 dt_us=20975
iter=363 dmajflt=209 dt_us=20275
iter=364 dmajflt=205 dt_us=22024
iter=365 dmajflt=197 dt_us=20523
iter=366 dmajflt=190 dt_us=20053
iter=367 dmajflt=195 dt_us=20415
iter=368 dmajflt=207 dt_us=20338
iter=369 dmajflt=203 dt_us=21182
iter=370 dmajflt=208 dt_us=20737
iter=371 dmajflt=232 dt_us=21165
iter=372 dmajflt=222 dt_us=20755
iter=373 dmajflt=234 dt_us=19860
iter=374 dmajflt=214 dt_us=21236
iter=375 dmajflt=234 dt_us=22968
iter=376 dmajflt=239 dt_us=22194
iter=377 dmajflt=231 dt_us=21982
iter=378 dmajflt=232 dt_us=21542
iter=379 dmajflt=233 dt_us=22391
iter=380 dmajflt=234 dt_us=21011
iter=381 dmajflt=214 dt_us=21324
iter=382 dmajflt=206 dt_us=21058
iter=383 dmajflt=216 dt_us=21722
iter=384 dmajflt=207 dt_us=20318
iter=385 dmajflt=214 dt_us=21741
iter=386 dmajflt=213 dt_us=21770
iter=387 dmajflt=207 dt_us=20292
iter=388 dmajflt=206 dt_us=20304
iter=389 dmajflt=209 dt_us=22637
iter=390 dmajflt=220 dt_us=20749
iter=391 dmajflt=220 dt_us=20609
iter=392 dmajflt=211 dt_us=20106
iter=393 dmajflt=210 dt_us=20238
iter=394 dmajflt=217 dt_us=20201
iter=395 dmajflt=209 dt_us=19643
iter=396 dmajflt=199 dt_us=19160
iter=397 dmajflt=204 dt_us=20067
iter=398 dmajflt=218 dt_us=19633
iter=399 dmajflt=203 dt_us=19146
iter=400 dmajflt=208 dt_us=20083
iter=401 dmajflt=197 dt_us=19463
iter=402 dmajflt=205 dt_us=19874
iter=403 dmajflt=189 dt_us=19529
iter=404 dmajflt=189 dt_us=19452
iter=405 dmajflt=199 dt_us=19566
iter=406 dmajflt=188 dt_us=18771
iter=407 dmajflt=228 dt_us=19938
iter=408 dmajflt=245 dt_us=20553
iter=409 dmajflt=248 dt_us=21582
iter=410 dmajflt=228 dt_us=19904
iter=411 dmajflt=256 dt_us=20931
iter=412 dmajflt=267 dt_us=20402
iter=413 dmajflt=220 dt_us=19751
iter=414 dmajflt=211 dt_us=20002
iter=415 dmajflt=214 dt_us=20118
iter=416 dmajflt=213 dt_us=20510
iter=417 dmajflt=215 dt_us=20901
iter=418 dmajflt=215 dt_us=20811
iter=419 dmajflt=205 dt_us=19730
iter=420 dmajflt=203 dt_us=20494
iter=421 dmajflt=205 dt_us=18621
iter=422 dmajflt=206 dt_us=18424
iter=423 dmajflt=210 dt_us=18905
iter=424 dmajflt=203 dt_us=18631
iter=425 dmajflt=207 dt_us=18593
iter=426 dmajflt=209 dt_us=18771
iter=427 dmajflt=202 dt_us=18289
iter=428 dmajflt=201 dt_us=17921
iter=429 dmajflt=212 dt_us=18920
iter=430 dmajflt=212 dt_us=18514
iter=431 dmajflt=205 dt_us=19569
iter=432 dmajflt=215 dt_us=17684
iter=433 dmajflt=213 dt_us=19130
iter=434 dmajflt=204 dt_us=17355
iter=435 dmajflt=196 dt_us=18303
iter=436 dmajflt=199 dt_us=19275
iter=437 dmajflt=202 dt_us=17867
iter=438 dmajflt=210 dt_us=18261
iter=439 dmajflt=196 dt_us=18208
iter=440 dmajflt=241 dt_us=18473
iter=441 dmajflt=249 dt_us=21951
iter=442 dmajflt=242 dt_us=21453
iter=443 dmajflt=252 dt_us=22368
iter=444 dmajflt=249 dt_us=20565
iter=445 dmajflt=242 dt_us=21151
iter=446 dmajflt=232 dt_us=22175
iter=447 dmajflt=214 dt_us=20242
iter=448 dmajflt=211 dt_us=21111
iter=449 dmajflt=215 dt_us=20388
iter=450 dmajflt=214 dt_us=20695
iter=451 dmajflt=203 dt_us=20245
iter=452 dmajflt=212 dt_us=20508
iter=453 dmajflt=211 dt_us=20474
iter=454 dmajflt=209 dt_us=22060
iter=455 dmajflt=215 dt_us=21586
iter=456 dmajflt=197 dt_us=19963
iter=457 dmajflt=222 dt_us=20746
iter=458 dmajflt=210 dt_us=20112
iter=459 dmajflt=204 dt_us=20252
iter=460 dmajflt=211 dt_us=20277
iter=461 dmajflt=216 dt_us=20273
iter=462 dmajflt=216 dt_us=20030
iter=463 dmajflt=207 dt_us=19860
iter=464 dmajflt=208 dt_us=20430
iter=465 dmajflt=209 dt_us=20009
iter=466 dmajflt=205 dt_us=20795
iter=467 dmajflt=188 dt_us=19639
iter=468 dmajflt=207 dt_us=19471
iter=469 dmajflt=198 dt_us=21391
iter=470 dmajflt=193 dt_us=20091
iter=471 dmajflt=195 dt_us=19522
iter=472 dmajflt=213 dt_us=20587
iter=473 dmajflt=244 dt_us=21502
iter=474 dmajflt=245 dt_us=21757
iter=475 dmajflt=244 dt_us=21202
iter=476 dmajflt=247 dt_us=21751
iter=477 dmajflt=244 dt_us=21250
iter=478 dmajflt=237 dt_us=21320
iter=479 dmajflt=241 dt_us=22394
iter=480 dmajflt=205 dt_us=20391
iter=481 dmajflt=213 dt_us=21223
iter=482 dmajflt=204 dt_us=20523
iter=483 dmajflt=206 dt_us=20573
iter=484 dmajflt=208 dt_us=21300
iter=485 dmajflt=208 dt_us=20259
iter=486 dmajflt=213 dt_us=21737
iter=487 dmajflt=203 dt_us=20348
iter=488 dmajflt=207 dt_us=21441
iter=489 dmajflt=211 dt_us=20845
iter=490 dmajflt=201 dt_us=19522
iter=491 dmajflt=202 dt_us=21088
iter=492 dmajflt=209 dt_us=19757
iter=493 dmajflt=217 dt_us=21736
iter=494 dmajflt=205 dt_us=20093
iter=495 dmajflt=208 dt_us=19695
iter=496 dmajflt=207 dt_us=21283
iter=497 dmajflt=211 dt_us=20207
iter=498 dmajflt=198 dt_us=20175
iter=499 dmajflt=201 dt_us=19599
iter=500 dmajflt=196 dt_us=21015
iter=501 dmajflt=191 dt_us=18941
iter=502 dmajflt=189 dt_us=21560
iter=503 dmajflt=203 dt_us=20245
iter=504 dmajflt=213 dt_us=19582
iter=505 dmajflt=229 dt_us=20742
iter=506 dmajflt=250 dt_us=21224
iter=507 dmajflt=240 dt_us=21379
iter=508 dmajflt=259 dt_us=22373
iter=509 dmajflt=259 dt_us=20537
iter=510 dmajflt=246 dt_us=21974
iter=511 dmajflt=242 dt_us=21347
iter=512 dmajflt=219 dt_us=21587
iter=513 dmajflt=211 dt_us=20953
iter=514 dmajflt=217 dt_us=20929
iter=515 dmajflt=205 dt_us=20581
iter=516 dmajflt=215 dt_us=20415
iter=517 dmajflt=217 dt_us=21583
iter=518 dmajflt=209 dt_us=21828
iter=519 dmajflt=211 dt_us=19954
iter=520 dmajflt=211 dt_us=20788
iter=521 dmajflt=207 dt_us=20337
iter=522 dmajflt=200 dt_us=20111
iter=523 dmajflt=207 dt_us=21145
iter=524 dmajflt=217 dt_us=20187
iter=525 dmajflt=204 dt_us=20075
iter=526 dmajflt=198 dt_us=19768
iter=527 dmajflt=214 dt_us=20492
iter=528 dmajflt=207 dt_us=21354
iter=529 dmajflt=201 dt_us=20308
iter=530 dmajflt=206 dt_us=20986
iter=531 dmajflt=200 dt_us=19966
iter=532 dmajflt=205 dt_us=20054
iter=533 dmajflt=197 dt_us=19286
iter=534 dmajflt=196 dt_us=21371
iter=535 dmajflt=196 dt_us=19588
iter=536 dmajflt=199 dt_us=20181
iter=537 dmajflt=206 dt_us=20700
iter=538 dmajflt=211 dt_us=21227
iter=539 dmajflt=248 dt_us=22327
iter=540 dmajflt=251 dt_us=20873
iter=541 dmajflt=239 dt_us=20534
iter=542 dmajflt=236 dt_us=21864
iter=543 dmajflt=221 dt_us=21792
iter=544 dmajflt=223 dt_us=20949
iter=545 dmajflt=221 dt_us=21121
iter=546 dmajflt=214 dt_us=21236
iter=547 dmajflt=204 dt_us=20678
iter=548 dmajflt=207 dt_us=21423
iter=549 dmajflt=204 dt_us=19799
iter=550 dmajflt=204 dt_us=20703
iter=551 dmajflt=220 dt_us=22312
iter=552 dmajflt=216 dt_us=20325
iter=553 dmajflt=217 dt_us=20883
iter=554 dmajflt=217 dt_us=21288
iter=555 dmajflt=213 dt_us=20081
iter=556 dmajflt=220 dt_us=21848
iter=557 dmajflt=205 dt_us=19526
iter=558 dmajflt=211 dt_us=20228
iter=559 dmajflt=211 dt_us=20879
iter=560 dmajflt=206 dt_us=19186
iter=561 dmajflt=211 dt_us=21467
iter=562 dmajflt=218 dt_us=20819
iter=563 dmajflt=201 dt_us=20121
iter=564 dmajflt=206 dt_us=20740
iter=565 dmajflt=200 dt_us=19721
iter=566 dmajflt=199 dt_us=21558
iter=567 dmajflt=203 dt_us=19748
iter=568 dmajflt=205 dt_us=20312
iter=569 dmajflt=197 dt_us=20214
iter=570 dmajflt=229 dt_us=20218
iter=571 dmajflt=256 dt_us=21750
iter=572 dmajflt=241 dt_us=22513
iter=573 dmajflt=252 dt_us=21514
iter=574 dmajflt=259 dt_us=21507
iter=575 dmajflt=247 dt_us=21780
iter=576 dmajflt=240 dt_us=21848
iter=577 dmajflt=233 dt_us=21583
iter=578 dmajflt=207 dt_us=21337
iter=579 dmajflt=210 dt_us=19716
iter=580 dmajflt=217 dt_us=21438
iter=581 dmajflt=210 dt_us=20967
iter=582 dmajflt=214 dt_us=20323
iter=583 dmajflt=208 dt_us=20664
iter=584 dmajflt=208 dt_us=20323
iter=585 dmajflt=215 dt_us=20940
iter=586 dmajflt=207 dt_us=20174
iter=587 dmajflt=207 dt_us=20696
iter=588 dmajflt=206 dt_us=21341
iter=589 dmajflt=211 dt_us=19869
iter=590 dmajflt=207 dt_us=20757
iter=591 dmajflt=206 dt_us=20406
iter=592 dmajflt=213 dt_us=20996
iter=593 dmajflt=207 dt_us=20181
iter=594 dmajflt=209 dt_us=21047
iter=595 dmajflt=211 dt_us=20399
iter=596 dmajflt=220 dt_us=20885
iter=597 dmajflt=197 dt_us=19759
iter=598 dmajflt=198 dt_us=20307
iter=599 dmajflt=196 dt_us=21301
iter=600 dmajflt=196 dt_us=19091
iter=601 dmajflt=196 dt_us=19519
iter=602 dmajflt=198 dt_us=19725
iter=603 dmajflt=230 dt_us=20726
iter=604 dmajflt=245 dt_us=21287
iter=605 dmajflt=252 dt_us=21750
iter=606 dmajflt=251 dt_us=21671
iter=607 dmajflt=237 dt_us=21667
iter=608 dmajflt=233 dt_us=20742
iter=609 dmajflt=235 dt_us=22010
iter=610 dmajflt=211 dt_us=19835
iter=611 dmajflt=219 dt_us=22240
iter=612 dmajflt=203 dt_us=19756
iter=613 dmajflt=208 dt_us=20648
iter=614 dmajflt=218 dt_us=21794
iter=615 dmajflt=208 dt_us=19844
iter=616 dmajflt=214 dt_us=21270
iter=617 dmajflt=204 dt_us=20389
iter=618 dmajflt=214 dt_us=20496
iter=619 dmajflt=219 dt_us=21434
iter=620 dmajflt=214 dt_us=20235
iter=621 dmajflt=201 dt_us=20587
iter=622 dmajflt=208 dt_us=20637
iter=623 dmajflt=201 dt_us=20146
iter=624 dmajflt=218 dt_us=19828
iter=625 dmajflt=210 dt_us=20821
iter=626 dmajflt=209 dt_us=20291
iter=627 dmajflt=218 dt_us=21991
iter=628 dmajflt=210 dt_us=20076
iter=629 dmajflt=198 dt_us=20040
iter=630 dmajflt=196 dt_us=20366
iter=631 dmajflt=200 dt_us=20189
iter=632 dmajflt=194 dt_us=20864
iter=633 dmajflt=199 dt_us=19674
iter=634 dmajflt=199 dt_us=19674
iter=635 dmajflt=214 dt_us=20682
iter=636 dmajflt=222 dt_us=21193
iter=637 dmajflt=235 dt_us=21336
iter=638 dmajflt=240 dt_us=22405
iter=639 dmajflt=251 dt_us=21395
iter=640 dmajflt=253 dt_us=21909
iter=641 dmajflt=252 dt_us=21341
iter=642 dmajflt=241 dt_us=22486
iter=643 dmajflt=218 dt_us=21038
iter=644 dmajflt=221 dt_us=20161
iter=645 dmajflt=212 dt_us=21326
iter=646 dmajflt=203 dt_us=21737
iter=647 dmajflt=215 dt_us=19195
iter=648 dmajflt=218 dt_us=20296
iter=649 dmajflt=218 dt_us=21302
iter=650 dmajflt=211 dt_us=19890
iter=651 dmajflt=211 dt_us=21867
iter=652 dmajflt=204 dt_us=20211
iter=653 dmajflt=217 dt_us=20814
iter=654 dmajflt=225 dt_us=20830
iter=655 dmajflt=217 dt_us=20200
iter=656 dmajflt=221 dt_us=20945
iter=657 dmajflt=217 dt_us=21457
iter=658 dmajflt=229 dt_us=21643
iter=659 dmajflt=211 dt_us=20773
iter=660 dmajflt=207 dt_us=20726
iter=661 dmajflt=206 dt_us=20260
iter=662 dmajflt=214 dt_us=20601
iter=663 dmajflt=208 dt_us=20874
iter=664 dmajflt=196 dt_us=20662
iter=665 dmajflt=196 dt_us=20845
iter=666 dmajflt=205 dt_us=20330
iter=667 dmajflt=194 dt_us=19822
iter=668 dmajflt=239 dt_us=20842
iter=669 dmajflt=252 dt_us=21651
iter=670 dmajflt=244 dt_us=21207
iter=671 dmajflt=236 dt_us=21923
iter=672 dmajflt=252 dt_us=21266
iter=673 dmajflt=254 dt_us=21533
iter=674 dmajflt=233 dt_us=21735
iter=675 dmajflt=207 dt_us=19953
iter=676 dmajflt=208 dt_us=20448
iter=677 dmajflt=205 dt_us=21590
iter=678 dmajflt=213 dt_us=20864
iter=679 dmajflt=208 dt_us=19716
iter=680 dmajflt=204 dt_us=19559
iter=681 dmajflt=206 dt_us=20600
iter=682 dmajflt=197 dt_us=19785
iter=683 dmajflt=195 dt_us=19681
iter=684 dmajflt=197 dt_us=20448
iter=685 dmajflt=202 dt_us=19695
iter=686 dmajflt=205 dt_us=20419
iter=687 dmajflt=208 dt_us=20776
iter=688 dmajflt=198 dt_us=19353
iter=689 dmajflt=203 dt_us=20370
iter=690 dmajflt=198 dt_us=19540
iter=691 dmajflt=211 dt_us=21502
iter=692 dmajflt=204 dt_us=20137
iter=693 dmajflt=197 dt_us=19372
iter=694 dmajflt=204 dt_us=20408
iter=695 dmajflt=203 dt_us=20436
iter=696 dmajflt=190 dt_us=19074
iter=697 dmajflt=196 dt_us=21331
iter=698 dmajflt=201 dt_us=19565
iter=699 dmajflt=205 dt_us=20099
iter=700 dmajflt=204 dt_us=20655
iter=701 dmajflt=224 dt_us=20242
iter=702 dmajflt=231 dt_us=20765
iter=703 dmajflt=256 dt_us=22455
iter=704 dmajflt=237 dt_us=20853
iter=705 dmajflt=238 dt_us=21240
iter=706 dmajflt=237 dt_us=22427
iter=707 dmajflt=246 dt_us=21385
iter=708 dmajflt=236 dt_us=21325
iter=709 dmajflt=212 dt_us=21423
iter=710 dmajflt=216 dt_us=20862
iter=711 dmajflt=225 dt_us=20555
iter=712 dmajflt=225 dt_us=21428
iter=713 dmajflt=219 dt_us=20898
iter=714 dmajflt=222 dt_us=20925
iter=715 dmajflt=209 dt_us=20321
iter=716 dmajflt=205 dt_us=20192
iter=717 dmajflt=227 dt_us=20841
iter=718 dmajflt=202 dt_us=19623
iter=719 dmajflt=202 dt_us=20812
iter=720 dmajflt=210 dt_us=19695
iter=721 dmajflt=219 dt_us=20798
iter=722 dmajflt=219 dt_us=20830
iter=723 dmajflt=215 dt_us=20364
iter=724 dmajflt=215 dt_us=20711
iter=725 dmajflt=210 dt_us=21273
iter=726 dmajflt=206 dt_us=19680
iter=727 dmajflt=202 dt_us=19443
iter=728 dmajflt=191 dt_us=20445
iter=729 dmajflt=203 dt_us=19398
iter=730 dmajflt=194 dt_us=19612
iter=731 dmajflt=205 dt_us=20312
iter=732 dmajflt=202 dt_us=19769
iter=733 dmajflt=206 dt_us=20767
iter=734 dmajflt=218 dt_us=18905
iter=735 dmajflt=210 dt_us=20227
iter=736 dmajflt=216 dt_us=20544
iter=737 dmajflt=204 dt_us=20002
iter=738 dmajflt=215 dt_us=20379
iter=739 dmajflt=205 dt_us=19780
iter=740 dmajflt=215 dt_us=20852
iter=741 dmajflt=220 dt_us=21996
iter=742 dmajflt=228 dt_us=22218
iter=743 dmajflt=225 dt_us=22546
iter=744 dmajflt=221 dt_us=20338
iter=745 dmajflt=207 dt_us=20530
iter=746 dmajflt=212 dt_us=20508
iter=747 dmajflt=216 dt_us=22263
iter=748 dmajflt=199 dt_us=19358
iter=749 dmajflt=209 dt_us=20555
iter=750 dmajflt=217 dt_us=21006
iter=751 dmajflt=226 dt_us=21071
iter=752 dmajflt=213 dt_us=20338
iter=753 dmajflt=220 dt_us=20991
iter=754 dmajflt=195 dt_us=20703
iter=755 dmajflt=195 dt_us=19366
iter=756 dmajflt=203 dt_us=19958
iter=757 dmajflt=212 dt_us=21232
iter=758 dmajflt=218 dt_us=21311
iter=759 dmajflt=212 dt_us=20701
iter=760 dmajflt=219 dt_us=20421
iter=761 dmajflt=210 dt_us=20372
iter=762 dmajflt=196 dt_us=20328
iter=763 dmajflt=201 dt_us=21597
iter=764 dmajflt=202 dt_us=19745
iter=765 dmajflt=203 dt_us=19179
iter=766 dmajflt=209 dt_us=20210
iter=767 dmajflt=238 dt_us=22095
iter=768 dmajflt=235 dt_us=21767
iter=769 dmajflt=232 dt_us=21290
iter=770 dmajflt=236 dt_us=21994
iter=771 dmajflt=233 dt_us=22310
iter=772 dmajflt=240 dt_us=21936
iter=773 dmajflt=238 dt_us=21529
iter=774 dmajflt=220 dt_us=21091
iter=775 dmajflt=214 dt_us=21208
iter=776 dmajflt=214 dt_us=20269
iter=777 dmajflt=212 dt_us=20772
iter=778 dmajflt=206 dt_us=19220
iter=779 dmajflt=201 dt_us=21134
iter=780 dmajflt=208 dt_us=19984
iter=781 dmajflt=221 dt_us=20622
iter=782 dmajflt=216 dt_us=21349
iter=783 dmajflt=227 dt_us=21137
iter=784 dmajflt=229 dt_us=20921
iter=785 dmajflt=225 dt_us=21059
iter=786 dmajflt=218 dt_us=20680
iter=787 dmajflt=207 dt_us=20652
iter=788 dmajflt=206 dt_us=20184
iter=789 dmajflt=207 dt_us=19888
iter=790 dmajflt=220 dt_us=20508
iter=791 dmajflt=194 dt_us=20208
iter=792 dmajflt=206 dt_us=19759
iter=793 dmajflt=220 dt_us=21082
iter=794 dmajflt=187 dt_us=21033
iter=795 dmajflt=195 dt_us=19472
iter=796 dmajflt=188 dt_us=19309
iter=797 dmajflt=211 dt_us=20658
iter=798 dmajflt=222 dt_us=20987
iter=799 dmajflt=214 dt_us=20892
iter=800 dmajflt=221 dt_us=19770
iter=801 dmajflt=265 dt_us=23546
iter=802 dmajflt=239 dt_us=20942
iter=803 dmajflt=258 dt_us=22163
iter=804 dmajflt=237 dt_us=21914
iter=805 dmajflt=246 dt_us=21766
iter=806 dmajflt=217 dt_us=21500
iter=807 dmajflt=210 dt_us=20466
iter=808 dmajflt=200 dt_us=21246
iter=809 dmajflt=217 dt_us=19150
iter=810 dmajflt=202 dt_us=20679
iter=811 dmajflt=201 dt_us=19983
iter=812 dmajflt=209 dt_us=20020
iter=813 dmajflt=232 dt_us=21581
iter=814 dmajflt=212 dt_us=20498
iter=815 dmajflt=222 dt_us=21276
iter=816 dmajflt=224 dt_us=21198
iter=817 dmajflt=220 dt_us=21065
iter=818 dmajflt=226 dt_us=20952
iter=819 dmajflt=215 dt_us=20023
iter=820 dmajflt=206 dt_us=21233
iter=821 dmajflt=203 dt_us=20311
iter=822 dmajflt=202 dt_us=19431
iter=823 dmajflt=199 dt_us=21152
iter=824 dmajflt=196 dt_us=18564
iter=825 dmajflt=192 dt_us=21541
iter=826 dmajflt=198 dt_us=20044
iter=827 dmajflt=198 dt_us=19727
iter=828 dmajflt=185 dt_us=20128
iter=829 dmajflt=199 dt_us=19359
iter=830 dmajflt=230 dt_us=22468
iter=831 dmajflt=212 dt_us=20414
iter=832 dmajflt=228 dt_us=20487
iter=833 dmajflt=219 dt_us=22914
iter=834 dmajflt=238 dt_us=20998
iter=835 dmajflt=238 dt_us=21853
iter=836 dmajflt=229 dt_us=22023
iter=837 dmajflt=247 dt_us=22797
iter=838 dmajflt=238 dt_us=21719
iter=839 dmajflt=218 dt_us=20682
iter=840 dmajflt=205 dt_us=19989
iter=841 dmajflt=199 dt_us=20691
iter=842 dmajflt=204 dt_us=20062
iter=843 dmajflt=199 dt_us=20052
iter=844 dmajflt=200 dt_us=20347
iter=845 dmajflt=214 dt_us=19508
iter=846 dmajflt=213 dt_us=21241
iter=847 dmajflt=202 dt_us=20502
iter=848 dmajflt=205 dt_us=19387
iter=849 dmajflt=219 dt_us=22232
iter=850 dmajflt=217 dt_us=20059
iter=851 dmajflt=207 dt_us=20045
iter=852 dmajflt=216 dt_us=21085
iter=853 dmajflt=210 dt_us=20136
iter=854 dmajflt=213 dt_us=21208
iter=855 dmajflt=198 dt_us=18932
iter=856 dmajflt=202 dt_us=19627
iter=857 dmajflt=208 dt_us=21258
iter=858 dmajflt=197 dt_us=20325
iter=859 dmajflt=194 dt_us=19851
iter=860 dmajflt=214 dt_us=20479
iter=861 dmajflt=221 dt_us=20829
iter=862 dmajflt=226 dt_us=20635
iter=863 dmajflt=222 dt_us=21494
iter=864 dmajflt=241 dt_us=20466
iter=865 dmajflt=216 dt_us=21576
iter=866 dmajflt=235 dt_us=20962
iter=867 dmajflt=236 dt_us=21071
iter=868 dmajflt=249 dt_us=21116
iter=869 dmajflt=238 dt_us=20524
iter=870 dmajflt=246 dt_us=21408
iter=871 dmajflt=229 dt_us=21945
iter=872 dmajflt=215 dt_us=20054
iter=873 dmajflt=201 dt_us=20133
iter=874 dmajflt=202 dt_us=20915
iter=875 dmajflt=223 dt_us=20254
iter=876 dmajflt=214 dt_us=21188
iter=877 dmajflt=223 dt_us=20913
iter=878 dmajflt=220 dt_us=20764
iter=879 dmajflt=212 dt_us=20577
iter=880 dmajflt=233 dt_us=21340
iter=881 dmajflt=221 dt_us=21450
iter=882 dmajflt=216 dt_us=21598
iter=883 dmajflt=226 dt_us=21344
iter=884 dmajflt=220 dt_us=20968
iter=885 dmajflt=220 dt_us=20862
iter=886 dmajflt=219 dt_us=22271
iter=887 dmajflt=208 dt_us=20409
iter=888 dmajflt=220 dt_us=21271
iter=889 dmajflt=218 dt_us=21483
iter=890 dmajflt=226 dt_us=19848
iter=891 dmajflt=211 dt_us=20164
iter=892 dmajflt=216 dt_us=20418
iter=893 dmajflt=232 dt_us=21514
iter=894 dmajflt=249 dt_us=20428
iter=895 dmajflt=237 dt_us=21297
iter=896 dmajflt=228 dt_us=21531
iter=897 dmajflt=234 dt_us=20913
iter=898 dmajflt=230 dt_us=20214
iter=899 dmajflt=235 dt_us=21658
iter=900 dmajflt=227 dt_us=20245
iter=901 dmajflt=224 dt_us=20508
iter=902 dmajflt=233 dt_us=21989
iter=903 dmajflt=218 dt_us=19814
iter=904 dmajflt=220 dt_us=21913
iter=905 dmajflt=224 dt_us=20266
iter=906 dmajflt=217 dt_us=21811
iter=907 dmajflt=223 dt_us=20508
iter=908 dmajflt=216 dt_us=21467
iter=909 dmajflt=216 dt_us=21062
iter=910 dmajflt=219 dt_us=21664
iter=911 dmajflt=220 dt_us=21885
iter=912 dmajflt=219 dt_us=20474
iter=913 dmajflt=221 dt_us=21456
iter=914 dmajflt=222 dt_us=22292
iter=915 dmajflt=225 dt_us=21250
iter=916 dmajflt=229 dt_us=24870
iter=917 dmajflt=221 dt_us=21524
iter=918 dmajflt=207 dt_us=20095
iter=919 dmajflt=212 dt_us=20264
iter=920 dmajflt=216 dt_us=21199
iter=921 dmajflt=212 dt_us=20798
iter=922 dmajflt=215 dt_us=20773
iter=923 dmajflt=213 dt_us=21661
iter=924 dmajflt=206 dt_us=21702
iter=925 dmajflt=215 dt_us=20794
iter=926 dmajflt=206 dt_us=20159
iter=927 dmajflt=213 dt_us=20901
iter=928 dmajflt=210 dt_us=20243
iter=929 dmajflt=211 dt_us=20836
iter=930 dmajflt=210 dt_us=20647
iter=931 dmajflt=214 dt_us=20750
iter=932 dmajflt=206 dt_us=20736
iter=933 dmajflt=214 dt_us=19646
iter=934 dmajflt=212 dt_us=21348
iter=935 dmajflt=208 dt_us=20503
iter=936 dmajflt=209 dt_us=20446
iter=937 dmajflt=217 dt_us=21161
iter=938 dmajflt=202 dt_us=18897
iter=939 dmajflt=211 dt_us=18616
iter=940 dmajflt=226 dt_us=19596
iter=941 dmajflt=210 dt_us=18265
iter=942 dmajflt=257 dt_us=19300
iter=943 dmajflt=239 dt_us=21025
iter=944 dmajflt=237 dt_us=17979
iter=945 dmajflt=242 dt_us=19528
iter=946 dmajflt=232 dt_us=18007
iter=947 dmajflt=235 dt_us=18397
iter=948 dmajflt=221 dt_us=18249
iter=949 dmajflt=210 dt_us=18392
iter=950 dmajflt=212 dt_us=19387
iter=951 dmajflt=233 dt_us=19286
iter=952 dmajflt=219 dt_us=18301
iter=953 dmajflt=221 dt_us=19098
iter=954 dmajflt=211 dt_us=18548
iter=955 dmajflt=201 dt_us=18087
iter=956 dmajflt=206 dt_us=19529
iter=957 dmajflt=198 dt_us=18793
iter=958 dmajflt=214 dt_us=18723
iter=959 dmajflt=218 dt_us=18051
iter=960 dmajflt=211 dt_us=19141
iter=961 dmajflt=211 dt_us=18261
iter=962 dmajflt=213 dt_us=18407
iter=963 dmajflt=211 dt_us=18746
iter=964 dmajflt=219 dt_us=18207
iter=965 dmajflt=215 dt_us=19288
iter=966 dmajflt=223 dt_us=18719
iter=967 dmajflt=225 dt_us=18732
iter=968 dmajflt=217 dt_us=18295
iter=969 dmajflt=219 dt_us=19677
iter=970 dmajflt=220 dt_us=18629
iter=971 dmajflt=224 dt_us=19369
iter=972 dmajflt=227 dt_us=18772
iter=973 dmajflt=228 dt_us=19548
iter=974 dmajflt=222 dt_us=20775
iter=975 dmajflt=214 dt_us=19130
iter=976 dmajflt=213 dt_us=19036
iter=977 dmajflt=209 dt_us=17853
iter=978 dmajflt=202 dt_us=18889
iter=979 dmajflt=215 dt_us=18411
iter=980 dmajflt=216 dt_us=18940
iter=981 dmajflt=213 dt_us=19340
iter=982 dmajflt=211 dt_us=18770
iter=983 dmajflt=219 dt_us=19131
iter=984 dmajflt=211 dt_us=18806
iter=985 dmajflt=219 dt_us=19123
iter=986 dmajflt=230 dt_us=20524
iter=987 dmajflt=212 dt_us=18222
iter=988 dmajflt=206 dt_us=17766
iter=989 dmajflt=210 dt_us=18654
iter=990 dmajflt=206 dt_us=17706
iter=991 dmajflt=200 dt_us=18115
iter=992 dmajflt=198 dt_us=17593
iter=993 dmajflt=207 dt_us=18073
iter=994 dmajflt=191 dt_us=17258
iter=995 dmajflt=208 dt_us=18566
iter=996 dmajflt=219 dt_us=18196
iter=997 dmajflt=220 dt_us=18171
iter=998 dmajflt=221 dt_us=18177
iter=999 dmajflt=208 dt_us=18142
iter=1000 dmajflt=200 dt_us=17274
iter=1001 dmajflt=202 dt_us=17339
iter=1002 dmajflt=205 dt_us=18183
iter=1003 dmajflt=196 dt_us=18877
iter=1004 dmajflt=207 dt_us=18097
iter=1005 dmajflt=222 dt_us=19357
iter=1006 dmajflt=221 dt_us=18605
iter=1007 dmajflt=218 dt_us=19150
iter=1008 dmajflt=204 dt_us=18319
iter=1009 dmajflt=207 dt_us=18310
iter=1010 dmajflt=213 dt_us=18926
iter=1011 dmajflt=213 dt_us=17906
iter=1012 dmajflt=214 dt_us=18371
iter=1013 dmajflt=218 dt_us=19332
iter=1014 dmajflt=226 dt_us=19373
iter=1015 dmajflt=217 dt_us=18990
iter=1016 dmajflt=224 dt_us=19690
iter=1017 dmajflt=218 dt_us=19001
iter=1018 dmajflt=219 dt_us=20379
iter=1019 dmajflt=225 dt_us=19969
iter=1020 dmajflt=213 dt_us=19148
iter=1021 dmajflt=229 dt_us=18757
iter=1022 dmajflt=242 dt_us=20268
iter=1023 dmajflt=226 dt_us=19693
iter=1024 dmajflt=220 dt_us=19173
iter=1025 dmajflt=226 dt_us=18653
iter=1026 dmajflt=230 dt_us=19288
iter=1027 dmajflt=227 dt_us=18150
iter=1028 dmajflt=214 dt_us=18594
iter=1029 dmajflt=229 dt_us=19144
iter=1030 dmajflt=228 dt_us=19167
iter=1031 dmajflt=222 dt_us=18108
iter=1032 dmajflt=214 dt_us=19037
iter=1033 dmajflt=218 dt_us=18608
iter=1034 dmajflt=218 dt_us=18395
iter=1035 dmajflt=236 dt_us=22224
iter=1036 dmajflt=219 dt_us=19424
iter=1037 dmajflt=230 dt_us=19924
iter=1038 dmajflt=222 dt_us=18956
iter=1039 dmajflt=230 dt_us=19947
iter=1040 dmajflt=222 dt_us=19424
iter=1041 dmajflt=219 dt_us=18430
iter=1042 dmajflt=224 dt_us=21401
iter=1043 dmajflt=216 dt_us=21502
iter=1044 dmajflt=204 dt_us=18609
iter=1045 dmajflt=194 dt_us=18027
iter=1046 dmajflt=206 dt_us=20906
iter=1047 dmajflt=207 dt_us=20104
iter=1048 dmajflt=201 dt_us=17697
iter=1049 dmajflt=191 dt_us=18280
iter=1050 dmajflt=189 dt_us=17833
iter=1051 dmajflt=214 dt_us=21997
iter=1052 dmajflt=204 dt_us=18906
iter=1053 dmajflt=193 dt_us=18434
iter=1054 dmajflt=207 dt_us=21092
iter=1055 dmajflt=241 dt_us=20016
iter=1056 dmajflt=210 dt_us=19597
iter=1057 dmajflt=205 dt_us=17876
iter=1058 dmajflt=208 dt_us=19266
iter=1059 dmajflt=221 dt_us=19124
iter=1060 dmajflt=216 dt_us=18887
iter=1061 dmajflt=214 dt_us=19404
iter=1062 dmajflt=212 dt_us=18835
iter=1063 dmajflt=204 dt_us=21243
iter=1064 dmajflt=205 dt_us=19089
iter=1065 dmajflt=210 dt_us=19161
iter=1066 dmajflt=193 dt_us=18071
iter=1067 dmajflt=215 dt_us=21309
iter=1068 dmajflt=225 dt_us=21798
iter=1069 dmajflt=215 dt_us=18149
iter=1070 dmajflt=207 dt_us=20835
iter=1071 dmajflt=219 dt_us=18419
iter=1072 dmajflt=219 dt_us=19670
iter=1073 dmajflt=218 dt_us=19183
iter=1074 dmajflt=228 dt_us=19117
iter=1075 dmajflt=214 dt_us=18087
iter=1076 dmajflt=226 dt_us=21198
iter=1077 dmajflt=208 dt_us=20917
iter=1078 dmajflt=218 dt_us=19288
iter=1079 dmajflt=205 dt_us=19250
iter=1080 dmajflt=207 dt_us=20902
iter=1081 dmajflt=218 dt_us=18112
iter=1082 dmajflt=202 dt_us=18528
iter=1083 dmajflt=211 dt_us=18602
iter=1084 dmajflt=213 dt_us=17938
iter=1085 dmajflt=232 dt_us=19500
iter=1086 dmajflt=232 dt_us=19077
iter=1087 dmajflt=201 dt_us=17754
iter=1088 dmajflt=204 dt_us=18288
iter=1089 dmajflt=200 dt_us=18842
iter=1090 dmajflt=213 dt_us=18052
iter=1091 dmajflt=212 dt_us=21863
iter=1092 dmajflt=215 dt_us=18191
iter=1093 dmajflt=212 dt_us=18591
iter=1094 dmajflt=219 dt_us=20874
iter=1095 dmajflt=210 dt_us=18845
iter=1096 dmajflt=211 dt_us=18563
iter=1097 dmajflt=208 dt_us=19564
iter=1098 dmajflt=213 dt_us=18523
iter=1099 dmajflt=197 dt_us=20037
iter=1100 dmajflt=247 dt_us=19656
iter=1101 dmajflt=229 dt_us=22078
iter=1102 dmajflt=206 dt_us=20867
iter=1103 dmajflt=232 dt_us=19971
iter=1104 dmajflt=222 dt_us=19597
iter=1105 dmajflt=208 dt_us=18790
iter=1106 dmajflt=219 dt_us=20965
iter=1107 dmajflt=210 dt_us=17987
iter=1108 dmajflt=222 dt_us=21016
iter=1109 dmajflt=209 dt_us=17978
iter=1110 dmajflt=218 dt_us=19105
iter=1111 dmajflt=212 dt_us=19820
iter=1112 dmajflt=220 dt_us=18777
iter=1113 dmajflt=201 dt_us=17429
iter=1114 dmajflt=213 dt_us=20501
iter=1115 dmajflt=203 dt_us=18442
iter=1116 dmajflt=250 dt_us=19612
iter=1117 dmajflt=228 dt_us=20092
iter=1118 dmajflt=200 dt_us=20457
iter=1119 dmajflt=208 dt_us=18512
iter=1120 dmajflt=205 dt_us=20392
iter=1121 dmajflt=200 dt_us=18507
iter=1122 dmajflt=205 dt_us=19075
iter=1123 dmajflt=211 dt_us=18997
iter=1124 dmajflt=234 dt_us=19148
iter=1125 dmajflt=204 dt_us=19071
iter=1126 dmajflt=203 dt_us=18524
iter=1127 dmajflt=202 dt_us=19027
iter=1128 dmajflt=200 dt_us=19050
iter=1129 dmajflt=203 dt_us=20919
iter=1130 dmajflt=239 dt_us=19156
iter=1131 dmajflt=253 dt_us=19924
iter=1132 dmajflt=252 dt_us=19759
iter=1133 dmajflt=231 dt_us=20205
iter=1134 dmajflt=236 dt_us=19600
iter=1135 dmajflt=215 dt_us=20131
iter=1136 dmajflt=214 dt_us=18922
iter=1137 dmajflt=225 dt_us=18524
iter=1138 dmajflt=214 dt_us=20058
iter=1139 dmajflt=212 dt_us=19782
iter=1140 dmajflt=225 dt_us=18755
iter=1141 dmajflt=196 dt_us=18855
iter=1142 dmajflt=212 dt_us=19018
iter=1143 dmajflt=210 dt_us=18973
iter=1144 dmajflt=208 dt_us=18791
iter=1145 dmajflt=214 dt_us=17564
iter=1146 dmajflt=216 dt_us=18209
iter=1147 dmajflt=254 dt_us=22113
iter=1148 dmajflt=240 dt_us=20123
iter=1149 dmajflt=232 dt_us=19328
iter=1150 dmajflt=246 dt_us=19702
iter=1151 dmajflt=203 dt_us=17757
iter=1152 dmajflt=211 dt_us=20717
iter=1153 dmajflt=190 dt_us=17761
iter=1154 dmajflt=204 dt_us=18252
iter=1155 dmajflt=220 dt_us=18272
iter=1156 dmajflt=214 dt_us=20827
iter=1157 dmajflt=218 dt_us=19888
iter=1158 dmajflt=204 dt_us=17898
iter=1159 dmajflt=209 dt_us=19454
iter=1160 dmajflt=194 dt_us=17819
iter=1161 dmajflt=204 dt_us=18722
iter=1162 dmajflt=212 dt_us=20844
iter=1163 dmajflt=233 dt_us=19060
iter=1164 dmajflt=241 dt_us=20194
iter=1165 dmajflt=253 dt_us=19479
iter=1166 dmajflt=273 dt_us=20447
iter=1167 dmajflt=233 dt_us=19542
iter=1168 dmajflt=206 dt_us=18970
iter=1169 dmajflt=218 dt_us=20941
iter=1170 dmajflt=203 dt_us=18169
iter=1171 dmajflt=216 dt_us=20179
iter=1172 dmajflt=223 dt_us=18345
iter=1173 dmajflt=197 dt_us=18276
iter=1174 dmajflt=194 dt_us=18483
iter=1175 dmajflt=202 dt_us=18497
iter=1176 dmajflt=200 dt_us=18563
iter=1177 dmajflt=212 dt_us=18653
iter=1178 dmajflt=219 dt_us=19175
iter=1179 dmajflt=237 dt_us=19105
iter=1180 dmajflt=259 dt_us=22044
iter=1181 dmajflt=240 dt_us=20202
iter=1182 dmajflt=222 dt_us=19202
iter=1183 dmajflt=217 dt_us=18189
iter=1184 dmajflt=203 dt_us=20968
iter=1185 dmajflt=212 dt_us=17850
iter=1186 dmajflt=203 dt_us=18664
iter=1187 dmajflt=205 dt_us=21044
iter=1188 dmajflt=220 dt_us=18847
iter=1189 dmajflt=193 dt_us=18552
iter=1190 dmajflt=207 dt_us=17930
iter=1191 dmajflt=203 dt_us=19586
iter=1192 dmajflt=203 dt_us=20232
iter=1193 dmajflt=204 dt_us=17840
iter=1194 dmajflt=213 dt_us=19318
iter=1195 dmajflt=243 dt_us=19857
iter=1196 dmajflt=256 dt_us=19508
iter=1197 dmajflt=258 dt_us=20514
iter=1198 dmajflt=257 dt_us=19596
iter=1199 dmajflt=233 dt_us=19439
iter=1200 dmajflt=222 dt_us=19372
iter=1201 dmajflt=206 dt_us=18835
iter=1202 dmajflt=216 dt_us=18789
iter=1203 dmajflt=216 dt_us=20588
iter=1204 dmajflt=205 dt_us=18598
iter=1205 dmajflt=195 dt_us=19774
iter=1206 dmajflt=197 dt_us=20518
iter=1207 dmajflt=203 dt_us=17908
iter=1208 dmajflt=219 dt_us=19009
iter=1209 dmajflt=200 dt_us=17834
iter=1210 dmajflt=214 dt_us=19497
iter=1211 dmajflt=252 dt_us=19626
iter=1212 dmajflt=258 dt_us=19974
iter=1213 dmajflt=268 dt_us=20026
iter=1214 dmajflt=239 dt_us=20146
iter=1215 dmajflt=219 dt_us=18741
iter=1216 dmajflt=205 dt_us=18433
iter=1217 dmajflt=208 dt_us=20124
iter=1218 dmajflt=202 dt_us=20609
iter=1219 dmajflt=199 dt_us=18617
iter=1220 dmajflt=211 dt_us=18409
iter=1221 dmajflt=212 dt_us=19768
iter=1222 dmajflt=210 dt_us=18420
iter=1223 dmajflt=196 dt_us=18593
iter=1224 dmajflt=198 dt_us=18821
iter=1225 dmajflt=207 dt_us=18561
iter=1226 dmajflt=213 dt_us=18510
iter=1227 dmajflt=228 dt_us=22087
iter=1228 dmajflt=261 dt_us=19916
iter=1229 dmajflt=254 dt_us=19784
iter=1230 dmajflt=249 dt_us=20383
iter=1231 dmajflt=255 dt_us=20647
iter=1232 dmajflt=234 dt_us=19414
iter=1233 dmajflt=209 dt_us=20843
iter=1234 dmajflt=208 dt_us=17555
iter=1235 dmajflt=223 dt_us=21920
iter=1236 dmajflt=217 dt_us=18230
iter=1237 dmajflt=215 dt_us=21385
iter=1238 dmajflt=192 dt_us=19574
iter=1239 dmajflt=194 dt_us=19948
iter=1240 dmajflt=227 dt_us=18121
iter=1241 dmajflt=197 dt_us=18550
iter=1242 dmajflt=202 dt_us=18581
iter=1243 dmajflt=233 dt_us=18609
iter=1244 dmajflt=253 dt_us=20907
iter=1245 dmajflt=255 dt_us=20087
iter=1246 dmajflt=260 dt_us=20546
iter=1247 dmajflt=250 dt_us=19390
iter=1248 dmajflt=204 dt_us=18635
iter=1249 dmajflt=203 dt_us=18428
iter=1250 dmajflt=207 dt_us=18371
iter=1251 dmajflt=210 dt_us=18810
iter=1252 dmajflt=208 dt_us=17968
iter=1253 dmajflt=203 dt_us=18384
iter=1254 dmajflt=211 dt_us=19514
iter=1255 dmajflt=205 dt_us=18383
iter=1256 dmajflt=209 dt_us=18305
iter=1257 dmajflt=199 dt_us=18303
iter=1258 dmajflt=223 dt_us=19218
iter=1259 dmajflt=225 dt_us=19192
iter=1260 dmajflt=213 dt_us=19261
iter=1261 dmajflt=229 dt_us=19997
iter=1262 dmajflt=242 dt_us=20361
iter=1263 dmajflt=219 dt_us=18774
iter=1264 dmajflt=219 dt_us=20508
iter=1265 dmajflt=198 dt_us=17837
iter=1266 dmajflt=204 dt_us=18935
iter=1267 dmajflt=212 dt_us=18179
iter=1268 dmajflt=203 dt_us=18672
iter=1269 dmajflt=212 dt_us=19807
iter=1270 dmajflt=196 dt_us=17805
iter=1271 dmajflt=195 dt_us=18126
iter=1272 dmajflt=218 dt_us=18138
iter=1273 dmajflt=199 dt_us=17924
iter=1274 dmajflt=204 dt_us=18517
iter=1275 dmajflt=215 dt_us=19253
iter=1276 dmajflt=214 dt_us=19443
iter=1277 dmajflt=249 dt_us=20647
iter=1278 dmajflt=257 dt_us=20246
iter=1279 dmajflt=250 dt_us=20237
iter=1280 dmajflt=220 dt_us=18987
iter=1281 dmajflt=215 dt_us=18646
iter=1282 dmajflt=210 dt_us=18311
iter=1283 dmajflt=202 dt_us=17939
iter=1284 dmajflt=214 dt_us=18818
iter=1285 dmajflt=199 dt_us=18866
iter=1286 dmajflt=211 dt_us=19266
iter=1287 dmajflt=209 dt_us=17883
iter=1288 dmajflt=214 dt_us=18308
iter=1289 dmajflt=213 dt_us=19221
iter=1290 dmajflt=214 dt_us=18585
iter=1291 dmajflt=219 dt_us=18998
iter=1292 dmajflt=227 dt_us=18210
iter=1293 dmajflt=232 dt_us=19157
iter=1294 dmajflt=243 dt_us=19633
iter=1295 dmajflt=222 dt_us=19446
iter=1296 dmajflt=205 dt_us=17561
iter=1297 dmajflt=225 dt_us=19617
iter=1298 dmajflt=200 dt_us=18399
iter=1299 dmajflt=217 dt_us=18448
iter=1300 dmajflt=201 dt_us=18382
iter=1301 dmajflt=225 dt_us=19123
iter=1302 dmajflt=226 dt_us=19531
iter=1303 dmajflt=197 dt_us=17433
iter=1304 dmajflt=195 dt_us=18008
iter=1305 dmajflt=201 dt_us=18044
iter=1306 dmajflt=198 dt_us=18577
iter=1307 dmajflt=195 dt_us=18119
iter=1308 dmajflt=228 dt_us=19373
iter=1309 dmajflt=229 dt_us=18976
iter=1310 dmajflt=253 dt_us=19841
iter=1311 dmajflt=272 dt_us=19787
iter=1312 dmajflt=241 dt_us=19523
iter=1313 dmajflt=222 dt_us=18430
iter=1314 dmajflt=200 dt_us=18374
iter=1315 dmajflt=206 dt_us=18034
iter=1316 dmajflt=202 dt_us=20111
iter=1317 dmajflt=209 dt_us=18666
iter=1318 dmajflt=219 dt_us=18504
iter=1319 dmajflt=210 dt_us=17876
iter=1320 dmajflt=212 dt_us=18464
iter=1321 dmajflt=212 dt_us=18100
iter=1322 dmajflt=207 dt_us=19114
iter=1323 dmajflt=239 dt_us=19117
iter=1324 dmajflt=250 dt_us=20092
iter=1325 dmajflt=254 dt_us=20514
iter=1326 dmajflt=269 dt_us=20312
iter=1327 dmajflt=237 dt_us=19871
iter=1328 dmajflt=207 dt_us=18579
iter=1329 dmajflt=207 dt_us=18102
iter=1330 dmajflt=201 dt_us=17471
iter=1331 dmajflt=208 dt_us=19675
iter=1332 dmajflt=202 dt_us=18127
iter=1333 dmajflt=209 dt_us=19179
iter=1334 dmajflt=209 dt_us=18483
iter=1335 dmajflt=200 dt_us=18385
iter=1336 dmajflt=222 dt_us=18394
iter=1337 dmajflt=190 dt_us=17741
iter=1338 dmajflt=213 dt_us=18744
iter=1339 dmajflt=211 dt_us=19668
iter=1340 dmajflt=223 dt_us=18209
iter=1341 dmajflt=214 dt_us=19369
iter=1342 dmajflt=253 dt_us=20351
iter=1343 dmajflt=254 dt_us=20538
iter=1344 dmajflt=250 dt_us=20787
iter=1345 dmajflt=246 dt_us=20030
iter=1346 dmajflt=208 dt_us=18355
iter=1347 dmajflt=210 dt_us=20121
iter=1348 dmajflt=203 dt_us=18778
iter=1349 dmajflt=206 dt_us=18835
iter=1350 dmajflt=218 dt_us=18308
iter=1351 dmajflt=195 dt_us=17317
iter=1352 dmajflt=208 dt_us=19212
iter=1353 dmajflt=204 dt_us=18298
iter=1354 dmajflt=205 dt_us=18336
iter=1355 dmajflt=212 dt_us=18435
iter=1356 dmajflt=245 dt_us=20911
iter=1357 dmajflt=256 dt_us=20313
iter=1358 dmajflt=216 dt_us=19962
iter=1359 dmajflt=216 dt_us=19110
iter=1360 dmajflt=209 dt_us=18636
iter=1361 dmajflt=226 dt_us=18842
iter=1362 dmajflt=209 dt_us=19810
iter=1363 dmajflt=211 dt_us=18446
iter=1364 dmajflt=207 dt_us=18007
iter=1365 dmajflt=211 dt_us=18410
iter=1366 dmajflt=197 dt_us=17694
iter=1367 dmajflt=202 dt_us=17852
iter=1368 dmajflt=203 dt_us=18368
iter=1369 dmajflt=198 dt_us=17688
iter=1370 dmajflt=206 dt_us=18179
iter=1371 dmajflt=201 dt_us=17635
iter=1372 dmajflt=215 dt_us=18745
iter=1373 dmajflt=220 dt_us=18337
iter=1374 dmajflt=219 dt_us=18427
iter=1375 dmajflt=267 dt_us=20265
iter=1376 dmajflt=247 dt_us=19692
iter=1377 dmajflt=247 dt_us=20730
iter=1378 dmajflt=218 dt_us=18855
iter=1379 dmajflt=204 dt_us=17945
iter=1380 dmajflt=203 dt_us=18379
iter=1381 dmajflt=210 dt_us=17465
iter=1382 dmajflt=195 dt_us=17358
iter=1383 dmajflt=194 dt_us=18217
iter=1384 dmajflt=194 dt_us=17695
iter=1385 dmajflt=214 dt_us=18676
iter=1386 dmajflt=213 dt_us=19701
iter=1387 dmajflt=238 dt_us=18308
iter=1388 dmajflt=234 dt_us=19404
iter=1389 dmajflt=261 dt_us=20030
iter=1390 dmajflt=247 dt_us=19938
iter=1391 dmajflt=231 dt_us=19109
iter=1392 dmajflt=223 dt_us=18589
iter=1393 dmajflt=244 dt_us=19823
iter=1394 dmajflt=227 dt_us=20953
iter=1395 dmajflt=223 dt_us=19102
iter=1396 dmajflt=231 dt_us=19259
iter=1397 dmajflt=207 dt_us=19447
iter=1398 dmajflt=208 dt_us=18649
iter=1399 dmajflt=234 dt_us=19507
iter=1400 dmajflt=229 dt_us=19504
iter=1401 dmajflt=212 dt_us=18878
iter=1402 dmajflt=198 dt_us=17389
iter=1403 dmajflt=233 dt_us=19144
iter=1404 dmajflt=241 dt_us=19564
iter=1405 dmajflt=204 dt_us=18648
iter=1406 dmajflt=225 dt_us=19822
iter=1407 dmajflt=229 dt_us=18777
iter=1408 dmajflt=252 dt_us=19448
iter=1409 dmajflt=242 dt_us=19704
iter=1410 dmajflt=230 dt_us=19826
iter=1411 dmajflt=230 dt_us=19392
iter=1412 dmajflt=200 dt_us=16971
iter=1413 dmajflt=183 dt_us=17620
iter=1414 dmajflt=194 dt_us=17990
iter=1415 dmajflt=207 dt_us=17807
iter=1416 dmajflt=229 dt_us=18391
iter=1417 dmajflt=236 dt_us=18973
iter=1418 dmajflt=219 dt_us=19006
iter=1419 dmajflt=211 dt_us=18032
iter=1420 dmajflt=215 dt_us=18050
iter=1421 dmajflt=207 dt_us=17908
iter=1422 dmajflt=236 dt_us=19526
iter=1423 dmajflt=228 dt_us=18910
iter=1424 dmajflt=229 dt_us=20577
iter=1425 dmajflt=221 dt_us=19262
iter=1426 dmajflt=245 dt_us=20636
iter=1427 dmajflt=233 dt_us=18832
iter=1428 dmajflt=228 dt_us=19146
iter=1429 dmajflt=236 dt_us=20116
iter=1430 dmajflt=212 dt_us=18861
iter=1431 dmajflt=216 dt_us=18823
iter=1432 dmajflt=227 dt_us=17816
iter=1433 dmajflt=242 dt_us=19421
iter=1434 dmajflt=224 dt_us=19479
iter=1435 dmajflt=229 dt_us=17543
iter=1436 dmajflt=208 dt_us=18160
iter=1437 dmajflt=232 dt_us=19750
iter=1438 dmajflt=198 dt_us=18170
iter=1439 dmajflt=234 dt_us=19738
iter=1440 dmajflt=256 dt_us=20115
iter=1441 dmajflt=250 dt_us=21444
iter=1442 dmajflt=232 dt_us=19041
iter=1443 dmajflt=240 dt_us=19694
iter=1444 dmajflt=220 dt_us=18606
iter=1445 dmajflt=209 dt_us=18508
iter=1446 dmajflt=201 dt_us=17857
iter=1447 dmajflt=199 dt_us=18799
iter=1448 dmajflt=208 dt_us=18521
iter=1449 dmajflt=208 dt_us=18276
iter=1450 dmajflt=198 dt_us=17810
iter=1451 dmajflt=212 dt_us=18948
iter=1452 dmajflt=199 dt_us=17842
iter=1453 dmajflt=230 dt_us=20233
iter=1454 dmajflt=232 dt_us=19465
iter=1455 dmajflt=237 dt_us=20035
iter=1456 dmajflt=223 dt_us=20616
iter=1457 dmajflt=220 dt_us=19150
iter=1458 dmajflt=237 dt_us=19068
iter=1459 dmajflt=208 dt_us=18504
iter=1460 dmajflt=195 dt_us=17626
iter=1461 dmajflt=196 dt_us=17688
iter=1462 dmajflt=202 dt_us=17743
iter=1463 dmajflt=223 dt_us=19270
iter=1464 dmajflt=211 dt_us=18289
iter=1465 dmajflt=226 dt_us=18820
iter=1466 dmajflt=234 dt_us=19620
iter=1467 dmajflt=242 dt_us=18895
iter=1468 dmajflt=213 dt_us=18555
iter=1469 dmajflt=230 dt_us=18789
iter=1470 dmajflt=204 dt_us=18104
iter=1471 dmajflt=216 dt_us=18637
iter=1472 dmajflt=221 dt_us=20518
iter=1473 dmajflt=210 dt_us=18431
iter=1474 dmajflt=229 dt_us=19283
iter=1475 dmajflt=227 dt_us=19122
iter=1476 dmajflt=202 dt_us=19214
iter=1477 dmajflt=204 dt_us=17499
iter=1478 dmajflt=192 dt_us=18016
iter=1479 dmajflt=205 dt_us=18481
iter=1480 dmajflt=199 dt_us=17980
iter=1481 dmajflt=212 dt_us=18355
iter=1482 dmajflt=219 dt_us=19311
iter=1483 dmajflt=209 dt_us=18373
iter=1484 dmajflt=231 dt_us=19305
iter=1485 dmajflt=225 dt_us=19442
iter=1486 dmajflt=250 dt_us=19720
iter=1487 dmajflt=239 dt_us=20107
iter=1488 dmajflt=230 dt_us=20363
iter=1489 dmajflt=198 dt_us=18292
iter=1490 dmajflt=195 dt_us=17708
iter=1491 dmajflt=203 dt_us=18046
iter=1492 dmajflt=200 dt_us=17843
iter=1493 dmajflt=189 dt_us=17298
iter=1494 dmajflt=210 dt_us=18348
iter=1495 dmajflt=217 dt_us=18741
iter=1496 dmajflt=236 dt_us=19415
iter=1497 dmajflt=212 dt_us=18112
iter=1498 dmajflt=195 dt_us=18476
iter=1499 dmajflt=243 dt_us=19790
iter=1500 dmajflt=221 dt_us=18360
iter=1501 dmajflt=227 dt_us=18913
iter=1502 dmajflt=210 dt_us=18775
iter=1503 dmajflt=228 dt_us=19196
iter=1504 dmajflt=224 dt_us=18885
iter=1505 dmajflt=216 dt_us=19665
iter=1506 dmajflt=198 dt_us=18240
iter=1507 dmajflt=192 dt_us=17887
iter=1508 dmajflt=193 dt_us=17542
iter=1509 dmajflt=207 dt_us=18530
iter=1510 dmajflt=201 dt_us=18865
iter=1511 dmajflt=213 dt_us=18005
iter=1512 dmajflt=207 dt_us=18259
iter=1513 dmajflt=202 dt_us=18215
iter=1514 dmajflt=215 dt_us=18399
iter=1515 dmajflt=234 dt_us=18813
iter=1516 dmajflt=213 dt_us=18619
iter=1517 dmajflt=215 dt_us=18860
iter=1518 dmajflt=238 dt_us=19204
iter=1519 dmajflt=220 dt_us=19161
iter=1520 dmajflt=248 dt_us=19205
iter=1521 dmajflt=228 dt_us=21153
iter=1522 dmajflt=221 dt_us=19476
iter=1523 dmajflt=196 dt_us=17454
iter=1524 dmajflt=198 dt_us=18478
iter=1525 dmajflt=214 dt_us=18521
iter=1526 dmajflt=200 dt_us=17441
iter=1527 dmajflt=200 dt_us=17918
iter=1528 dmajflt=213 dt_us=18647
iter=1529 dmajflt=200 dt_us=18271
iter=1530 dmajflt=223 dt_us=19451
iter=1531 dmajflt=228 dt_us=18820
iter=1532 dmajflt=239 dt_us=20551
iter=1533 dmajflt=237 dt_us=20036
iter=1534 dmajflt=245 dt_us=18792
iter=1535 dmajflt=213 dt_us=20231
iter=1536 dmajflt=239 dt_us=19373
iter=1537 dmajflt=228 dt_us=19084
iter=1538 dmajflt=205 dt_us=18568
iter=1539 dmajflt=207 dt_us=20442
iter=1540 dmajflt=195 dt_us=17484
iter=1541 dmajflt=192 dt_us=17859
iter=1542 dmajflt=210 dt_us=19071
iter=1543 dmajflt=237 dt_us=18633
iter=1544 dmajflt=229 dt_us=17839
iter=1545 dmajflt=205 dt_us=18757
iter=1546 dmajflt=208 dt_us=17441
iter=1547 dmajflt=210 dt_us=18852
iter=1548 dmajflt=206 dt_us=19796
iter=1549 dmajflt=226 dt_us=18088
iter=1550 dmajflt=210 dt_us=18713
iter=1551 dmajflt=215 dt_us=18346
iter=1552 dmajflt=227 dt_us=19016
iter=1553 dmajflt=244 dt_us=20694
iter=1554 dmajflt=210 dt_us=17915
iter=1555 dmajflt=203 dt_us=18045
iter=1556 dmajflt=186 dt_us=17908
iter=1557 dmajflt=214 dt_us=18496
iter=1558 dmajflt=216 dt_us=18896
iter=1559 dmajflt=208 dt_us=18416
iter=1560 dmajflt=220 dt_us=18889
iter=1561 dmajflt=214 dt_us=18599
iter=1562 dmajflt=222 dt_us=18768
iter=1563 dmajflt=223 dt_us=19311
iter=1564 dmajflt=216 dt_us=18628
iter=1565 dmajflt=225 dt_us=19371
iter=1566 dmajflt=224 dt_us=18150
iter=1567 dmajflt=228 dt_us=19408
iter=1568 dmajflt=229 dt_us=19023
iter=1569 dmajflt=219 dt_us=20183
iter=1570 dmajflt=205 dt_us=18569
iter=1571 dmajflt=218 dt_us=18558
iter=1572 dmajflt=228 dt_us=19650
iter=1573 dmajflt=242 dt_us=19542
iter=1574 dmajflt=229 dt_us=20044
iter=1575 dmajflt=224 dt_us=19049
iter=1576 dmajflt=211 dt_us=19509
iter=1577 dmajflt=224 dt_us=19050
iter=1578 dmajflt=218 dt_us=19206
iter=1579 dmajflt=235 dt_us=18735
iter=1580 dmajflt=218 dt_us=19639
iter=1581 dmajflt=214 dt_us=18148
iter=1582 dmajflt=235 dt_us=19374
iter=1583 dmajflt=211 dt_us=18271
iter=1584 dmajflt=212 dt_us=17568
iter=1585 dmajflt=201 dt_us=18463
iter=1586 dmajflt=210 dt_us=19355
iter=1587 dmajflt=223 dt_us=18479
iter=1588 dmajflt=201 dt_us=17918
iter=1589 dmajflt=223 dt_us=18944
iter=1590 dmajflt=206 dt_us=17983
iter=1591 dmajflt=216 dt_us=18613
iter=1592 dmajflt=204 dt_us=18072
iter=1593 dmajflt=206 dt_us=17688
iter=1594 dmajflt=220 dt_us=19082
iter=1595 dmajflt=215 dt_us=17684
iter=1596 dmajflt=218 dt_us=18627
iter=1597 dmajflt=203 dt_us=17350
iter=1598 dmajflt=215 dt_us=18624
iter=1599 dmajflt=207 dt_us=18894
iter=1600 dmajflt=194 dt_us=18305
iter=1601 dmajflt=190 dt_us=19243
iter=1602 dmajflt=192 dt_us=18034
iter=1603 dmajflt=197 dt_us=18117
iter=1604 dmajflt=200 dt_us=17907
iter=1605 dmajflt=182 dt_us=17557
iter=1606 dmajflt=198 dt_us=17991
iter=1607 dmajflt=206 dt_us=18702
iter=1608 dmajflt=212 dt_us=18134
iter=1609 dmajflt=208 dt_us=18634
iter=1610 dmajflt=206 dt_us=19056
iter=1611 dmajflt=220 dt_us=19155
iter=1612 dmajflt=219 dt_us=18547
iter=1613 dmajflt=214 dt_us=20011
iter=1614 dmajflt=203 dt_us=17844
iter=1615 dmajflt=208 dt_us=18602
iter=1616 dmajflt=202 dt_us=18392
iter=1617 dmajflt=206 dt_us=18538
iter=1618 dmajflt=208 dt_us=19745
iter=1619 dmajflt=209 dt_us=17962
iter=1620 dmajflt=213 dt_us=17851
iter=1621 dmajflt=205 dt_us=18744
iter=1622 dmajflt=214 dt_us=18403
iter=1623 dmajflt=213 dt_us=18471
iter=1624 dmajflt=217 dt_us=18900
iter=1625 dmajflt=223 dt_us=18969
iter=1626 dmajflt=222 dt_us=19086
iter=1627 dmajflt=234 dt_us=18620
iter=1628 dmajflt=240 dt_us=19617
iter=1629 dmajflt=235 dt_us=20012
iter=1630 dmajflt=218 dt_us=17385
iter=1631 dmajflt=212 dt_us=18968
iter=1632 dmajflt=221 dt_us=18547
iter=1633 dmajflt=210 dt_us=18908
iter=1634 dmajflt=246 dt_us=20310
iter=1635 dmajflt=241 dt_us=19766
iter=1636 dmajflt=245 dt_us=19721
iter=1637 dmajflt=228 dt_us=19079
iter=1638 dmajflt=221 dt_us=19070
iter=1639 dmajflt=208 dt_us=18498
iter=1640 dmajflt=205 dt_us=18433
iter=1641 dmajflt=214 dt_us=18497
iter=1642 dmajflt=218 dt_us=18475
iter=1643 dmajflt=209 dt_us=18949
iter=1644 dmajflt=207 dt_us=18422
iter=1645 dmajflt=221 dt_us=18741
iter=1646 dmajflt=202 dt_us=18841
iter=1647 dmajflt=221 dt_us=18866
iter=1648 dmajflt=214 dt_us=18715
iter=1649 dmajflt=216 dt_us=18683
iter=1650 dmajflt=209 dt_us=18817
iter=1651 dmajflt=208 dt_us=19449
iter=1652 dmajflt=196 dt_us=17791
iter=1653 dmajflt=222 dt_us=18514
iter=1654 dmajflt=222 dt_us=19730
iter=1655 dmajflt=226 dt_us=18228
iter=1656 dmajflt=224 dt_us=20492
iter=1657 dmajflt=214 dt_us=18127
iter=1658 dmajflt=207 dt_us=18061
iter=1659 dmajflt=206 dt_us=18936
iter=1660 dmajflt=197 dt_us=17765
iter=1661 dmajflt=206 dt_us=19101
iter=1662 dmajflt=200 dt_us=18844
iter=1663 dmajflt=202 dt_us=17767
iter=1664 dmajflt=211 dt_us=18667
iter=1665 dmajflt=235 dt_us=20141
iter=1666 dmajflt=223 dt_us=20167
iter=1667 dmajflt=222 dt_us=19377
iter=1668 dmajflt=227 dt_us=19522
iter=1669 dmajflt=230 dt_us=20090
iter=1670 dmajflt=214 dt_us=18069
iter=1671 dmajflt=213 dt_us=18338
iter=1672 dmajflt=222 dt_us=19192
iter=1673 dmajflt=231 dt_us=18201
iter=1674 dmajflt=212 dt_us=18448
iter=1675 dmajflt=205 dt_us=18207
iter=1676 dmajflt=215 dt_us=19065
iter=1677 dmajflt=216 dt_us=18047
iter=1678 dmajflt=216 dt_us=18568
iter=1679 dmajflt=240 dt_us=18955
iter=1680 dmajflt=216 dt_us=19277
iter=1681 dmajflt=218 dt_us=17902
iter=1682 dmajflt=198 dt_us=18089
iter=1683 dmajflt=202 dt_us=18782
iter=1684 dmajflt=211 dt_us=18150
iter=1685 dmajflt=232 dt_us=19334
iter=1686 dmajflt=223 dt_us=20143
iter=1687 dmajflt=215 dt_us=19266
iter=1688 dmajflt=226 dt_us=19916
iter=1689 dmajflt=229 dt_us=19195
iter=1690 dmajflt=223 dt_us=19035
iter=1691 dmajflt=200 dt_us=17587
iter=1692 dmajflt=199 dt_us=18859
iter=1693 dmajflt=205 dt_us=18009
iter=1694 dmajflt=202 dt_us=17950
iter=1695 dmajflt=193 dt_us=18134
iter=1696 dmajflt=226 dt_us=20756
iter=1697 dmajflt=232 dt_us=19664
iter=1698 dmajflt=235 dt_us=22818
iter=1699 dmajflt=233 dt_us=20757
iter=1700 dmajflt=242 dt_us=21495
iter=1701 dmajflt=251 dt_us=21622
iter=1702 dmajflt=244 dt_us=21083
iter=1703 dmajflt=224 dt_us=21134
iter=1704 dmajflt=240 dt_us=21788
iter=1705 dmajflt=239 dt_us=21850
iter=1706 dmajflt=237 dt_us=21873
iter=1707 dmajflt=234 dt_us=22194
iter=1708 dmajflt=236 dt_us=21174
iter=1709 dmajflt=230 dt_us=22101
iter=1710 dmajflt=211 dt_us=20060
iter=1711 dmajflt=216 dt_us=20442
iter=1712 dmajflt=231 dt_us=21913
iter=1713 dmajflt=232 dt_us=20819
iter=1714 dmajflt=241 dt_us=21802
iter=1715 dmajflt=238 dt_us=20759
iter=1716 dmajflt=242 dt_us=20971
iter=1717 dmajflt=240 dt_us=21442
iter=1718 dmajflt=233 dt_us=21722
iter=1719 dmajflt=240 dt_us=20910
iter=1720 dmajflt=254 dt_us=21904
iter=1721 dmajflt=214 dt_us=20050
iter=1722 dmajflt=239 dt_us=21610
iter=1723 dmajflt=197 dt_us=20139
iter=1724 dmajflt=205 dt_us=20041
iter=1725 dmajflt=207 dt_us=20208
iter=1726 dmajflt=212 dt_us=20049
iter=1727 dmajflt=224 dt_us=21134
iter=1728 dmajflt=238 dt_us=21112
iter=1729 dmajflt=241 dt_us=21181
iter=1730 dmajflt=238 dt_us=19792
iter=1731 dmajflt=208 dt_us=19647
iter=1732 dmajflt=203 dt_us=19612
iter=1733 dmajflt=210 dt_us=20550
iter=1734 dmajflt=213 dt_us=20486
iter=1735 dmajflt=212 dt_us=20571
iter=1736 dmajflt=216 dt_us=20741
iter=1737 dmajflt=229 dt_us=21582
iter=1738 dmajflt=228 dt_us=21412
iter=1739 dmajflt=245 dt_us=22357
iter=1740 dmajflt=228 dt_us=21642
iter=1741 dmajflt=239 dt_us=20791
iter=1742 dmajflt=240 dt_us=20766
iter=1743 dmajflt=238 dt_us=20279
iter=1744 dmajflt=217 dt_us=20023
iter=1745 dmajflt=222 dt_us=22268
iter=1746 dmajflt=231 dt_us=21057
iter=1747 dmajflt=215 dt_us=19995
iter=1748 dmajflt=205 dt_us=20392
iter=1749 dmajflt=207 dt_us=19285
iter=1750 dmajflt=251 dt_us=22060
iter=1751 dmajflt=227 dt_us=21355
iter=1752 dmajflt=215 dt_us=19821
iter=1753 dmajflt=195 dt_us=19670
iter=1754 dmajflt=225 dt_us=20876
iter=1755 dmajflt=223 dt_us=20902
iter=1756 dmajflt=236 dt_us=18753
iter=1757 dmajflt=235 dt_us=20627
iter=1758 dmajflt=244 dt_us=19953
iter=1759 dmajflt=233 dt_us=19345
iter=1760 dmajflt=224 dt_us=19194
iter=1761 dmajflt=243 dt_us=20258
iter=1762 dmajflt=221 dt_us=18692
iter=1763 dmajflt=217 dt_us=19136
iter=1764 dmajflt=205 dt_us=18559
iter=1765 dmajflt=215 dt_us=19027
iter=1766 dmajflt=220 dt_us=18561
iter=1767 dmajflt=205 dt_us=18376
iter=1768 dmajflt=223 dt_us=18437
iter=1769 dmajflt=216 dt_us=18974
iter=1770 dmajflt=206 dt_us=17865
iter=1771 dmajflt=199 dt_us=17802
iter=1772 dmajflt=196 dt_us=18343
iter=1773 dmajflt=228 dt_us=19462
iter=1774 dmajflt=234 dt_us=20533
iter=1775 dmajflt=221 dt_us=18648
iter=1776 dmajflt=198 dt_us=18980
iter=1777 dmajflt=234 dt_us=19302
iter=1778 dmajflt=225 dt_us=18675
iter=1779 dmajflt=208 dt_us=19309
iter=1780 dmajflt=230 dt_us=19831
iter=1781 dmajflt=201 dt_us=18086
iter=1782 dmajflt=201 dt_us=17842
iter=1783 dmajflt=229 dt_us=18900
iter=1784 dmajflt=218 dt_us=18612
iter=1785 dmajflt=236 dt_us=19263
iter=1786 dmajflt=229 dt_us=19563
iter=1787 dmajflt=210 dt_us=18105
iter=1788 dmajflt=232 dt_us=19278
iter=1789 dmajflt=211 dt_us=19712
iter=1790 dmajflt=217 dt_us=19923
iter=1791 dmajflt=247 dt_us=19901
iter=1792 dmajflt=221 dt_us=20094
iter=1793 dmajflt=201 dt_us=18131
iter=1794 dmajflt=233 dt_us=19628
iter=1795 dmajflt=225 dt_us=18364
iter=1796 dmajflt=212 dt_us=18768
iter=1797 dmajflt=227 dt_us=20101
iter=1798 dmajflt=228 dt_us=20438
iter=1799 dmajflt=201 dt_us=20629
iter=1800 dmajflt=213 dt_us=20713
iter=1801 dmajflt=225 dt_us=20653
iter=1802 dmajflt=205 dt_us=20404
iter=1803 dmajflt=202 dt_us=19834
iter=1804 dmajflt=223 dt_us=20199
iter=1805 dmajflt=215 dt_us=21614
iter=1806 dmajflt=221 dt_us=20625
iter=1807 dmajflt=240 dt_us=22256
iter=1808 dmajflt=248 dt_us=21532
iter=1809 dmajflt=231 dt_us=21088
iter=1810 dmajflt=210 dt_us=19818
iter=1811 dmajflt=205 dt_us=20224
iter=1812 dmajflt=208 dt_us=20343
iter=1813 dmajflt=201 dt_us=19961
iter=1814 dmajflt=240 dt_us=20890
iter=1815 dmajflt=243 dt_us=22793
iter=1816 dmajflt=239 dt_us=20667
iter=1817 dmajflt=224 dt_us=20326
iter=1818 dmajflt=230 dt_us=21570
iter=1819 dmajflt=253 dt_us=22093
iter=1820 dmajflt=227 dt_us=21092
iter=1821 dmajflt=247 dt_us=22132
iter=1822 dmajflt=233 dt_us=19952
iter=1823 dmajflt=237 dt_us=19265
iter=1824 dmajflt=211 dt_us=18779
iter=1825 dmajflt=232 dt_us=19521
iter=1826 dmajflt=203 dt_us=18274
iter=1827 dmajflt=209 dt_us=18966
iter=1828 dmajflt=231 dt_us=18552
iter=1829 dmajflt=225 dt_us=19462
iter=1830 dmajflt=218 dt_us=18510
iter=1831 dmajflt=241 dt_us=19262
iter=1832 dmajflt=214 dt_us=18273
iter=1833 dmajflt=210 dt_us=19233
iter=1834 dmajflt=213 dt_us=17915
iter=1835 dmajflt=192 dt_us=18577
iter=1836 dmajflt=218 dt_us=18528
iter=1837 dmajflt=218 dt_us=20955
iter=1838 dmajflt=230 dt_us=20983
iter=1839 dmajflt=221 dt_us=21672
iter=1840 dmajflt=229 dt_us=20987
iter=1841 dmajflt=220 dt_us=20819
iter=1842 dmajflt=197 dt_us=21229
iter=1843 dmajflt=189 dt_us=19335
iter=1844 dmajflt=200 dt_us=20037
iter=1845 dmajflt=225 dt_us=20831
iter=1846 dmajflt=215 dt_us=20046
iter=1847 dmajflt=245 dt_us=22565
iter=1848 dmajflt=213 dt_us=20692
iter=1849 dmajflt=241 dt_us=20141
iter=1850 dmajflt=237 dt_us=21624
iter=1851 dmajflt=218 dt_us=22573
iter=1852 dmajflt=234 dt_us=20990
iter=1853 dmajflt=253 dt_us=22151
iter=1854 dmajflt=251 dt_us=21338
iter=1855 dmajflt=240 dt_us=20597
iter=1856 dmajflt=210 dt_us=19544
iter=1857 dmajflt=199 dt_us=20837
iter=1858 dmajflt=201 dt_us=19677
iter=1859 dmajflt=200 dt_us=20778
iter=1860 dmajflt=223 dt_us=20353
iter=1861 dmajflt=230 dt_us=22140
iter=1862 dmajflt=239 dt_us=20752
iter=1863 dmajflt=238 dt_us=20521
iter=1864 dmajflt=207 dt_us=21039
iter=1865 dmajflt=218 dt_us=19728
iter=1866 dmajflt=197 dt_us=19739
iter=1867 dmajflt=209 dt_us=20309
iter=1868 dmajflt=232 dt_us=22238
iter=1869 dmajflt=249 dt_us=22016
iter=1870 dmajflt=237 dt_us=21898
iter=1871 dmajflt=251 dt_us=20518
iter=1872 dmajflt=231 dt_us=19475
iter=1873 dmajflt=196 dt_us=17415
iter=1874 dmajflt=215 dt_us=18530
iter=1875 dmajflt=202 dt_us=18206
iter=1876 dmajflt=213 dt_us=19455
iter=1877 dmajflt=241 dt_us=19103
iter=1878 dmajflt=237 dt_us=20696
iter=1879 dmajflt=247 dt_us=19373
iter=1880 dmajflt=236 dt_us=19081
iter=1881 dmajflt=224 dt_us=20456
iter=1882 dmajflt=241 dt_us=19341
iter=1883 dmajflt=242 dt_us=20164
iter=1884 dmajflt=249 dt_us=19158
iter=1885 dmajflt=252 dt_us=19497
iter=1886 dmajflt=233 dt_us=18525
iter=1887 dmajflt=220 dt_us=18605
iter=1888 dmajflt=194 dt_us=17612
iter=1889 dmajflt=198 dt_us=18269
iter=1890 dmajflt=202 dt_us=19129
iter=1891 dmajflt=204 dt_us=17332
iter=1892 dmajflt=230 dt_us=19198
iter=1893 dmajflt=264 dt_us=19935
iter=1894 dmajflt=249 dt_us=20014
iter=1895 dmajflt=233 dt_us=19427
iter=1896 dmajflt=211 dt_us=18964
iter=1897 dmajflt=217 dt_us=18425
iter=1898 dmajflt=198 dt_us=20425
iter=1899 dmajflt=208 dt_us=21699
iter=1900 dmajflt=213 dt_us=20287
iter=1901 dmajflt=220 dt_us=21137
iter=1902 dmajflt=221 dt_us=21721
iter=1903 dmajflt=248 dt_us=21537
iter=1904 dmajflt=223 dt_us=20133
iter=1905 dmajflt=199 dt_us=19238
iter=1906 dmajflt=205 dt_us=20163
iter=1907 dmajflt=195 dt_us=19707
iter=1908 dmajflt=202 dt_us=20699
iter=1909 dmajflt=209 dt_us=20429
iter=1910 dmajflt=241 dt_us=21749
iter=1911 dmajflt=241 dt_us=21993
iter=1912 dmajflt=211 dt_us=20680
iter=1913 dmajflt=255 dt_us=24219
iter=1914 dmajflt=244 dt_us=21422
iter=1915 dmajflt=253 dt_us=22760
iter=1916 dmajflt=223 dt_us=21027
iter=1917 dmajflt=236 dt_us=21692
iter=1918 dmajflt=240 dt_us=21510
iter=1919 dmajflt=235 dt_us=21256
iter=1920 dmajflt=210 dt_us=20857
iter=1921 dmajflt=196 dt_us=19149
iter=1922 dmajflt=201 dt_us=19085
iter=1923 dmajflt=207 dt_us=19681
iter=1924 dmajflt=200 dt_us=19618
iter=1925 dmajflt=219 dt_us=21388
iter=1926 dmajflt=246 dt_us=22243
iter=1927 dmajflt=254 dt_us=22746
iter=1928 dmajflt=245 dt_us=21860
iter=1929 dmajflt=253 dt_us=21948
iter=1930 dmajflt=221 dt_us=22848
iter=1931 dmajflt=208 dt_us=19208
iter=1932 dmajflt=253 dt_us=21636
iter=1933 dmajflt=237 dt_us=20538
iter=1934 dmajflt=242 dt_us=19077
iter=1935 dmajflt=214 dt_us=18450
iter=1936 dmajflt=199 dt_us=17976
iter=1937 dmajflt=201 dt_us=18440
iter=1938 dmajflt=195 dt_us=17504
iter=1939 dmajflt=201 dt_us=17898
iter=1940 dmajflt=194 dt_us=18465
iter=1941 dmajflt=233 dt_us=18847
iter=1942 dmajflt=230 dt_us=19422
iter=1943 dmajflt=240 dt_us=18363
iter=1944 dmajflt=223 dt_us=18377
iter=1945 dmajflt=225 dt_us=18302
iter=1946 dmajflt=258 dt_us=19568
iter=1947 dmajflt=261 dt_us=20261
iter=1948 dmajflt=238 dt_us=19133
iter=1949 dmajflt=251 dt_us=19291
iter=1950 dmajflt=251 dt_us=19828
iter=1951 dmajflt=206 dt_us=18046
iter=1952 dmajflt=207 dt_us=18264
iter=1953 dmajflt=199 dt_us=17693
iter=1954 dmajflt=225 dt_us=18977
iter=1955 dmajflt=211 dt_us=19015
iter=1956 dmajflt=200 dt_us=18296
iter=1957 dmajflt=226 dt_us=19488
iter=1958 dmajflt=220 dt_us=18083
iter=1959 dmajflt=216 dt_us=20343
iter=1960 dmajflt=226 dt_us=18962
iter=1961 dmajflt=232 dt_us=18591
iter=1962 dmajflt=233 dt_us=19722
iter=1963 dmajflt=233 dt_us=18869
iter=1964 dmajflt=267 dt_us=20121
iter=1965 dmajflt=254 dt_us=19786
iter=1966 dmajflt=216 dt_us=17940
iter=1967 dmajflt=206 dt_us=18365
iter=1968 dmajflt=198 dt_us=17241
iter=1969 dmajflt=200 dt_us=18672
iter=1970 dmajflt=199 dt_us=17394
iter=1971 dmajflt=195 dt_us=18151
iter=1972 dmajflt=245 dt_us=19283
iter=1973 dmajflt=210 dt_us=18945
iter=1974 dmajflt=228 dt_us=18707
iter=1975 dmajflt=235 dt_us=19732
iter=1976 dmajflt=206 dt_us=18817
iter=1977 dmajflt=239 dt_us=19481
iter=1978 dmajflt=222 dt_us=18738
iter=1979 dmajflt=225 dt_us=19879
iter=1980 dmajflt=225 dt_us=20245
iter=1981 dmajflt=212 dt_us=18177
iter=1982 dmajflt=218 dt_us=19675
iter=1983 dmajflt=221 dt_us=20061
iter=1984 dmajflt=212 dt_us=18085
iter=1985 dmajflt=213 dt_us=18174
iter=1986 dmajflt=201 dt_us=18935
iter=1987 dmajflt=195 dt_us=18679
iter=1988 dmajflt=188 dt_us=17574
iter=1989 dmajflt=191 dt_us=17435
iter=1990 dmajflt=224 dt_us=19936
iter=1991 dmajflt=203 dt_us=18795
iter=1992 dmajflt=251 dt_us=19221
iter=1993 dmajflt=246 dt_us=20238
iter=1994 dmajflt=238 dt_us=20443
iter=1995 dmajflt=244 dt_us=20455
iter=1996 dmajflt=238 dt_us=19971
iter=1997 dmajflt=221 dt_us=19407
iter=1998 dmajflt=196 dt_us=18206
iter=1999 dmajflt=211 dt_us=18902

4.92user 71.61system 1:17.01elapsed 99%CPU (0avgtext+0avgdata 1041064maxresident)k
15856inputs+304outputs (728210major+5498343minor)pagefaults 0swaps

==> Data/CaseStudies/softirq.csv <==
MAX_SOFTIRQ_RESTART,MAX_SOFTIRQ_TIME,WorstLatUs,AvgLatUs,Tp,CpuUtilPct
1,1ms,143,13,23,74
1,4ms,139,13,23,69
1,2ms,149,13,23,70
5,2ms,265,14,23,66
5,1ms,247,13,23,62
5,4ms,295,13,23,61
10,2ms,560,15,23,52
10,1ms,357,14,23,61
10,4ms,382,13,23,50
15,2ms,584,14,23,51
15,1ms,564,13,23,51
15,4ms,505,14,23,45
20,2ms,793,14,23,45
20,1ms,571,13,23,51
20,4ms,837,14,23,47

==> Data/README.txt <==


Where are out data?

perfconsts in sysctl
https://gist.github.com/zhongjiechen/c5a34329823b41848b26bfdb554c0802

/proc/fs
https://gist.github.com/zhongjiechen/dc14d9dc3a7a96f5b4edb564b008464a

All the cases (perfconsts)
https://gist.github.com/zhongjiechen/6ab1bc5e5ec2b28499592f817c344b8a


==> Data/real_app/nvme_1.txt <==
multireadrandom :      16.504 micros/op 60589 ops/sec 30.005 seconds 1817984 operations;  119.3 MB/s (1817984 of 1817984 found)
Microseconds per read:
Count: 56812 Average: 528.1435  StdDev: 95.44
Min: 406  Median: 494.2133  Max: 17844
Percentiles: P50: 494.21 P75: 551.32 P99: 852.32 P99.9: 1151.99 P99.99: 2119.80
------------------------------------------------------
(     380,     580 ]    49742  87.555%  87.555% ##################
(     580,     870 ]     6924  12.188%  99.743% ##
(     870,    1300 ]      136   0.239%  99.982% 
(    1300,    1900 ]        3   0.005%  99.988% 
(    1900,    2900 ]        6   0.011%  99.998% 
(   14000,   22000 ]        1   0.002% 100.000% 

==> Data/real_app/nvme_1_cpu.txt <==
08:46:54     CPU    %usr   %nice    %sys %iowait    %irq   %soft  %steal  %guest  %gnice   %idle
08:46:55       5   23.17    0.00   36.59   40.24    0.00    0.00    0.00    0.00    0.00    0.00

08:46:55     CPU    %usr   %nice    %sys %iowait    %irq   %soft  %steal  %guest  %gnice   %idle
08:46:56       5   21.95    0.00   39.02   39.02    0.00    0.00    0.00    0.00    0.00    0.00

08:46:56     CPU    %usr   %nice    %sys %iowait    %irq   %soft  %steal  %guest  %gnice   %idle
08:46:57       5   24.69    0.00   35.80   39.51    0.00    0.00    0.00    0.00    0.00    0.00

08:46:57     CPU    %usr   %nice    %sys %iowait    %irq   %soft  %steal  %guest  %gnice   %idle
08:46:58       5   18.29    0.00   41.46   40.24    0.00    0.00    0.00    0.00    0.00    0.00

08:46:58     CPU    %usr   %nice    %sys %iowait    %irq   %soft  %steal  %guest  %gnice   %idle
08:46:59       5   25.00    0.00   35.71   39.29    0.00    0.00    0.00    0.00    0.00    0.00

08:46:59     CPU    %usr   %nice    %sys %iowait    %irq   %soft  %steal  %guest  %gnice   %idle
08:47:00       5   20.24    0.00   40.48   39.29    0.00    0.00    0.00    0.00    0.00    0.00

==> Data/real_app/nvme_32.txt <==
multireadrandom :      19.511 micros/op 51251 ops/sec 30.008 seconds 1537984 operations;  100.9 MB/s (1537984 of 1537984 found)
Microseconds per read:
Count: 48062 Average: 624.3729  StdDev: 104.80
Min: 497  Median: 678.5205  Max: 18538
Percentiles: P50: 678.52 P75: 775.65 P99: 868.89 P99.9: 1250.85 P99.99: 1948.45
------------------------------------------------------
(     380,     580 ]    11843  24.641%  24.641% #####
(     580,     870 ]    35876  74.645%  99.286% ###############
(     870,    1300 ]      333   0.693%  99.979% 
(    1300,    1900 ]        5   0.010%  99.990% 
(    1900,    2900 ]        4   0.008%  99.998% 
(   14000,   22000 ]        1   0.002% 100.000%

==> Data/real_app/nvme_32_cpu.txt <==
08:44:21     CPU    %usr   %nice    %sys %iowait    %irq   %soft  %steal  %guest  %gnice   %idle
08:44:22       5   20.00    0.00   28.24   51.76    0.00    0.00    0.00    0.00    0.00    0.00

08:44:22     CPU    %usr   %nice    %sys %iowait    %irq   %soft  %steal  %guest  %gnice   %idle
08:44:23       5   19.54    0.00   29.89   50.57    0.00    0.00    0.00    0.00    0.00    0.00

08:44:23     CPU    %usr   %nice    %sys %iowait    %irq   %soft  %steal  %guest  %gnice   %idle
08:44:24       5   21.43    0.00   26.19   52.38    0.00    0.00    0.00    0.00    0.00    0.00

08:44:24     CPU    %usr   %nice    %sys %iowait    %irq   %soft  %steal  %guest  %gnice   %idle
08:44:25       5   19.28    0.00   27.71   53.01    0.00    0.00    0.00    0.00    0.00    0.00

08:44:25     CPU    %usr   %nice    %sys %iowait    %irq   %soft  %steal  %guest  %gnice   %idle
08:44:26       5   22.09    0.00   26.74   51.16    0.00    0.00    0.00    0.00    0.00    0.00

08:44:26     CPU    %usr   %nice    %sys %iowait    %irq   %soft  %steal  %guest  %gnice   %idle
08:44:27       5   21.18    0.00   27.06   51.76    0.00    0.00    0.00    0.00    0.00    0.00

==> Data/real_app/vanilla_20ms.txt <==
       Value   Percentile   TotalCount 1/(1-Percentile)

      50.559     0.000000            3         1.00
     151.679     0.100000         1241         1.11
     201.983     0.200000         2467         1.25
     253.183     0.300000         3670         1.43
     303.103     0.400000         5038         1.67
     303.871     0.500000         6464         2.00
     304.383     0.550000         6776         2.22
     353.535     0.600000         7541         2.50
     354.047     0.650000         8148         2.86
     355.071     0.700000         8587         3.33
     509.695     0.750000         9174         4.00
     606.207     0.775000         9499         4.44
     706.047     0.800000         9795         5.00
     807.423     0.825000        10122         5.71
     908.799     0.850000        10406         6.67
    1059.839     0.875000        10714         8.00
    1184.767     0.887500        10856         8.89
    1282.047     0.900000        11010        10.00
    1382.399     0.912500        11162        11.43
    1505.279     0.925000        11317        13.33
    1613.823     0.937500        11468        16.00
    1672.191     0.943750        11544        17.78
    1780.735     0.950000        11621        20.00
    1872.895     0.956250        11699        22.86
    1934.335     0.962500        11776        26.67
    2033.663     0.968750        11850        32.00
    2113.535     0.971875        11888        35.56
    2174.975     0.975000        11927        40.00
    2273.279     0.978125        11965        45.71
    2416.639     0.981250        12003        53.33
    2574.335     0.984375        12041        64.00
    2650.111     0.985938        12060        71.11
    2715.647     0.987500        12080        80.00
    2836.479     0.989062        12099        91.43
    2957.311     0.990625        12118       106.67
    3090.431     0.992188        12137       128.00
    3241.983     0.992969        12146       142.22
    3327.999     0.993750        12156       160.00
    3540.991     0.994531        12167       182.86
    3762.175     0.995313        12175       213.33
    4046.847     0.996094        12185       256.00
    4149.247     0.996484        12189       284.44
    4407.295     0.996875        12194       320.00
    4587.519     0.997266        12199       365.71
    4726.783     0.997656        12204       426.67
    4808.703     0.998047        12209       512.00
    4939.775     0.998242        12212       568.89
    4956.159     0.998437        12213       640.00
    5144.575     0.998633        12216       731.43
    5513.215     0.998828        12218       853.33
    5648.383     0.999023        12221      1024.00
    5681.151     0.999121        12222      1137.78
    5754.879     0.999219        12223      1280.00
    5906.431     0.999316        12224      1462.86
    5959.679     0.999414        12225      1706.67
    6094.847     0.999512        12227      2048.00
    6094.847     0.999561        12227      2275.56
    6316.031     0.999609        12228      2560.00
    6316.031     0.999658        12228      2925.71
    6488.063     0.999707        12229      3413.33
    6504.447     0.999756        12230      4096.00
    6504.447     0.999780        12230      4551.11
    6504.447     0.999805        12230      5120.00
    6504.447     0.999829        12230      5851.43
    7012.351     0.999854        12231      6826.67
    7012.351     0.999878        12231      8192.00
    7012.351     0.999890        12231      9102.22
    7012.351     0.999902        12231     10240.00
    7012.351     0.999915        12231     11702.86
    7229.439     0.999927        12232     13653.33
    7229.439     1.000000        12232          inf
#[Mean    =      520.205, StdDeviation   =      610.200]
#[Max     =     7225.344, Total count    =        12232]
#[Buckets =           27, SubBuckets     =         2048]

==> Data/real_app/vanilla_80ms.txt <==
       Value   Percentile   TotalCount 1/(1-Percentile)

      80.575     0.000000            1         1.00
     162.175     0.100000         1227         1.11
     322.815     0.200000         2691         1.25
     402.687     0.300000         3750         1.43
     563.199     0.400000         4910         1.67
     645.119     0.500000         6110         2.00
     891.391     0.550000         6709         2.22
    1127.423     0.600000         7355         2.50
    1380.351     0.650000         7926         2.86
    1702.911     0.700000         8534         3.33
    2022.399     0.750000         9144         4.00
    2197.503     0.775000         9449         4.44
    2387.967     0.800000         9753         5.00
    2598.911     0.825000        10060         5.71
    2859.007     0.850000        10374         6.67
    2947.071     0.875000        10672         8.00
    3086.335     0.887500        10820         8.89
    3266.559     0.900000        10976        10.00
    3422.207     0.912500        11125        11.43
    3618.815     0.925000        11277        13.33
    3866.623     0.937500        11432        16.00
    4042.751     0.943750        11508        17.78
    4231.167     0.950000        11585        20.00
    4456.447     0.956250        11658        22.86
    4808.703     0.962500        11734        26.67
    5357.567     0.968750        11812        32.00
    5689.343     0.971875        11849        35.56
    5935.103     0.975000        11887        40.00
    6410.239     0.978125        11925        45.71
    6856.703     0.981250        11964        53.33
    7348.223     0.984375        12001        64.00
    7737.343     0.985938        12020        71.11
    8146.943     0.987500        12039        80.00
    8724.479     0.989062        12058        91.43
   10108.927     0.990625        12077       106.67
   13017.087     0.992188        12096       128.00
   16285.695     0.992969        12106       142.22
   19578.879     0.993750        12115       160.00
   23576.575     0.994531        12125       182.86
   25313.279     0.995313        12134       213.33
   34111.487     0.996094        12144       256.00
   39682.047     0.996484        12149       284.44
   41680.895     0.996875        12153       320.00
   46137.343     0.997266        12158       365.71
   50954.239     0.997656        12163       426.67
   54951.935     0.998047        12168       512.00
   57114.623     0.998242        12170       568.89
   58195.967     0.998437        12172       640.00
   60096.511     0.998633        12175       731.43
   61472.767     0.998828        12177       853.33
   63700.991     0.999023        12180      1024.00
   64389.119     0.999121        12181      1137.78
   64782.335     0.999219        12182      1280.00
   66224.127     0.999316        12183      1462.86
   66945.023     0.999414        12184      1706.67
   67895.295     0.999512        12186      2048.00
   67895.295     0.999561        12186      2275.56
   68550.655     0.999609        12187      2560.00
   68550.655     0.999658        12187      2925.71
   68878.335     0.999707        12188      3413.33
   69206.015     0.999756        12189      4096.00
   69206.015     0.999780        12189      4551.11
   69206.015     0.999805        12189      5120.00
   69206.015     0.999829        12189      5851.43
   69861.375     0.999854        12190      6826.67
   69861.375     0.999878        12190      8192.00
   69861.375     0.999890        12190      9102.22
   69861.375     0.999902        12190     10240.00
   69861.375     0.999915        12190     11702.86
   70189.055     0.999927        12191     13653.33
   70189.055     1.000000        12191          inf
#[Mean    =     1619.630, StdDeviation   =     3875.427]
#[Max     =    70123.520, Total count    =        12191]
#[Buckets =           27, SubBuckets     =         2048]

==> Data/real_app/w3_20ms_sf1.txt <==
       Value   Percentile   TotalCount 1/(1-Percentile)

      12.647     0.000000            1         1.00
      23.471     0.100000        14505         1.11
      25.455     0.200000        28905         1.25
      26.959     0.300000        43391         1.43
      28.255     0.400000        57933         1.67
      29.391     0.500000        72247         2.00
      29.935     0.550000        79538         2.22
      30.463     0.600000        86764         2.50
      31.023     0.650000        94070         2.86
      31.599     0.700000       101273         3.33
      32.207     0.750000       108417         4.00
      32.559     0.775000       112032         4.44
      32.927     0.800000       115743         5.00
      33.311     0.825000       119217         5.71
      33.759     0.850000       122970         6.67
      34.271     0.875000       126442         8.00
      34.591     0.887500       128276         8.89
      34.943     0.900000       130088        10.00
      35.359     0.912500       131957        11.43
      35.839     0.925000       133658        13.33
      36.511     0.937500       135509        16.00
      36.959     0.943750       136395        17.78
      37.567     0.950000       137274        20.00
      38.559     0.956250       138168        22.86
      40.575     0.962500       139062        26.67
      43.743     0.968750       139970        32.00
      45.215     0.971875       140418        35.56
      46.847     0.975000       140869        40.00
      48.639     0.978125       141326        45.71
      50.271     0.981250       141774        53.33
      52.703     0.984375       142226        64.00
      54.751     0.985938       142449        71.11
      57.951     0.987500       142677        80.00
      60.927     0.989062       142900        91.43
      63.039     0.990625       143126       106.67
      65.407     0.992188       143354       128.00
      66.943     0.992969       143465       142.22
      68.607     0.993750       143579       160.00
      70.975     0.994531       143690       182.86
      77.823     0.995313       143804       213.33
      86.463     0.996094       143916       256.00
      91.903     0.996484       143973       284.44
     104.319     0.996875       144029       320.00
     123.391     0.997266       144085       365.71
     132.607     0.997656       144142       426.67
     156.287     0.998047       144199       512.00
     184.831     0.998242       144227       568.89
     256.639     0.998437       144255       640.00
     350.719     0.998633       144284       731.43
     447.999     0.998828       144311       853.33
     566.783     0.999023       144339      1024.00
     613.375     0.999121       144354      1137.78
     692.223     0.999219       144368      1280.00
     790.527     0.999316       144382      1462.86
     905.215     0.999414       144396      1706.67
    1230.847     0.999512       144410      2048.00
    1443.839     0.999561       144417      2275.56
    1624.063     0.999609       144424      2560.00
    1827.839     0.999658       144431      2925.71
    2142.207     0.999707       144438      3413.33
    2476.031     0.999756       144445      4096.00
    2670.591     0.999780       144449      4551.11
    2789.375     0.999805       144452      5120.00
    2942.975     0.999829       144456      5851.43
    3104.767     0.999854       144459      6826.67
    3471.359     0.999878       144463      8192.00
    3670.015     0.999890       144465      9102.22
    3747.839     0.999902       144466     10240.00
    3913.727     0.999915       144468     11702.86
    4118.527     0.999927       144470     13653.33
    4321.279     0.999939       144472     16384.00
    4395.007     0.999945       144473     18204.44
    4395.007     0.999951       144473     20480.00
    4476.927     0.999957       144474     23405.71
    4562.943     0.999963       144475     27306.67
    4677.631     0.999969       144476     32768.00
    4796.415     0.999973       144477     36408.89
    4796.415     0.999976       144477     40960.00
    4796.415     0.999979       144477     46811.43
    4878.335     0.999982       144478     54613.33
    4878.335     0.999985       144478     65536.00
    4956.159     0.999986       144479     72817.78
    4956.159     0.999988       144479     81920.00
    4956.159     0.999989       144479     93622.86
    4956.159     0.999991       144479    109226.67
    4956.159     0.999992       144479    131072.00
    5054.463     0.999993       144480    145635.56
    5054.463     1.000000       144480          inf
#[Mean    =       31.822, StdDeviation   =       66.639]
#[Max     =     5050.368, Total count    =       144480]
#[Buckets =           27, SubBuckets     =         2048]

==> Data/real_app/w3_20ms_sf3.txt <==
       Value   Percentile   TotalCount 1/(1-Percentile)

      11.167     0.000000            1         1.00
      23.423     0.100000        14467         1.11
      25.423     0.200000        28936         1.25
      27.023     0.300000        43422         1.43
      28.431     0.400000        57943         1.67
      29.695     0.500000        72261         2.00
      30.335     0.550000        79614         2.22
      30.975     0.600000        86801         2.50
      31.631     0.650000        93944         2.86
      32.367     0.700000       101150         3.33
      33.247     0.750000       108464         4.00
      33.759     0.775000       112102         4.44
      34.367     0.800000       115625         5.00
      35.167     0.825000       119237         5.71
      36.415     0.850000       122857         6.67
      39.647     0.875000       126441         8.00
      41.951     0.887500       128255         8.89
      43.551     0.900000       130067        10.00
      44.831     0.912500       131852        11.43
      46.079     0.925000       133668        13.33
      47.295     0.937500       135464        16.00
      47.967     0.943750       136382        17.78
      48.735     0.950000       137295        20.00
      49.663     0.956250       138180        22.86
      50.943     0.962500       139069        26.67
      53.919     0.968750       139975        32.00
      57.439     0.971875       140424        35.56
      60.191     0.975000       140877        40.00
      62.111     0.978125       141327        45.71
      64.095     0.981250       141779        53.33
      66.111     0.984375       142238        64.00
      67.327     0.985938       142456        71.11
      68.927     0.987500       142682        80.00
      72.447     0.989062       142908        91.43
      80.191     0.990625       143136       106.67
      88.319     0.992188       143359       128.00
      96.703     0.992969       143472       142.22
     101.951     0.993750       143585       160.00
     108.031     0.994531       143698       182.86
     122.239     0.995313       143810       213.33
     136.703     0.996094       143924       256.00
     146.815     0.996484       143980       284.44
     162.047     0.996875       144036       320.00
     186.879     0.997266       144092       365.71
     228.607     0.997656       144149       426.67
     294.655     0.998047       144205       512.00
     353.791     0.998242       144234       568.89
     412.159     0.998437       144262       640.00
     498.431     0.998633       144290       731.43
     583.679     0.998828       144318       853.33
     688.127     0.999023       144346      1024.00
     765.439     0.999121       144361      1137.78
     842.751     0.999219       144375      1280.00
    1020.927     0.999316       144389      1462.86
    1179.647     0.999414       144403      1706.67
    1392.639     0.999512       144417      2048.00
    1560.575     0.999561       144424      2275.56
    1695.743     0.999609       144431      2560.00
    1817.599     0.999658       144438      2925.71
    1980.415     0.999707       144445      3413.33
    2168.831     0.999756       144452      4096.00
    2308.095     0.999780       144456      4551.11
    2408.447     0.999805       144459      5120.00
    2527.231     0.999829       144463      5851.43
    2627.583     0.999854       144466      6826.67
    2775.039     0.999878       144470      8192.00
    2838.527     0.999890       144472      9102.22
    2871.295     0.999902       144473     10240.00
    2930.687     0.999915       144475     11702.86
    3028.991     0.999927       144477     13653.33
    3053.567     0.999939       144479     16384.00
    3121.151     0.999945       144480     18204.44
    3121.151     0.999951       144480     20480.00
    3143.679     0.999957       144481     23405.71
    3174.399     0.999963       144482     27306.67
    3219.455     0.999969       144483     32768.00
    3260.415     0.999973       144484     36408.89
    3260.415     0.999976       144484     40960.00
    3260.415     0.999979       144484     46811.43
    3336.191     0.999982       144485     54613.33
    3336.191     0.999985       144485     65536.00
    3362.815     0.999986       144486     72817.78
    3362.815     0.999988       144486     81920.00
    3362.815     0.999989       144486     93622.86
    3362.815     0.999991       144486    109226.67
    3362.815     0.999992       144486    131072.00
    3450.879     0.999993       144487    145635.56
    3450.879     1.000000       144487          inf
#[Mean    =       33.773, StdDeviation   =       58.316]
#[Max     =     3448.832, Total count    =       144487]
#[Buckets =           27, SubBuckets     =         2048]

==> Data/real_app/w3_80ms_sf1.txt <==
       Value   Percentile   TotalCount 1/(1-Percentile)

      58.559     0.000000            1         1.00
      84.799     0.100000        14574         1.11
      88.639     0.200000        29022         1.25
      91.135     0.300000        43529         1.43
      93.055     0.400000        58143         1.67
      94.719     0.500000        72553         2.00
      95.551     0.550000        79856         2.22
      96.383     0.600000        87101         2.50
      97.215     0.650000        94082         2.86
      98.111     0.700000       101183         3.33
      99.135     0.750000       108626         4.00
      99.647     0.775000       111983         4.44
     100.287     0.800000       115694         5.00
     100.991     0.825000       119455         5.71
     101.759     0.850000       122917         6.67
     102.719     0.875000       126488         8.00
     103.295     0.887500       128281         8.89
     103.999     0.900000       130126        10.00
     104.895     0.912500       131930        11.43
     106.111     0.925000       133656        13.33
     108.671     0.937500       135468        16.00
     114.623     0.943750       136356        17.78
     136.063     0.950000       137257        20.00
     155.263     0.956250       138162        22.86
     172.799     0.962500       139062        26.67
     194.687     0.968750       139968        32.00
     229.503     0.971875       140417        35.56
     250.879     0.975000       140869        40.00
     325.887     0.978125       141324        45.71
     430.335     0.981250       141771        53.33
     556.543     0.984375       142224        64.00
     664.063     0.985938       142450        71.11
     871.935     0.987500       142674        80.00
    1191.935     0.989062       142901        91.43
    1569.791     0.990625       143126       106.67
    1954.815     0.992188       143353       128.00
    2170.879     0.992969       143469       142.22
    2359.295     0.993750       143578       160.00
    2580.479     0.994531       143691       182.86
    2815.999     0.995313       143803       213.33
    3102.719     0.996094       143916       256.00
    3317.759     0.996484       143973       284.44
    3596.287     0.996875       144030       320.00
    3977.215     0.997266       144085       365.71
    4485.119     0.997656       144142       426.67
    4984.831     0.998047       144198       512.00
    5218.303     0.998242       144227       568.89
    5533.695     0.998437       144255       640.00
    5697.535     0.998633       144283       731.43
    5746.687     0.998828       144311       853.33
    5812.223     0.999023       144339      1024.00
    5861.375     0.999121       144354      1137.78
    5971.967     0.999219       144369      1280.00
    6115.327     0.999316       144383      1462.86
    6275.071     0.999414       144396      1706.67
    6348.799     0.999512       144412      2048.00
    6373.375     0.999561       144418      2275.56
    6414.335     0.999609       144424      2560.00
    6455.295     0.999658       144431      2925.71
    6705.151     0.999707       144438      3413.33
    6787.071     0.999756       144446      4096.00
    6823.935     0.999780       144450      4551.11
    6836.223     0.999805       144452      5120.00
    6860.799     0.999829       144457      5851.43
    6877.183     0.999854       144460      6826.67
    6889.471     0.999878       144463      8192.00
    6893.567     0.999890       144465      9102.22
    6897.663     0.999902       144466     10240.00
    6922.239     0.999915       144468     11702.86
    6938.623     0.999927       144470     13653.33
    6946.815     0.999939       144472     16384.00
    6955.007     0.999945       144473     18204.44
    6955.007     0.999951       144473     20480.00
    6963.199     0.999957       144474     23405.71
    6975.487     0.999963       144475     27306.67
    6979.583     0.999969       144476     32768.00
    6987.775     0.999973       144477     36408.89
    6987.775     0.999976       144477     40960.00
    6987.775     0.999979       144477     46811.43
    6995.967     0.999982       144478     54613.33
    6995.967     0.999985       144478     65536.00
    7008.255     0.999986       144479     72817.78
    7008.255     0.999988       144479     81920.00
    7008.255     0.999989       144479     93622.86
    7008.255     0.999991       144479    109226.67
    7008.255     0.999992       144479    131072.00
    7032.831     0.999993       144480    145635.56
    7032.831     1.000000       144480          inf
#[Mean    =      134.773, StdDeviation   =      357.565]
#[Max     =     7028.736, Total count    =       144480]
#[Buckets =           27, SubBuckets     =         2048]

==> Data/real_app/w3_80ms_sf3.txt <==
       Value   Percentile   TotalCount 1/(1-Percentile)

      58.303     0.000000            1         1.00
      86.079     0.100000        14586         1.11
      90.111     0.200000        29279         1.25
      92.863     0.300000        44080         1.43
      95.039     0.400000        58594         1.67
      97.023     0.500000        72954         2.00
      98.111     0.550000        80559         2.22
      99.199     0.600000        87523         2.50
     100.479     0.650000        94785         2.86
     102.079     0.700000       102130         3.33
     104.383     0.750000       109452         4.00
     106.239     0.775000       113043         4.44
     111.871     0.800000       116649         5.00
     167.551     0.825000       120301         5.71
     279.551     0.850000       123942         6.67
     750.079     0.875000       127586         8.00
    1265.663     0.887500       129412         8.89
    1752.063     0.900000       131231        10.00
    2250.751     0.912500       133060        11.43
    2865.151     0.925000       134877        13.33
    3637.247     0.937500       136700        16.00
    4079.615     0.943750       137610        17.78
    4517.887     0.950000       138529        20.00
    4927.487     0.956250       139434        22.86
    5324.799     0.962500       140352        26.67
    5779.455     0.968750       141255        32.00
    6000.639     0.971875       141722        35.56
    6213.631     0.975000       142168        40.00
    6471.679     0.978125       142624        45.71
    6754.303     0.981250       143078        53.33
    6991.871     0.984375       143535        64.00
    7131.135     0.985938       143762        71.11
    7241.727     0.987500       144000        80.00
    7393.279     0.989062       144218        91.43
    7577.599     0.990625       144448       106.67
    7839.743     0.992188       144672       128.00
    7983.103     0.992969       144786       142.22
    8134.655     0.993750       144902       160.00
    8269.823     0.994531       145015       182.86
    8454.143     0.995313       145128       213.33
    8904.703     0.996094       145243       256.00
    9273.343     0.996484       145299       284.44
    9691.135     0.996875       145356       320.00
    9854.975     0.997266       145416       365.71
   10051.583     0.997656       145470       426.67
   10477.567     0.998047       145527       512.00
   10731.519     0.998242       145555       568.89
   10903.551     0.998437       145584       640.00
   11059.199     0.998633       145612       731.43
   11157.503     0.998828       145641       853.33
   11862.015     0.999023       145669      1024.00
   12574.719     0.999121       145683      1137.78
   13295.615     0.999219       145698      1280.00
   13991.935     0.999316       145712      1462.86
   14671.871     0.999414       145726      1706.67
   15335.423     0.999512       145740      2048.00
   15671.295     0.999561       145747      2275.56
   15753.215     0.999609       145755      2560.00
   15810.559     0.999658       145762      2925.71
   15843.327     0.999707       145769      3413.33
   15867.903     0.999756       145776      4096.00
   15876.095     0.999780       145781      4551.11
   15892.479     0.999805       145784      5120.00
   15900.671     0.999829       145788      5851.43
   15908.863     0.999854       145791      6826.67
   15925.247     0.999878       145794      8192.00
   15933.439     0.999890       145796      9102.22
   15941.631     0.999902       145797     10240.00
   15958.015     0.999915       145799     11702.86
   15966.207     0.999927       145801     13653.33
   15974.399     0.999939       145804     16384.00
   15974.399     0.999945       145804     18204.44
   15974.399     0.999951       145804     20480.00
   15982.591     0.999957       145805     23405.71
   15990.783     0.999963       145807     27306.67
   15990.783     0.999969       145807     32768.00
   15990.783     0.999973       145807     36408.89
   15998.975     0.999976       145808     40960.00
   15998.975     0.999979       145808     46811.43
   16007.167     0.999982       145809     54613.33
   16007.167     0.999985       145809     65536.00
   16007.167     0.999986       145809     72817.78
   16015.359     0.999988       145810     81920.00
   16015.359     0.999989       145810     93622.86
   16015.359     0.999991       145810    109226.67
   16015.359     0.999992       145810    131072.00
   16015.359     0.999993       145810    145635.56
   16023.551     0.999994       145811    163840.00
   16023.551     1.000000       145811          inf
#[Mean    =      604.654, StdDeviation   =     1580.023]
#[Max     =    16015.360, Total count    =       145811]
#[Buckets =           27, SubBuckets     =         2048]

==> Data/real_app/xkernel_20ms.txt <==
       Value   Percentile   TotalCount 1/(1-Percentile)

      50.495     0.000000            1         1.00
     151.679     0.100000         1264         1.11
     201.983     0.200000         2473         1.25
     253.311     0.300000         3697         1.43
     303.103     0.400000         5013         1.67
     303.871     0.500000         6437         2.00
     304.383     0.550000         6759         2.22
     353.535     0.600000         7454         2.50
     354.047     0.650000         8078         2.86
     403.967     0.700000         8571         3.33
     556.031     0.750000         9187         4.00
     655.359     0.775000         9505         4.44
     707.071     0.800000         9793         5.00
     807.935     0.825000        10107         5.71
     908.799     0.850000        10411         6.67
    1058.815     0.875000        10707         8.00
    1163.263     0.887500        10855         8.89
    1275.903     0.900000        11008        10.00
    1394.687     0.912500        11159        11.43
    1474.559     0.925000        11312        13.33
    1583.103     0.937500        11465        16.00
    1617.919     0.943750        11545        17.78
    1705.983     0.950000        11618        20.00
    1830.911     0.956250        11695        22.86
    1908.735     0.962500        11771        26.67
    1971.199     0.968750        11848        32.00
    2026.495     0.971875        11886        35.56
    2113.535     0.975000        11924        40.00
    2209.791     0.978125        11962        45.71
    2295.807     0.981250        12000        53.33
    2449.407     0.984375        12038        64.00
    2533.375     0.985938        12060        71.11
    2621.439     0.987500        12077        80.00
    2725.887     0.989062        12096        91.43
    2826.239     0.990625        12116       106.67
    2979.839     0.992188        12134       128.00
    3076.095     0.992969        12144       142.22
    3180.543     0.993750        12153       160.00
    3325.951     0.994531        12163       182.86
    3483.647     0.995313        12172       213.33
    3790.847     0.996094        12182       256.00
    3950.591     0.996484        12187       284.44
    4046.847     0.996875        12192       320.00
    4210.687     0.997266        12196       365.71
    4386.815     0.997656        12201       426.67
    4509.695     0.998047        12206       512.00
    4554.751     0.998242        12208       568.89
    4657.151     0.998437        12210       640.00
    4890.623     0.998633        12213       731.43
    4993.023     0.998828        12215       853.33
    5107.711     0.999023        12218      1024.00
    5292.031     0.999121        12219      1137.78
    5304.319     0.999219        12220      1280.00
    5427.199     0.999316        12221      1462.86
    5459.967     0.999414        12222      1706.67
    6049.791     0.999512        12224      2048.00
    6049.791     0.999561        12224      2275.56
    6156.287     0.999609        12225      2560.00
    6156.287     0.999658        12225      2925.71
    6348.799     0.999707        12226      3413.33
    7290.879     0.999756        12227      4096.00
    7290.879     0.999780        12227      4551.11
    7290.879     0.999805        12227      5120.00
    7290.879     0.999829        12227      5851.43
    8187.903     0.999854        12228      6826.67
    8187.903     0.999878        12228      8192.00
    8187.903     0.999890        12228      9102.22
    8187.903     0.999902        12228     10240.00
    8187.903     0.999915        12228     11702.86
    8929.279     0.999927        12229     13653.33
    8929.279     1.000000        12229          inf
#[Mean    =      518.558, StdDeviation   =      589.867]
#[Max     =     8921.088, Total count    =        12229]
#[Buckets =           27, SubBuckets     =         2048]

==> Data/real_app/xkernel_80ms.txt <==
       Value   Percentile   TotalCount 1/(1-Percentile)

      80.575     0.000000            2         1.00
     162.431     0.100000         1247         1.11
     322.815     0.200000         2535         1.25
     402.943     0.300000         3692         1.43
     563.711     0.400000         4940         1.67
     804.863     0.500000         6128         2.00
     967.167     0.550000         6717         2.22
    1198.079     0.600000         7322         2.50
    1448.959     0.650000         7948         2.86
    1769.471     0.700000         8548         3.33
    2073.599     0.750000         9154         4.00
    2252.799     0.775000         9466         4.44
    2424.831     0.800000         9765         5.00
    2623.487     0.825000        10071         5.71
    2852.863     0.850000        10374         6.67
    2949.119     0.875000        10681         8.00
    3059.711     0.887500        10832         8.89
    3223.551     0.900000        10985        10.00
    3350.527     0.912500        11141        11.43
    3522.559     0.925000        11289        13.33
    3747.839     0.937500        11441        16.00
    3874.815     0.943750        11519        17.78
    4005.887     0.950000        11593        20.00
    4184.063     0.956250        11670        22.86
    4395.007     0.962500        11746        26.67
    4677.631     0.968750        11824        32.00
    4866.047     0.971875        11861        35.56
    5087.231     0.975000        11900        40.00
    5279.743     0.978125        11937        45.71
    5562.367     0.981250        11975        53.33
    5799.935     0.984375        12013        64.00
    5980.159     0.985938        12032        71.11
    6143.999     0.987500        12052        80.00
    6348.799     0.989062        12070        91.43
    6733.823     0.990625        12089       106.67
    7053.311     0.992188        12108       128.00
    7331.839     0.992969        12119       142.22
    7520.255     0.993750        12127       160.00
    7729.151     0.994531        12137       182.86
    7876.607     0.995313        12146       213.33
    8060.927     0.996094        12156       256.00
    8298.495     0.996484        12161       284.44
    8454.143     0.996875        12166       320.00
    8773.631     0.997266        12170       365.71
    9101.311     0.997656        12175       426.67
    9306.111     0.998047        12180       512.00
    9494.527     0.998242        12182       568.89
    9707.519     0.998437        12185       640.00
   10010.623     0.998633        12187       731.43
   10199.039     0.998828        12189       853.33
   10395.647     0.999023        12192      1024.00
   10436.607     0.999121        12193      1137.78
   10543.103     0.999219        12194      1280.00
   10723.327     0.999316        12195      1462.86
   11067.391     0.999414        12196      1706.67
   11304.959     0.999512        12198      2048.00
   11304.959     0.999561        12198      2275.56
   11755.519     0.999609        12199      2560.00
   11755.519     0.999658        12199      2925.71
   11780.095     0.999707        12200      3413.33
   11943.935     0.999756        12201      4096.00
   11943.935     0.999780        12201      4551.11
   11943.935     0.999805        12201      5120.00
   11943.935     0.999829        12201      5851.43
   11952.127     0.999854        12202      6826.67
   11952.127     0.999878        12202      8192.00
   11952.127     0.999890        12202      9102.22
   11952.127     0.999902        12202     10240.00
   11952.127     0.999915        12202     11702.86
   13295.615     0.999927        12203     13653.33
   13295.615     1.000000        12203          inf
#[Mean    =     1371.068, StdDeviation   =     1434.155]
#[Max     =    13287.424, Total count    =        12203]
#[Buckets =           27, SubBuckets     =         2048]

==> Data/sysctl_analysis/procfs_all.json <==

{
    "abi": [
        "abi.vsyscall32"
    ],
    "debug": [
        "debug.exception-trace",
        "debug.kprobes-optimization"
    ],
    "dev": [
        "dev.cdrom.autoclose",
        "dev.cdrom.autoeject",
        "dev.cdrom.check_media",
        "dev.cdrom.debug",
        "dev.cdrom.info",
        "dev.cdrom.lock",
        "dev.hpet.max-user-freq",
        "dev.mac_hid.mouse_button2_keycode",
        "dev.mac_hid.mouse_button3_keycode",
        "dev.mac_hid.mouse_button_emulation",
        "dev.raid.speed_limit_max",
        "dev.raid.speed_limit_min",
        "dev.scsi.logging_level",
        "dev.tty.ldisc_autoload",
        "dev.tty.legacy_tiocsti"
    ],
    "fs": [
        "fs.aio-max-nr",
        "fs.aio-nr",
        "fs.binfmt_misc.llvm-14-runtime.binfmt",
        "fs.binfmt_misc.python3.10",
        "fs.binfmt_misc.register",
        "fs.binfmt_misc.status",
        "fs.dentry-negative",
        "fs.dentry-state",
        "fs.dir-notify-enable",
        "fs.epoll.max_user_watches",
        "fs.fanotify.max_queued_events",
        "fs.fanotify.max_user_groups",
        "fs.fanotify.max_user_marks",
        "fs.file-max",
        "fs.file-nr",
        "fs.fuse.max_pages_limit",
        "fs.inode-nr",
        "fs.inode-state",
        "fs.inotify.max_queued_events",
        "fs.inotify.max_user_instances",
        "fs.inotify.max_user_watches",
        "fs.lease-break-time",
        "fs.leases-enable",
        "fs.mount-max",
        "fs.mqueue.msg_default",
        "fs.mqueue.msg_max",
        "fs.mqueue.msgsize_default",
        "fs.mqueue.msgsize_max",
        "fs.mqueue.queues_max",
        "fs.nfs.nfs_congestion_kb",
        "fs.nfs.nfs_mountpoint_timeout",
        "fs.nfs.nlm_grace_period",
        "fs.nfs.nlm_tcpport",
        "fs.nfs.nlm_timeout",
        "fs.nfs.nlm_udpport",
        "fs.nfs.nsm_local_state",
        "fs.nfs.nsm_use_hostnames",
        "fs.nr_open",
        "fs.overflowgid",
        "fs.overflowuid",
        "fs.pipe-max-size",
        "fs.pipe-user-pages-hard",
        "fs.pipe-user-pages-soft",
        "fs.protected_fifos",
        "fs.protected_hardlinks",
        "fs.protected_regular",
        "fs.protected_symlinks",
        "fs.quota.allocated_dquots",
        "fs.quota.cache_hits",
        "fs.quota.drops",
        "fs.quota.free_dquots",
        "fs.quota.lookups",
        "fs.quota.reads",
        "fs.quota.syncs",
        "fs.quota.writes",
        "fs.suid_dumpable",
        "fs.verity.require_signatures"
    ],
    "kernel": [
        "kernel.acct",
        "kernel.acpi_video_flags",
        "kernel.apparmor_display_secid_mode",
        "kernel.apparmor_restrict_unprivileged_io_uring",
        "kernel.apparmor_restrict_unprivileged_unconfined",
        "kernel.apparmor_restrict_unprivileged_userns",
        "kernel.apparmor_restrict_unprivileged_userns_complain",
        "kernel.apparmor_restrict_unprivileged_userns_force",
        "kernel.arch",
        "kernel.auto_msgmni",
        "kernel.bootloader_type",
        "kernel.bootloader_version",
        "kernel.bpf_stats_enabled",
        "kernel.cad_pid",
        "kernel.cap_last_cap",
        "kernel.core_file_note_size_limit",
        "kernel.core_pattern",
        "kernel.core_pipe_limit",
        "kernel.core_sort_vma",
        "kernel.core_uses_pid",
        "kernel.ctrl-alt-del",
        "kernel.dmesg_restrict",
        "kernel.domainname",
        "kernel.firmware_config.force_sysfs_fallback",
        "kernel.firmware_config.ignore_sysfs_fallback",
        "kernel.ftrace_dump_on_oops",
        "kernel.ftrace_enabled",
        "kernel.hardlockup_all_cpu_backtrace",
        "kernel.hardlockup_panic",
        "kernel.hostname",
        "kernel.hotplug",
        "kernel.hung_task_all_cpu_backtrace",
        "kernel.hung_task_check_count",
        "kernel.hung_task_check_interval_secs",
        "kernel.hung_task_detect_count",
        "kernel.hung_task_panic",
        "kernel.hung_task_timeout_secs",
        "kernel.hung_task_warnings",
        "kernel.io_delay_type",
        "kernel.io_uring_disabled",
        "kernel.io_uring_group",
        "kernel.kexec_load_disabled",
        "kernel.kexec_load_limit_panic",
        "kernel.kexec_load_limit_reboot",
        "kernel.keys.gc_delay",
        "kernel.keys.maxbytes",
        "kernel.keys.maxkeys",
        "kernel.keys.persistent_keyring_expiry",
        "kernel.keys.root_maxbytes",
        "kernel.keys.root_maxkeys",
        "kernel.kptr_restrict",
        "kernel.max_lock_depth",
        "kernel.max_rcu_stall_to_panic",
        "kernel.modprobe",
        "kernel.modules_disabled",
        "kernel.msg_next_id",
        "kernel.msgmax",
        "kernel.msgmnb",
        "kernel.msgmni",
        "kernel.ngroups_max",
        "kernel.nmi_watchdog",
        "kernel.ns_last_pid",
        "kernel.numa_balancing",
        "kernel.numa_balancing_promote_rate_limit_MBps",
        "kernel.oops_all_cpu_backtrace",
        "kernel.oops_limit",
        "kernel.osrelease",
        "kernel.ostype",
        "kernel.overflowgid",
        "kernel.overflowuid",
        "kernel.panic",
        "kernel.panic_on_io_nmi",
        "kernel.panic_on_oops",
        "kernel.panic_on_rcu_stall",
        "kernel.panic_on_unrecovered_nmi",
        "kernel.panic_on_warn",
        "kernel.panic_print",
        "kernel.perf_cpu_time_max_percent",
        "kernel.perf_event_max_contexts_per_stack",
        "kernel.perf_event_max_sample_rate",
        "kernel.perf_event_max_stack",
        "kernel.perf_event_mlock_kb",
        "kernel.perf_event_paranoid",
        "kernel.pid_max",
        "kernel.poweroff_cmd",
        "kernel.print-fatal-signals",
        "kernel.printk",
        "kernel.printk_delay",
        "kernel.printk_devkmsg",
        "kernel.printk_ratelimit",
        "kernel.printk_ratelimit_burst",
        "kernel.pty.max",
        "kernel.pty.nr",
        "kernel.pty.reserve",
        "kernel.random.boot_id",
        "kernel.random.entropy_avail",
        "kernel.random.poolsize",
        "kernel.random.urandom_min_reseed_secs",
        "kernel.random.uuid",
        "kernel.random.write_wakeup_threshold",
        "kernel.randomize_va_space",
        "kernel.real-root-dev",
        "kernel.sched_autogroup_enabled",
        "kernel.sched_cfs_bandwidth_slice_us",
        "kernel.sched_deadline_period_max_us",
        "kernel.sched_deadline_period_min_us",
        "kernel.sched_energy_aware",
        "kernel.sched_rr_timeslice_ms",
        "kernel.sched_rt_period_us",
        "kernel.sched_rt_runtime_us",
        "kernel.sched_schedstats",
        "kernel.sched_util_clamp_max",
        "kernel.sched_util_clamp_min",
        "kernel.sched_util_clamp_min_rt_default",
        "kernel.seccomp.actions_avail",
        "kernel.seccomp.actions_logged",
        "kernel.sem",
        "kernel.sem_next_id",
        "kernel.shm_next_id",
        "kernel.shm_rmid_forced",
        "kernel.shmall",
        "kernel.shmmax",
        "kernel.shmmni",
        "kernel.soft_watchdog",
        "kernel.softlockup_all_cpu_backtrace",
        "kernel.softlockup_panic",
        "kernel.split_lock_mitigate",
        "kernel.stack_tracer_enabled",
        "kernel.sysctl_writes_strict",
        "kernel.sysrq",
        "kernel.tainted",
        "kernel.task_delayacct",
        "kernel.threads-max",
        "kernel.timer_migration",
        "kernel.traceoff_on_warning",
        "kernel.tracepoint_printk",
        "kernel.unknown_nmi_panic",
        "kernel.unprivileged_bpf_disabled",
        "kernel.unprivileged_userns_apparmor_policy",
        "kernel.unprivileged_userns_clone",
        "kernel.usermodehelper.bset",
        "kernel.usermodehelper.inheritable",
        "kernel.version",
        "kernel.warn_limit",
        "kernel.watchdog",
        "kernel.watchdog_cpumask",
        "kernel.watchdog_thresh",
        "kernel.yama.ptrace_scope"
    ],
    "net": [
        "net.core.bpf_jit_enable",
        "net.core.bpf_jit_harden",
        "net.core.bpf_jit_kallsyms",
        "net.core.bpf_jit_limit",
        "net.core.busy_poll",
        "net.core.busy_read",
        "net.core.default_qdisc",
        "net.core.dev_weight",
        "net.core.dev_weight_rx_bias",
        "net.core.dev_weight_tx_bias",
        "net.core.devconf_inherit_init_net",
        "net.core.fb_tunnels_only_for_init_net",
        "net.core.flow_limit_cpu_bitmap",
        "net.core.flow_limit_table_len",
        "net.core.gro_normal_batch",
        "net.core.high_order_alloc_disable",
        "net.core.max_skb_frags",
        "net.core.mem_pcpu_rsv",
        "net.core.netdev_budget",
        "net.core.netdev_budget_usecs",
        "net.core.netdev_max_backlog",
        "net.core.netdev_rss_key",
        "net.core.netdev_tstamp_prequeue",
        "net.core.netdev_unregister_timeout_secs",
        "net.core.optmem_max",
        "net.core.rmem_default",
        "net.core.rmem_max",
        "net.core.rps_default_mask",
        "net.core.rps_sock_flow_entries",
        "net.core.skb_defer_max",
        "net.core.somaxconn",
        "net.core.tstamp_allow_data",
        "net.core.txrehash",
        "net.core.warnings",
        "net.core.wmem_default",
        "net.core.wmem_max",
        "net.core.xfrm_acq_expires",
        "net.core.xfrm_aevent_etime",
        "net.core.xfrm_aevent_rseqth",
        "net.core.xfrm_larval_drop",
        "net.ipv4.cipso_cache_bucket_size",
        "net.ipv4.cipso_cache_enable",
        "net.ipv4.cipso_rbm_optfmt",
        "net.ipv4.cipso_rbm_strictvalid",
        "net.ipv4.conf.default.accept_local",
        "net.ipv4.conf.default.accept_redirects",
        "net.ipv4.conf.default.accept_source_route",
        "net.ipv4.conf.default.arp_accept",
        "net.ipv4.conf.default.arp_announce",
        "net.ipv4.conf.default.arp_evict_nocarrier",
        "net.ipv4.conf.default.arp_filter",
        "net.ipv4.conf.default.arp_ignore",
        "net.ipv4.conf.default.arp_notify",
        "net.ipv4.conf.default.bc_forwarding",
        "net.ipv4.conf.default.bootp_relay",
        "net.ipv4.conf.default.disable_policy",
        "net.ipv4.conf.default.disable_xfrm",
        "net.ipv4.conf.default.drop_gratuitous_arp",
        "net.ipv4.conf.default.drop_unicast_in_l2_multicast",
        "net.ipv4.conf.default.force_igmp_version",
        "net.ipv4.conf.default.forwarding",
        "net.ipv4.conf.default.igmpv2_unsolicited_report_interval",
        "net.ipv4.conf.default.igmpv3_unsolicited_report_interval",
        "net.ipv4.conf.default.ignore_routes_with_linkdown",
        "net.ipv4.conf.default.log_martians",
        "net.ipv4.conf.default.mc_forwarding",
        "net.ipv4.conf.default.medium_id",
        "net.ipv4.conf.default.promote_secondaries",
        "net.ipv4.conf.default.proxy_arp",
        "net.ipv4.conf.default.proxy_arp_pvlan",
        "net.ipv4.conf.default.route_localnet",
        "net.ipv4.conf.default.rp_filter",
        "net.ipv4.conf.default.secure_redirects",
        "net.ipv4.conf.default.send_redirects",
        "net.ipv4.conf.default.shared_media",
        "net.ipv4.conf.default.src_valid_mark",
        "net.ipv4.conf.default.tag",
        "net.ipv4.fib_multipath_hash_fields",
        "net.ipv4.fib_multipath_hash_policy",
        "net.ipv4.fib_multipath_hash_seed",
        "net.ipv4.fib_multipath_use_neigh",
        "net.ipv4.fib_notify_on_flag_change",
        "net.ipv4.fib_sync_mem",
        "net.ipv4.fwmark_reflect",
        "net.ipv4.icmp_echo_enable_probe",
        "net.ipv4.icmp_echo_ignore_all",
        "net.ipv4.icmp_echo_ignore_broadcasts",
        "net.ipv4.icmp_errors_use_inbound_ifaddr",
        "net.ipv4.icmp_ignore_bogus_error_responses",
        "net.ipv4.icmp_msgs_burst",
        "net.ipv4.icmp_msgs_per_sec",
        "net.ipv4.icmp_ratelimit",
        "net.ipv4.icmp_ratemask",
        "net.ipv4.igmp_link_local_mcast_reports",
        "net.ipv4.igmp_max_memberships",
        "net.ipv4.igmp_max_msf",
        "net.ipv4.igmp_qrv",
        "net.ipv4.inet_peer_maxttl",
        "net.ipv4.inet_peer_minttl",
        "net.ipv4.inet_peer_threshold",
        "net.ipv4.ip_autobind_reuse",
        "net.ipv4.ip_default_ttl",
        "net.ipv4.ip_dynaddr",
        "net.ipv4.ip_early_demux",
        "net.ipv4.ip_forward",
        "net.ipv4.ip_forward_update_priority",
        "net.ipv4.ip_forward_use_pmtu",
        "net.ipv4.ip_local_port_range",
        "net.ipv4.ip_local_reserved_ports",
        "net.ipv4.ip_no_pmtu_disc",
        "net.ipv4.ip_nonlocal_bind",
        "net.ipv4.ip_unprivileged_port_start",
        "net.ipv4.ipfrag_high_thresh",
        "net.ipv4.ipfrag_low_thresh",
        "net.ipv4.ipfrag_max_dist",
        "net.ipv4.ipfrag_secret_interval",
        "net.ipv4.ipfrag_time",
        "net.ipv4.neigh.default.anycast_delay",
        "net.ipv4.neigh.default.app_solicit",
        "net.ipv4.neigh.default.base_reachable_time",
        "net.ipv4.neigh.default.base_reachable_time_ms",
        "net.ipv4.neigh.default.delay_first_probe_time",
        "net.ipv4.neigh.default.gc_interval",
        "net.ipv4.neigh.default.gc_stale_time",
        "net.ipv4.neigh.default.gc_thresh1",
        "net.ipv4.neigh.default.gc_thresh2",
        "net.ipv4.neigh.default.gc_thresh3",
        "net.ipv4.neigh.default.interval_probe_time_ms",
        "net.ipv4.neigh.default.locktime",
        "net.ipv4.neigh.default.mcast_resolicit",
        "net.ipv4.neigh.default.mcast_solicit",
        "net.ipv4.neigh.default.proxy_delay",
        "net.ipv4.neigh.default.proxy_qlen",
        "net.ipv4.neigh.default.retrans_time",
        "net.ipv4.neigh.default.retrans_time_ms",
        "net.ipv4.neigh.default.ucast_solicit",
        "net.ipv4.neigh.default.unres_qlen",
        "net.ipv4.neigh.default.unres_qlen_bytes",
        "net.ipv4.nexthop_compat_mode",
        "net.ipv4.ping_group_range",
        "net.ipv4.raw_l3mdev_accept",
        "net.ipv4.route.error_burst",
        "net.ipv4.route.error_cost",
        "net.ipv4.route.flush",
        "net.ipv4.route.gc_elasticity",
        "net.ipv4.route.gc_interval",
        "net.ipv4.route.gc_min_interval",
        "net.ipv4.route.gc_min_interval_ms",
        "net.ipv4.route.gc_thresh",
        "net.ipv4.route.gc_timeout",
        "net.ipv4.route.max_size",
        "net.ipv4.route.min_adv_mss",
        "net.ipv4.route.min_pmtu",
        "net.ipv4.route.mtu_expires",
        "net.ipv4.route.redirect_load",
        "net.ipv4.route.redirect_number",
        "net.ipv4.route.redirect_silence",
        "net.ipv4.tcp_abort_on_overflow",
        "net.ipv4.tcp_adv_win_scale",
        "net.ipv4.tcp_allowed_congestion_control",
        "net.ipv4.tcp_app_win",
        "net.ipv4.tcp_autocorking",
        "net.ipv4.tcp_available_congestion_control",
        "net.ipv4.tcp_available_ulp",
        "net.ipv4.tcp_backlog_ack_defer",
        "net.ipv4.tcp_base_mss",
        "net.ipv4.tcp_challenge_ack_limit",
        "net.ipv4.tcp_child_ehash_entries",
        "net.ipv4.tcp_comp_sack_delay_ns",
        "net.ipv4.tcp_comp_sack_nr",
        "net.ipv4.tcp_comp_sack_slack_ns",
        "net.ipv4.tcp_congestion_control",
        "net.ipv4.tcp_dsack",
        "net.ipv4.tcp_early_demux",
        "net.ipv4.tcp_early_retrans",
        "net.ipv4.tcp_ecn",
        "net.ipv4.tcp_ecn_fallback",
        "net.ipv4.tcp_ehash_entries",
        "net.ipv4.tcp_fack",
        "net.ipv4.tcp_fastopen",
        "net.ipv4.tcp_fastopen_blackhole_timeout_sec",
        "net.ipv4.tcp_fastopen_key",
        "net.ipv4.tcp_fin_timeout",
        "net.ipv4.tcp_frto",
        "net.ipv4.tcp_fwmark_accept",
        "net.ipv4.tcp_invalid_ratelimit",
        "net.ipv4.tcp_keepalive_intvl",
        "net.ipv4.tcp_keepalive_probes",
        "net.ipv4.tcp_keepalive_time",
        "net.ipv4.tcp_l3mdev_accept",
        "net.ipv4.tcp_limit_output_bytes",
        "net.ipv4.tcp_low_latency",
        "net.ipv4.tcp_max_orphans",
        "net.ipv4.tcp_max_reordering",
        "net.ipv4.tcp_max_syn_backlog",
        "net.ipv4.tcp_max_tw_buckets",
        "net.ipv4.tcp_mem",
        "net.ipv4.tcp_migrate_req",
        "net.ipv4.tcp_min_rtt_wlen",
        "net.ipv4.tcp_min_snd_mss",
        "net.ipv4.tcp_min_tso_segs",
        "net.ipv4.tcp_moderate_rcvbuf",
        "net.ipv4.tcp_mtu_probe_floor",
        "net.ipv4.tcp_mtu_probing",
        "net.ipv4.tcp_no_metrics_save",
        "net.ipv4.tcp_no_ssthresh_metrics_save",
        "net.ipv4.tcp_notsent_lowat",
        "net.ipv4.tcp_orphan_retries",
        "net.ipv4.tcp_pacing_ca_ratio",
        "net.ipv4.tcp_pacing_ss_ratio",
        "net.ipv4.tcp_pingpong_thresh",
        "net.ipv4.tcp_plb_cong_thresh",
        "net.ipv4.tcp_plb_enabled",
        "net.ipv4.tcp_plb_idle_rehash_rounds",
        "net.ipv4.tcp_plb_rehash_rounds",
        "net.ipv4.tcp_plb_suspend_rto_sec",
        "net.ipv4.tcp_probe_interval",
        "net.ipv4.tcp_probe_threshold",
        "net.ipv4.tcp_recovery",
        "net.ipv4.tcp_reflect_tos",
        "net.ipv4.tcp_reordering",
        "net.ipv4.tcp_retrans_collapse",
        "net.ipv4.tcp_retries1",
        "net.ipv4.tcp_retries2",
        "net.ipv4.tcp_rfc1337",
        "net.ipv4.tcp_rmem",
        "net.ipv4.tcp_rto_min_us",
        "net.ipv4.tcp_sack",
        "net.ipv4.tcp_shrink_window",
        "net.ipv4.tcp_slow_start_after_idle",
        "net.ipv4.tcp_stdurg",
        "net.ipv4.tcp_syn_linear_timeouts",
        "net.ipv4.tcp_syn_retries",
        "net.ipv4.tcp_synack_retries",
        "net.ipv4.tcp_syncookies",
        "net.ipv4.tcp_thin_linear_timeouts",
        "net.ipv4.tcp_timestamps",
        "net.ipv4.tcp_tso_rtt_log",
        "net.ipv4.tcp_tso_win_divisor",
        "net.ipv4.tcp_tw_reuse",
        "net.ipv4.tcp_tw_reuse_delay",
        "net.ipv4.tcp_window_scaling",
        "net.ipv4.tcp_wmem",
        "net.ipv4.tcp_workaround_signed_windows",
        "net.ipv4.udp_child_hash_entries",
        "net.ipv4.udp_early_demux",
        "net.ipv4.udp_hash_entries",
        "net.ipv4.udp_l3mdev_accept",
        "net.ipv4.udp_mem",
        "net.ipv4.udp_rmem_min",
        "net.ipv4.udp_wmem_min",
        "net.ipv4.xfrm4_gc_thresh",
        "net.ipv6.anycast_src_echo_reply",
        "net.ipv6.auto_flowlabels",
        "net.ipv6.bindv6only",
        "net.ipv6.calipso_cache_bucket_size",
        "net.ipv6.calipso_cache_enable",
        "net.ipv6.conf.default.accept_dad",
        "net.ipv6.conf.default.accept_ra",
        "net.ipv6.conf.default.accept_ra_defrtr",
        "net.ipv6.conf.default.accept_ra_from_local",
        "net.ipv6.conf.default.accept_ra_min_hop_limit",
        "net.ipv6.conf.default.accept_ra_min_lft",
        "net.ipv6.conf.default.accept_ra_mtu",
        "net.ipv6.conf.default.accept_ra_pinfo",
        "net.ipv6.conf.default.accept_ra_rt_info_max_plen",
        "net.ipv6.conf.default.accept_ra_rt_info_min_plen",
        "net.ipv6.conf.default.accept_ra_rtr_pref",
        "net.ipv6.conf.default.accept_redirects",
        "net.ipv6.conf.default.accept_source_route",
        "net.ipv6.conf.default.accept_untracked_na",
        "net.ipv6.conf.default.addr_gen_mode",
        "net.ipv6.conf.default.autoconf",
        "net.ipv6.conf.default.dad_transmits",
        "net.ipv6.conf.default.disable_ipv6",
        "net.ipv6.conf.default.disable_policy",
        "net.ipv6.conf.default.drop_unicast_in_l2_multicast",
        "net.ipv6.conf.default.drop_unsolicited_na",
        "net.ipv6.conf.default.enhanced_dad",
        "net.ipv6.conf.default.force_mld_version",
        "net.ipv6.conf.default.force_tllao",
        "net.ipv6.conf.default.forwarding",
        "net.ipv6.conf.default.hop_limit",
        "net.ipv6.conf.default.ignore_routes_with_linkdown",
        "net.ipv6.conf.default.ioam6_enabled",
        "net.ipv6.conf.default.ioam6_id",
        "net.ipv6.conf.default.ioam6_id_wide",
        "net.ipv6.conf.default.keep_addr_on_down",
        "net.ipv6.conf.default.max_addresses",
        "net.ipv6.conf.default.max_desync_factor",
        "net.ipv6.conf.default.mc_forwarding",
        "net.ipv6.conf.default.mldv1_unsolicited_report_interval",
        "net.ipv6.conf.default.mldv2_unsolicited_report_interval",
        "net.ipv6.conf.default.mtu",
        "net.ipv6.conf.default.ndisc_evict_nocarrier",
        "net.ipv6.conf.default.ndisc_notify",
        "net.ipv6.conf.default.ndisc_tclass",
        "net.ipv6.conf.default.proxy_ndp",
        "net.ipv6.conf.default.ra_defrtr_metric",
        "net.ipv6.conf.default.ra_honor_pio_life",
        "net.ipv6.conf.default.ra_honor_pio_pflag",
        "net.ipv6.conf.default.regen_max_retry",
        "net.ipv6.conf.default.regen_min_advance",
        "net.ipv6.conf.default.router_probe_interval",
        "net.ipv6.conf.default.router_solicitation_delay",
        "net.ipv6.conf.default.router_solicitation_interval",
        "net.ipv6.conf.default.router_solicitation_max_interval",
        "net.ipv6.conf.default.router_solicitations",
        "net.ipv6.conf.default.rpl_seg_enabled",
        "net.ipv6.conf.default.seg6_enabled",
        "net.ipv6.conf.default.seg6_require_hmac",
        "net.ipv6.conf.default.stable_secret",
        "net.ipv6.conf.default.suppress_frag_ndisc",
        "net.ipv6.conf.default.temp_prefered_lft",
        "net.ipv6.conf.default.temp_valid_lft",
        "net.ipv6.conf.default.use_oif_addrs_only",
        "net.ipv6.conf.default.use_tempaddr",
        "net.ipv6.fib_multipath_hash_fields",
        "net.ipv6.fib_multipath_hash_policy",
        "net.ipv6.fib_notify_on_flag_change",
        "net.ipv6.flowlabel_consistency",
        "net.ipv6.flowlabel_reflect",
        "net.ipv6.flowlabel_state_ranges",
        "net.ipv6.fwmark_reflect",
        "net.ipv6.icmp.echo_ignore_all",
        "net.ipv6.icmp.echo_ignore_anycast",
        "net.ipv6.icmp.echo_ignore_multicast",
        "net.ipv6.icmp.error_anycast_as_unicast",
        "net.ipv6.icmp.ratelimit",
        "net.ipv6.icmp.ratemask",
        "net.ipv6.idgen_delay",
        "net.ipv6.idgen_retries",
        "net.ipv6.ioam6_id",
        "net.ipv6.ioam6_id_wide",
        "net.ipv6.ip6frag_high_thresh",
        "net.ipv6.ip6frag_low_thresh",
        "net.ipv6.ip6frag_secret_interval",
        "net.ipv6.ip6frag_time",
        "net.ipv6.ip_nonlocal_bind",
        "net.ipv6.max_dst_opts_length",
        "net.ipv6.max_dst_opts_number",
        "net.ipv6.max_hbh_length",
        "net.ipv6.max_hbh_opts_number",
        "net.ipv6.mld_max_msf",
        "net.ipv6.mld_qrv",
        "net.ipv6.neigh.default.anycast_delay",
        "net.ipv6.neigh.default.app_solicit",
        "net.ipv6.neigh.default.base_reachable_time",
        "net.ipv6.neigh.default.base_reachable_time_ms",
        "net.ipv6.neigh.default.delay_first_probe_time",
        "net.ipv6.neigh.default.gc_interval",
        "net.ipv6.neigh.default.gc_stale_time",
        "net.ipv6.neigh.default.gc_thresh1",
        "net.ipv6.neigh.default.gc_thresh2",
        "net.ipv6.neigh.default.gc_thresh3",
        "net.ipv6.neigh.default.interval_probe_time_ms",
        "net.ipv6.neigh.default.locktime",
        "net.ipv6.neigh.default.mcast_resolicit",
        "net.ipv6.neigh.default.mcast_solicit",
        "net.ipv6.neigh.default.proxy_delay",
        "net.ipv6.neigh.default.proxy_qlen",
        "net.ipv6.neigh.default.retrans_time",
        "net.ipv6.neigh.default.retrans_time_ms",
        "net.ipv6.neigh.default.ucast_solicit",
        "net.ipv6.neigh.default.unres_qlen",
        "net.ipv6.neigh.default.unres_qlen_bytes",
        "net.ipv6.route.flush",
        "net.ipv6.route.gc_elasticity",
        "net.ipv6.route.gc_interval",
        "net.ipv6.route.gc_min_interval",
        "net.ipv6.route.gc_min_interval_ms",
        "net.ipv6.route.gc_thresh",
        "net.ipv6.route.gc_timeout",
        "net.ipv6.route.max_size",
        "net.ipv6.route.min_adv_mss",
        "net.ipv6.route.mtu_expires",
        "net.ipv6.route.skip_notify_on_dev_down",
        "net.ipv6.seg6_flowlabel",
        "net.ipv6.xfrm6_gc_thresh",
        "net.mptcp.add_addr_timeout",
        "net.mptcp.allow_join_initial_addr_port",
        "net.mptcp.available_schedulers",
        "net.mptcp.blackhole_timeout",
        "net.mptcp.checksum_enabled",
        "net.mptcp.close_timeout",
        "net.mptcp.enabled",
        "net.mptcp.pm_type",
        "net.mptcp.scheduler",
        "net.mptcp.stale_loss_cnt",
        "net.mptcp.syn_retrans_before_tcp_fallback",
        "net.netfilter.nf_hooks_lwtunnel",
        "net.netfilter.nf_log.0",
        "net.netfilter.nf_log.1",
        "net.netfilter.nf_log.10",
        "net.netfilter.nf_log.2",
        "net.netfilter.nf_log.3",
        "net.netfilter.nf_log.4",
        "net.netfilter.nf_log.5",
        "net.netfilter.nf_log.6",
        "net.netfilter.nf_log.7",
        "net.netfilter.nf_log.8",
        "net.netfilter.nf_log.9",
        "net.netfilter.nf_log_all_netns",
        "net.unix.max_dgram_qlen"
    ],
    "sunrpc": [
        "sunrpc.max_resvport",
        "sunrpc.min_resvport",
        "sunrpc.nfs_debug",
        "sunrpc.nfsd_debug",
        "sunrpc.nlm_debug",
        "sunrpc.rpc_debug",
        "sunrpc.tcp_fin_timeout",
        "sunrpc.tcp_max_slot_table_entries",
        "sunrpc.tcp_slot_table_entries",
        "sunrpc.transports",
        "sunrpc.udp_slot_table_entries"
    ],
    "user": [
        "user.max_cgroup_namespaces",
        "user.max_fanotify_groups",
        "user.max_fanotify_marks",
        "user.max_inotify_instances",
        "user.max_inotify_watches",
        "user.max_ipc_namespaces",
        "user.max_mnt_namespaces",
        "user.max_net_namespaces",
        "user.max_pid_namespaces",
        "user.max_time_namespaces",
        "user.max_user_namespaces",
        "user.max_uts_namespaces"
    ],
    "vm": [
        "vm.admin_reserve_kbytes",
        "vm.compact_memory",
        "vm.compact_unevictable_allowed",
        "vm.compaction_proactiveness",
        "vm.dirty_background_bytes",
        "vm.dirty_background_ratio",
        "vm.dirty_bytes",
        "vm.dirty_expire_centisecs",
        "vm.dirty_ratio",
        "vm.dirty_writeback_centisecs",
        "vm.dirtytime_expire_seconds",
        "vm.drop_caches",
        "vm.enable_soft_offline",
        "vm.extfrag_threshold",
        "vm.hugetlb_optimize_vmemmap",
        "vm.hugetlb_shm_group",
        "vm.laptop_mode",
        "vm.legacy_va_layout",
        "vm.lowmem_reserve_ratio",
        "vm.max_map_count",
        "vm.memfd_noexec",
        "vm.memory_failure_early_kill",
        "vm.memory_failure_recovery",
        "vm.min_free_kbytes",
        "vm.min_slab_ratio",
        "vm.min_unmapped_ratio",
        "vm.mmap_min_addr",
        "vm.mmap_rnd_bits",
        "vm.mmap_rnd_compat_bits",
        "vm.nr_hugepages",
        "vm.nr_hugepages_mempolicy",
        "vm.nr_overcommit_hugepages",
        "vm.numa_stat",
        "vm.numa_zonelist_order",
        "vm.oom_dump_tasks",
        "vm.oom_kill_allocating_task",
        "vm.overcommit_kbytes",
        "vm.overcommit_memory",
        "vm.overcommit_ratio",
        "vm.page-cluster",
        "vm.page_lock_unfairness",
        "vm.panic_on_oom",
        "vm.percpu_pagelist_high_fraction",
        "vm.stat_interval",
        "vm.stat_refresh",
        "vm.swappiness",
        "vm.unprivileged_userfaultfd",
        "vm.user_reserve_kbytes",
        "vm.vfs_cache_pressure",
        "vm.watermark_boost_factor",
        "vm.watermark_scale_factor",
        "vm.zone_reclaim_mode"
    ]
}

==> Data/sysctl_analysis/sysctl_analysis_v1.csv <==
sysctl,End Year,Start Year,Years,End Commit,Start Commit,Domain,"1:BUG, 0: Fixed",years,bugFix,bugAdd,PotentialBUG,"Motivation(0/1/2), 0:Hardware/Scale Mismatch; 1:Workload-Specific Tuning; 2:Heuristics & Control",Motivation Detail
tcp_min_snd_mss,2019,2006,13,5f3e2bf008c2221478101ee72f5cb4654b9fc363,5d424d5a674f782d0659a3b66d951f412901faee,,78eb166cdefcc3221c8c7c1e2d514e91a2eb5014,3,2022,2019,0,2,"In some cases, it can be useful to increase the minimal value to a saner value."
dev_weight,2016,2005,11,3d48b53fb2ae37158e700ffef3f45461ff15c965,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,,bf955b5ab8f6f7b0632cdef8e36b14e4f6e77829,17,2022,2016,0,1,A good example use case are nodes acting as noSQL data bases with a large number of tiny requests and rather fewer but large packets as responses. It's affordable to have large budget and rx dev_weights for the requests. But as a side effect having this large a number on TX processed in one run can overwhelm drivers.
dev_weight_rx_bias,2016,2005,11,3d48b53fb2ae37158e700ffef3f45461ff15c965,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,,bf955b5ab8f6f7b0632cdef8e36b14e4f6e77829,17,2022,2016,0,1,A good example use case are nodes acting as noSQL data bases with a large number of tiny requests and rather fewer but large packets as responses. It's affordable to have large budget and rx dev_weights for the requests. But as a side effect having this large a number on TX processed in one run can overwhelm drivers.
dev_weight_tx_bias,2016,2005,11,3d48b53fb2ae37158e700ffef3f45461ff15c965,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,,bf955b5ab8f6f7b0632cdef8e36b14e4f6e77829,17,2022,2016,0,1,A good example use case are nodes acting as noSQL data bases with a large number of tiny requests and rather fewer but large packets as responses. It's affordable to have large budget and rx dev_weights for the requests. But as a side effect having this large a number on TX processed in one run can overwhelm drivers.
max_skb_frags,2016,2005,11,5f74f82ea34c0da80ea0b49192bb5ea06e063593,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,,657b991afb89d25fe6c4783b1b75a8ad4563670d,6,2022,2016,0,0,Devices may have limits on the number of fragments in an skb they support. Current codebase uses a constant as maximum for number of fragments one skb can hold and use. When enabling scatter/gather and running traffic with many small messages the codebase uses the maximum number of fragments and may thereby violate the max for certain devices.
tcp_mtu_probe_floor,2019,2008,11,c04b79b6cfd714144f6a2cf359603d82ee631e62,ce55dd3610f7ac29bf8d159c2e2ace9aaf2c3038,,8e92d4423615a5257d0d871fc067aa561f597deb,,2022,2019,0,0,"The current implementation of TCP MTU probing can considerably underestimate the MTU on lossy connections allowing the MSS to get down to 48. We have found that in almost all of these cases on our networks these paths can handle much larger MTUs meaning the connections are being artificially limited. Even though TCP MTU probing can raise the MSS back up we have seen this not to be the case causing connections to be ""stuck"" with an MSS of 48 when heavy loss is present. Prior to pushing out this change we could not keep TCP MTU probing enabled b/c of the above reasons. Now with a reasonble floor set we've had it enabled for the past 6 months."
watermark_scale_factor,2016,2005,11,795ae7a0de6b834a0cc202aa55c190ef81496665,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,,1,,,,1,0,"In machines with 140G of memory and enterprise flash storage, we have seen read and write bursts routinely exceed the kswapd watermarks and cause thundering herds in direct reclaim. Unfortunately, the only way to tune kswapd aggressiveness is through adjusting min_free_kbytes - the system's emergency reserves - which is entirely unrelated to the system's latency requirements. In order to get kswapd to maintain a 250M buffer of free memory, the emergency reserves need to be set to 1G. That is a lot of memory wasted for no good reason. On the other hand, it's reasonable to assume that allocation bursts and overall allocation concurrency scale with memory capacity, so it makes sense to make kswapd aggressiveness a function of that as well. Change the kswapd watermark scale factor from the currently fixed 25% of the tunable emergency reserve to a tunable 0.1% of memory. Beyond 1G of memory, this will produce bigger watermark steps than the current formula in default settings. Ensure that the new formula never chooses steps smaller than that, i.e. 25% of the emergency reserve. On a 140G machine, this raises the default watermark steps - the distance between min and low, and low and high - from 16M to 143M."
netdev_budget_usecs,2017,2008,9,7acf8a1e8a28b3d7407a8d8061a7d0766cfac2f4,24f8b2385e03a4f4c8dac513d03b5eaa475822b9,,1,,,,1,0,"Constants used for tuning are generally a bad idea, especially as hardware changes over time. Replace the constant 2 jiffies with sysctl variable netdev_budget_usecs to enable sysadmins to tune the softirq processing. Also document the variable."
tcp_max_reordering,2014,2005,9,dca145ffaa8d39ea1904491ac81b92b7049372c0,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,,a11e5b3e7a59fde1a90b0eaeaa82320495cf8cae,,2022,2014,0,0,"For example, a very fast machine might tune this to 1000 microseconds, while my regression testing 486DX-25 needs it to be 4000 microseconds on a nearly idle network to prevent time_squeeze from being incremented."
sched_rr_timeslice_ms,2013,2005,8,ce0dbbbb30aee6a835511d5be446462388ba9eee,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,,1,,,,1,2,"While testing upcoming Yaogong patch (converting out of order queue into an RB tree), I hit the max reordering level of linux TCP stack. Reordering level was limited to 127 for no good reason, and some network setups [1] can easily reach this limit and get limited throughput. Allow a new max limit of 300, and add a sysctl to allow admins to even allow bigger (or lower) values if needed."
max_pages_limit,2024,2018,6,2b3933b1e0a0a4b758fbc164bb31db0c113a7e2c,5da784cce4308ae10a79e3c8c41b13fb9568e4e0,,1,,,,1,1,"Introduce the capability to dynamically configure the max pages limit (FUSE_MAX_MAX_PAGES) through a sysctl. This allows system administrators to dynamically set the maximum number of pages that can be used for servicing requests in fuse. Previously, this is gated by FUSE_MAX_MAX_PAGES which is statically set to 256 pages. One result of this is that the buffer size for a write request is limited to 1 MiB on a 4k-page system."
extfrag_threshold,2010,2005,5,5e7719058079a1423ccce56148b0aaa56b2df821,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,,1,,,,1,2,"The kernel applies some heuristics when deciding if memory should be compacted or reclaimed to satisfy a high-order allocation. One of these is based on the fragmentation. If the index is below 500, memory will not be compacted. This choice is arbitrary and not based on data. To help optimise the system and set a sensible default for this value, this patch adds a sysctl extfrag_threshold. The kernel will only compact memory if the fragmentation index is above the extfrag_threshold."
tcp_pingpong_thresh,2023,2019,4,562b1fdf061bff9394ccd884456ed1173c224fdc,4a41f453bedfd5e9cd040bad509d9da49feb3e2c,,0,,,,0,1,"TCP pingpong threshold is 1 by default. But some applications, like SQL DB may prefer a higher pingpong threshold to activate delayed acks in quick ack mode for better performance. The pingpong threshold and related code were changed to 3 in the year 2019 in: commit 4a41f45 (""tcp: change pingpong threshold to 3"") And reverted to 1 in the year 2022 in: commit 4d8f24e (""Revert ""tcp: change pingpong threshold to 3"""") There is no single value that fits all applications. Add net.ipv4.tcp_pingpong_thresh sysctl tunable, so it can be tuned for optimal performance based on the application needs."
dirty_background_bytes,2009,2005,4,2da02997e08d3efe8174c7a47696e6f7cbe69ba9,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,,1,,,,1,0,"With growing memory capacities of individual machines, it's no longer sufficient to specify dirty thresholds as a percentage of the amount of dirtyable memory over the entire system."
dirty_bytes,2009,2005,4,2da02997e08d3efe8174c7a47696e6f7cbe69ba9,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,,1,,,,1,0,"With growing memory capacities of individual machines, it's no longer sufficient to specify dirty thresholds as a percentage of the amount of dirtyable memory over the entire system."
mem_pcpu_rsv,2024,2022,2,12a686c2e761f1f1f6e6e2117a9ab9c6de2ac8a7,3cd3399dd7a84ada85cb839989cdf7310e302c7d,,0,,,,0,0,"If increasing the per-cpu cache size from 1MB to e.g. 16MB, changes to sk->sk_prot->memory_allocated can be further reduced. Performance may be improved on system with many cores."
watermark_boost_factor,2018,2016,2,1c30844d2dfe272d58c8fc000960b835d13aa2ac,795ae7a0de6b834a0cc202aa55c190ef81496665,,1,,,,1,2,"An external fragmentation event was previously described as When the page allocator fragments memory, it records the event using the mm_page_alloc_extfrag event. If the fallback_order is smaller than a pageblock order (order-9 on 64-bit x86) then it's considered an event that will cause external fragmentation issues in the future. The kernel reduces the probability of such events by increasing the watermark sizes by calling set_recommended_min_free_kbytes early in the lifetime of the system. This works reasonably well in general but if there are enough sparsely populated pageblocks then the problem can still occur as enough memory is free overall and kswapd stays asleep. This patch introduces a watermark_boost_factor sysctl that allows a zone watermark to be temporarily boosted when an external fragmentation causing events occurs. The boosting will stall allocations that would decrease free memory below the boosted low watermark and kswapd is woken if the calling context allows to reclaim an amount of memory relative to the size of the high watermark and the watermark_boost_factor until the boost is cleared. When kswapd finishes, it wakes kcompactd at the pageblock order to clean some of the pageblocks that may have been affected by the fragmentation event. kswapd avoids any writeback, slab shrinkage and swap from reclaim context during this operation to avoid excessive system disruption in the name of fragmentation avoidance. Care is taken so that kswapd will do normal reclaim work if the system is really low on memory."
netdev_budget,2006,2005,1,51b0bdedb8e784d0d969a6b77151911130812400,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,,0,,,,0,2,"Separate out the two uses of netdev_max_backlog. One controls the upper bound on packets processed per softirq, the new name for this is netdev_budget; the other controls the limit on packets queued via netif_rx. Increase the max_backlog default to account for faster processors."
min_slab_ratio,2006,2005,1,0ff38490c836dc379ff7ec45b10a15a662f4e5f6,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,,1,,,,1,0,"Currently one can enable slab reclaim by setting an explicit option in /proc/sys/vm/zone_reclaim_mode. Slab reclaim is then used as a final option if the freeing of unmapped file backed pages is not enough to free enough pages to allow a local allocation. However, that means that the slab can grow excessively and that most memory of a node may be used by slabs. We have had a case where a machine with 46GB of memory was using 40-42GB for slab. Zone reclaim was effective in dealing with pagecache pages. However, slab reclaim was only done during global reclaim (which is a bit rare on NUMA systems)."
min_unmapped_ratio,2006,2005,1,9614634fe6a138fd8ae044950700d2af8d203f97,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,,1,,,,1,0,It turns out that it is advantageous to leave a small portion of unmapped file backed pages if all of a zone's pages (or almost all pages) are allocated and so the page allocator has to go off-node. This allows recently used file I/O buffers to stay on the node and reduces the times that zone reclaim is invoked if file I/O occurs when we run out of memory in a zone. The problem is that zone reclaim runs too frequently when the page cache is used for file I/O (read write and therefore unmapped pages!) alone and we have almost all pages of the zone allocated. Zone reclaim may remove 32 unmapped pages. File I/O will use these pages for the next read/write requests and the unmapped pages increase. After the zone has filled up again zone reclaim will remove it again after only 32 pages. This cycle is too inefficient and there are potentially too many zone reclaim cycles. With the 1% boundary we may still remove all unmapped pages for file I/O in zone reclaim pass. However. it will take a large number of read and writes to get back to 1% again where we trigger zone reclaim again. The zone reclaim 2.6.16/17 does not show this behavior because we have a 30 second timeout.
bpf_jit_limit,,,0,,,,0,,,,0,,
busy_poll,,,0,,,,1,,,,1,,
busy_read,,,0,,,,1,,,,1,,
flow_limit_cpu_bitmap,,,0,,,,0,,,,0,,
flow_limit_table_len,,,0,,,,0,,,,0,,
gro_normal_batch,,,0,,,,0,,,,0,,
netdev_max_backlog,,,0,,,,0,,,,0,,
rps_sock_flow_entries,,,0,,,,0,,,,0,,
skb_defer_max,,,0,,,,0,,,,0,,
somaxconn,,,0,,,,3c9ba81d72047f2e81bb535d42856517b613aba7,,,,0,,
cipso_cache_bucket_size,,,0,,,,0,,,,0,,
inet_peer_maxttl,,,0,,,,0,,,,0,,
inet_peer_minttl,,,0,,,,0,,,,0,,
inet_peer_threshold,,,0,,,,0,,,,0,,
ip_default_ttl,,,0,,,,0,,,,0,,
ipfrag_high_thresh,,,0,,,,0,,,,0,,
ipfrag_low_thresh,,,0,,,,0,,,,0,,
ipfrag_max_dist,,,0,,,,0,,,,0,,
ipfrag_secret_interval,,,0,,,,0,,,,0,,
ipfrag_time,,,0,,,,0,,,,0,,
anycast_delay,,,0,,,,0,,,,0,,
base_reachable_time,,,0,,,,0,,,,0,,
base_reachable_time_ms,,,0,,,,0,,,,0,,
delay_first_probe_time,,,0,,,,0,,,,0,,
gc_interval,,,0,,,,0,,,,0,,
gc_stale_time,,,0,,,,0,,,,0,,
gc_thresh1,,,0,,,,0,,,,0,,
gc_thresh2,,,0,,,,0,,,,0,,
gc_thresh3,,,0,,,,0,,,,0,,
interval_probe_time_ms,,,0,,,,0,,,,0,,
locktime,,,0,,,,0,,,,0,,
proxy_delay,,,0,,,,0,,,,0,,
proxy_qlen,,,0,,,,0,,,,0,,
retrans_time,,,0,,,,0,,,,0,,
retrans_time_ms,,,0,,,,0,,,,0,,
unres_qlen,,,0,,,,0,,,,0,,
unres_qlen_bytes,,,0,,,,0,,,,0,,
gc_interval,,,0,,,,0,,,,0,,
gc_min_interval,,,0,,,,0,,,,0,,
gc_min_interval_ms,,,0,,,,0,,,,0,,
gc_thresh,,,0,,,,0,,,,0,,
gc_timeout,,,0,,,,0,,,,0,,
max_size,,,0,,,,0,,,,0,,
min_pmtu,,,0,,,,0,,,,0,,
tcp_child_ehash_entries,,,0,,,,0,,,,0,,
tcp_comp_sack_delay_ns,,,0,6d82aa242092d73c6d2e210cfaf0ebfbe6de1ccf,5d9f4262b7ea41ca9981cc790e37cca6e37c789e,,0,,,,0,,
tcp_comp_sack_nr,,,0,9c21d2fc41c0c8930600c9dd83eadac2e336fcfa,5d9f4262b7ea41ca9981cc790e37cca6e37c789e,,0,,,,0,,
tcp_comp_sack_slack_ns,,,0,,,,0,,,,0,,
tcp_max_orphans,,,0,,,,0,,,,0,,
tcp_max_tw_buckets,,,0,,,,0,,,,0,,
tcp_mem,,,0,,,,0,,,,0,,
tcp_min_rtt_wlen,,,0,,,,0,,,,0,,
tcp_plb_idle_rehash_rounds,,,0,,,,0,,,,0,,
tcp_plb_rehash_rounds,,,0,,,,0,,,,0,,
tcp_probe_interval,,,0,,,,0,,,,0,,
tcp_probe_threshold,,,0,,,,0,,,,0,,
tcp_syn_linear_timeouts,,,0,,,,0,,,,0,,
tcp_tw_reuse_delay,,,0,,,,0,,,,0,,
udp_mem,,,0,,,,0,,,,0,,
udp_rmem_min,,,0,,,,0,,,,0,,
udp_wmem_min,,,0,,,,0,,,,0,,
stale_loss_cnt,,,0,,,,0,,,,0,,
syn_retrans_before_tcp_fallback,,,0,,,,0,,,,0,,
admin_reserve_kbytes,,,0,,,,1,,,,1,,
dirty_background_ratio,,,0,,,,1,,,,1,,
dirty_expire_centisecs,,,0,,,,1,,,,1,,
dirty_ratio,,,0,,,,1,,,,1,,
dirty_writeback_centisecs,,,0,,,,1,,,,1,,
lowmem_reserve_ratio,,,0,,,,0,,,,0,,
max_map_count,,,0,,,,1,,,,1,,
min_free_kbytes,,,0,,,,1,,,,1,,
nr_hugepages,,,0,,,,0,,,,0,,
nr_hugepages_mempolicy,,,0,,,,0,,,,0,,
nr_overcommit_hugepages,,,0,,,,0,,,,0,,
overcommit_kbytes,,,0,,,,1,,,,1,,
overcommit_ratio,,,0,,,,1,,,,1,,
percpu_pagelist_high_fraction,,,0,,,,1,,,,1,,
user_reserve_kbytes,,,0,,,,1,,,,1,,
speed_limit_max,,,0,,,,1,,,,1,,
speed_limit_min,,,0,,,,1,,,,1,,
max_user_watches,,,0,,,,1,,,,1,,
max_queued_events,,,0,,,,1,,,,1,,
queues_max,,,0,,,,1,,,,1,,
nfs_congestion_kb,,,0,,,,1,,,,1,,
nfs_mountpoint_timeout,,,0,,,,1,,,,1,,
max_lock_depth,,,0,,,,1,,,,1,,
max_rcu_stall_to_panic,,,0,,,,1,,,,1,,
numa_balancing_promote_rate_limit_MBps,,,0,,,,1,,,,1,,
sched_cfs_bandwidth_slice_us,,,0,,,,1,,,,1,,
sched_deadline_period_max_us,,,0,,,,1,,,,1,,
sched_deadline_period_min_us,,,0,,,,1,,,,1,,
sched_rt_period_us,,,0,,,,1,,,,1,,
sched_rt_runtime_us,,,0,,,,1,,,,1,,
sched_util_clamp_max,,,0,,,,1,,,,1,,
sched_util_clamp_min,,,0,,,,1,,,,1,,
sched_util_clamp_min_rt_default,,,0,,,,1,,,,1,,
rmem_default,2024,2005,19,19249c0724f2048ab68179eac69004947b07d431,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,1,1227c1771dd2ad44318aa3ab9e3a293b3f34ff2a,,2022,,0,,
rmem_max,2024,2005,19,19249c0724f2048ab68179eac69004947b07d431,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,1,1227c1771dd2ad44318aa3ab9e3a293b3f34ff2a,,2022,,0,,
wmem_default,2024,2005,19,19249c0724f2048ab68179eac69004947b07d431,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,1,1227c1771dd2ad44318aa3ab9e3a293b3f34ff2a,,2022,,0,,
wmem_max,2024,2005,19,19249c0724f2048ab68179eac69004947b07d431,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,1,1227c1771dd2ad44318aa3ab9e3a293b3f34ff2a,,2022,,0,,
tcp_rto_min_us,2024,2005,19,f086edef71be7174a16c1ed67ac65a085cda28b1,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,1,0,,,,0,,
optmem_max,2023,2005,18,f5769faeec36b9d5b9df2c3e4f05a76d04ffd9c9,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,1,0,,,,0,,
min_adv_mss,2022,2005,17,2e9589ff809e9232f689acd51da73390e135146a,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,1,1,,,,1,,
mtu_expires,2022,2005,17,1135fad204805518462c1f0caaca6bcd52ba78cf,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,1,1,,,,1,,
tcp_adv_win_scale,2017,2005,12,94f0893e0c27219f4a726932618505aab6795973,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,1,36eeee75ef0157e42fb6593dcc65daab289b559e,17,2022,2005,0,,
tcp_app_win,2017,2005,12,0c12654ac6d9004b9538b2a969b2b59e9a5ed831,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,1,02ca527ac5581cf56749db9fd03d854e842253dd,17,2022,2005,0,,
tcp_challenge_ack_limit,2017,2005,12,b530b68148301d73775cd27cc136ce4dd5738ae8,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,1,db3815a2fa691da145cfbe834584f31ad75df9ff,10,2022,2012,0,,
tcp_frto,2017,2005,12,af9b69a7a6ca6b817e8d6f416e7aa5b2a5bf1d91,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,1,0,,,,0,,
tcp_rmem,2017,2005,12,356d1833b638bd465672aefeb71def3ab93fc17d,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,1,0,,,,0,,
tcp_thin_linear_timeouts,2017,2005,12,2c04ac8ae0b61e0780a30b7069a11bb202b21f26,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,1,7c6f2a86ca590d5187a073d987e9599985fb1c7c,17,2022,2005,0,,
tcp_tso_win_divisor,2017,2005,12,d06a99045837d3f4d5431793c4c390b0daf2a08d,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,1,0,,,,0,,
tcp_wmem,2017,2005,12,356d1833b638bd465672aefeb71def3ab93fc17d,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,1,0,,,,0,,
igmp_max_memberships,2016,2005,11,815c52700746cdcc0874a33390bac334a4b90107,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,1,6305d821e3b9b5379d348528e5b5faf316383bc2,17,2022,2005,0,,
igmp_max_msf,2016,2005,11,815c52700746cdcc0874a33390bac334a4b90107,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,1,6ae0f2e553737b8cce49a1372573c81130ffa80e,17,2022,2005,0,,
tcp_max_syn_backlog,2016,2005,11,fee83d097b1620530f23bf6063f4ea251ba9c8c7,0e87506fcc734647c7b2497eee4eb81e785c857a,1,0,,,,0,,
tcp_orphan_retries,2016,2005,11,c402d9beffb6141ab2e4d2ad8be71128803a28ca,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,1,0,,,,0,,
tcp_reordering,2016,2005,11,1043e25ff96a1efc7bd34d11f5f32203a28a3bd7,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,1,46778cd16e6a5ad1b2e3a91f6c057c907379418e,17,2022,2005,0,,
tcp_retries1,2016,2005,11,ae5c3f406cffe15ffd2aa544961b7cd027468d46,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,1,0,,,,0,,
tcp_retries2,2016,2005,11,c6214a97c86c660de4f7ddb8eed925192e646161,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,1,0,,,,0,,
tcp_syn_retries,2016,2005,11,6fa251663069e05daadd1666cbf3b658bf840ea4,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,1,0,,,,0,,
tcp_synack_retries,2016,2005,11,6fa251663069e05daadd1666cbf3b658bf840ea4,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,1,0,,,,0,,
tcp_min_tso_segs,2017,2013,4,26e9596e5b8f11025b57b12e7265df649129ab00,95bd09eb27507691520d39ee1044d6ad831c1168,1,e0bb4ab9dfddd872622239f49fb2bd403b70853b,9,2022,2013,0,,
icmp_ratelimit,2008,2005,3,68528f09980a60c8df046d16336333cac4fc0c32,1da177e4c3f41524e886b7f1b8a0c1fc7321cac2,1,0,,,,0,,
tcp_pacing_ca_ratio,2017,2015,2,c26e91f8b9b8e1fd252e07c1f60e50220cd7ebab,43e122b014c955a33220fabbd09c4b5e4f422c3c,1,0,,,,0,,
tcp_pacing_ss_ratio,2017,2015,2,23a7102a2d1068508fa2a0ce593a0df7f8fdc0ac,43e122b014c955a33220fabbd09c4b5e4f422c3c,1,0,,,,0,,

==> Data/sysctl_analysis/sysfs.txt <==
/sys/accessibility
/sys/block
/sys/bus
/sys/class
/sys/devices
/sys/firmware
/sys/fs
/sys/kernel
/sys/module

==> Data/transition/per_task_data.txt <==
[Success!]       Target PID: 1116081 | Time: +24644043 ns | Waited: 24644043 ns | Type: Fast-Path
[Success!]       Target PID: 1116182 | Time: +25105900 ns | Waited: 25105900 ns | Type: Was-Blocked
[Success!]       Target PID: 1116144 | Time: +25947757 ns | Waited: 25947757 ns | Type: Fast-Path
[Success!]       Target PID: 1116068 | Time: +30136977 ns | Waited: 30136977 ns | Type: Fast-Path
[Success!]       Target PID: 1116070 | Time: +30140712 ns | Waited: 30140712 ns | Type: Fast-Path
[Success!]       Target PID: 1116071 | Time: +30141961 ns | Waited: 30141961 ns | Type: Fast-Path
[Success!]       Target PID: 1116082 | Time: +30180514 ns | Waited: 30180514 ns | Type: Fast-Path
[Success!]       Target PID: 1116085 | Time: +30189110 ns | Waited: 30189110 ns | Type: Fast-Path
[Success!]       Target PID: 1116091 | Time: +30208360 ns | Waited: 30208360 ns | Type: Fast-Path
[Success!]       Target PID: 1116094 | Time: +30218573 ns | Waited: 30218573 ns | Type: Fast-Path
[Success!]       Target PID: 1116097 | Time: +30227136 ns | Waited: 30227136 ns | Type: Fast-Path
[Success!]       Target PID: 1116098 | Time: +30228056 ns | Waited: 30228056 ns | Type: Fast-Path
[Success!]       Target PID: 1116099 | Time: +30229099 ns | Waited: 30229099 ns | Type: Fast-Path
[Success!]       Target PID: 1116100 | Time: +30230088 ns | Waited: 30230088 ns | Type: Fast-Path
[Success!]       Target PID: 1116102 | Time: +30235736 ns | Waited: 30235736 ns | Type: Fast-Path
[Success!]       Target PID: 1116104 | Time: +30241637 ns | Waited: 30241637 ns | Type: Fast-Path
[Success!]       Target PID: 1116106 | Time: +30248080 ns | Waited: 30248080 ns | Type: Fast-Path
[Success!]       Target PID: 1116107 | Time: +30249091 ns | Waited: 30249091 ns | Type: Fast-Path
[Success!]       Target PID: 1116109 | Time: +30253912 ns | Waited: 30253912 ns | Type: Fast-Path
[Success!]       Target PID: 1116110 | Time: +30255053 ns | Waited: 30255053 ns | Type: Fast-Path
[Success!]       Target PID: 1116112 | Time: +30262653 ns | Waited: 30262653 ns | Type: Fast-Path
[Success!]       Target PID: 1116114 | Time: +30267435 ns | Waited: 30267435 ns | Type: Fast-Path
[Success!]       Target PID: 1116116 | Time: +30271978 ns | Waited: 30271978 ns | Type: Fast-Path
[Success!]       Target PID: 1116118 | Time: +30276102 ns | Waited: 30276102 ns | Type: Fast-Path
[Success!]       Target PID: 1116119 | Time: +30277072 ns | Waited: 30277072 ns | Type: Fast-Path
[Success!]       Target PID: 1116120 | Time: +30278023 ns | Waited: 30278023 ns | Type: Fast-Path
[Success!]       Target PID: 1116121 | Time: +30278949 ns | Waited: 30278949 ns | Type: Fast-Path
[Success!]       Target PID: 1116123 | Time: +30283798 ns | Waited: 30283798 ns | Type: Fast-Path
[Success!]       Target PID: 1116124 | Time: +30284952 ns | Waited: 30284952 ns | Type: Fast-Path
[Success!]       Target PID: 1116125 | Time: +30286240 ns | Waited: 30286240 ns | Type: Fast-Path
[Success!]       Target PID: 1116126 | Time: +30287560 ns | Waited: 30287560 ns | Type: Fast-Path
[Success!]       Target PID: 1116128 | Time: +30293176 ns | Waited: 30293176 ns | Type: Fast-Path
[Success!]       Target PID: 1116131 | Time: +30301945 ns | Waited: 30301945 ns | Type: Fast-Path
[Success!]       Target PID: 1116132 | Time: +30302948 ns | Waited: 30302948 ns | Type: Fast-Path
[Success!]       Target PID: 1116133 | Time: +30304037 ns | Waited: 30304037 ns | Type: Fast-Path
[Success!]       Target PID: 1116134 | Time: +30305039 ns | Waited: 30305039 ns | Type: Fast-Path
[Success!]       Target PID: 1116135 | Time: +30306057 ns | Waited: 30306057 ns | Type: Fast-Path
[Success!]       Target PID: 1116136 | Time: +30307097 ns | Waited: 30307097 ns | Type: Fast-Path
[Success!]       Target PID: 1116139 | Time: +30315474 ns | Waited: 30315474 ns | Type: Fast-Path
[Success!]       Target PID: 1116140 | Time: +30316281 ns | Waited: 30316281 ns | Type: Fast-Path
[Success!]       Target PID: 1116143 | Time: +30324283 ns | Waited: 30324283 ns | Type: Fast-Path
[Success!]       Target PID: 1116145 | Time: +30326259 ns | Waited: 30326259 ns | Type: Fast-Path
[Success!]       Target PID: 1116146 | Time: +30327334 ns | Waited: 30327334 ns | Type: Fast-Path
[Success!]       Target PID: 1116150 | Time: +30339536 ns | Waited: 30339536 ns | Type: Fast-Path
[Success!]       Target PID: 1116151 | Time: +30340618 ns | Waited: 30340618 ns | Type: Fast-Path
[Success!]       Target PID: 1116152 | Time: +30341840 ns | Waited: 30341840 ns | Type: Fast-Path
[Success!]       Target PID: 1116161 | Time: +30372548 ns | Waited: 30372548 ns | Type: Fast-Path
[Success!]       Target PID: 1116164 | Time: +30381741 ns | Waited: 30381741 ns | Type: Fast-Path
[Success!]       Target PID: 1116166 | Time: +30386256 ns | Waited: 30386256 ns | Type: Fast-Path
[Success!]       Target PID: 1116167 | Time: +30387197 ns | Waited: 30387197 ns | Type: Fast-Path
[Success!]       Target PID: 1116168 | Time: +30388265 ns | Waited: 30388265 ns | Type: Fast-Path
[Success!]       Target PID: 1116169 | Time: +30389081 ns | Waited: 30389081 ns | Type: Fast-Path
[Success!]       Target PID: 1116170 | Time: +30390099 ns | Waited: 30390099 ns | Type: Fast-Path
[Success!]       Target PID: 1116172 | Time: +30394468 ns | Waited: 30394468 ns | Type: Fast-Path
[Success!]       Target PID: 1116173 | Time: +30395512 ns | Waited: 30395512 ns | Type: Fast-Path
[Success!]       Target PID: 1116175 | Time: +30400005 ns | Waited: 30400005 ns | Type: Fast-Path
[Success!]       Target PID: 1116179 | Time: +30411719 ns | Waited: 30411719 ns | Type: Fast-Path
[Success!]       Target PID: 1116180 | Time: +30412730 ns | Waited: 30412730 ns | Type: Fast-Path
[Success!]       Target PID: 1116181 | Time: +30413831 ns | Waited: 30413831 ns | Type: Fast-Path
[Success!]       Target PID: 1116183 | Time: +30416247 ns | Waited: 30416247 ns | Type: Fast-Path
[Success!]       Target PID: 1116184 | Time: +30417603 ns | Waited: 30417603 ns | Type: Fast-Path
[Success!]       Target PID: 1116186 | Time: +30421789 ns | Waited: 30421789 ns | Type: Fast-Path
[Success!]       Target PID: 1116187 | Time: +30422771 ns | Waited: 30422771 ns | Type: Fast-Path
[Success!]       Target PID: 1116190 | Time: +30430368 ns | Waited: 30430368 ns | Type: Fast-Path
[Success!]       Target PID: 1116192 | Time: +30434676 ns | Waited: 30434676 ns | Type: Fast-Path
[Success!]       Target PID: 1116193 | Time: +30435831 ns | Waited: 30435831 ns | Type: Fast-Path
[Success!]       Target PID: 1116194 | Time: +30437183 ns | Waited: 30437183 ns | Type: Fast-Path
[Success!]       Target PID: 1116196 | Time: +30442122 ns | Waited: 30442122 ns | Type: Fast-Path
[Success!]       Target PID: 1116197 | Time: +30443921 ns | Waited: 30443921 ns | Type: Fast-Path
[Success!]       Target PID: 1116088 | Time: +30874569 ns | Waited: 30874569 ns | Type: Was-Blocked
[Success!]       Target PID: 1116079 | Time: +30970792 ns | Waited: 30970792 ns | Type: Was-Blocked
[Success!]       Target PID: 1116084 | Time: +31977540 ns | Waited: 31977540 ns | Type: Was-Blocked
[Success!]       Target PID: 1116177 | Time: +35041897 ns | Waited: 35041897 ns | Type: Was-Blocked
[Success!]       Target PID: 1116153 | Time: +36016815 ns | Waited: 36016815 ns | Type: Was-Blocked
[Success!]       Target PID: 1116108 | Time: +36045384 ns | Waited: 36045384 ns | Type: Was-Blocked
[Success!]       Target PID: 1116090 | Time: +36280462 ns | Waited: 36280462 ns | Type: Was-Blocked
[Success!]       Target PID: 1116111 | Time: +36755154 ns | Waited: 36755154 ns | Type: Was-Blocked
[Success!]       Target PID: 1116188 | Time: +36948265 ns | Waited: 36948265 ns | Type: Was-Blocked
[Success!]       Target PID: 1116105 | Time: +37309507 ns | Waited: 37309507 ns | Type: Was-Blocked
[Success!]       Target PID: 1116160 | Time: +37467703 ns | Waited: 37467703 ns | Type: Was-Blocked
[Success!]       Target PID: 1116156 | Time: +38041617 ns | Waited: 38041617 ns | Type: Was-Blocked
[Success!]       Target PID: 1116117 | Time: +38349300 ns | Waited: 38349300 ns | Type: Was-Blocked
[Success!]       Target PID: 1116115 | Time: +39959272 ns | Waited: 39959272 ns | Type: Was-Blocked
[Success!]       Target PID: 1116076 | Time: +41663711 ns | Waited: 41663711 ns | Type: Was-Blocked
[Success!]       Target PID: 1116154 | Time: +41737132 ns | Waited: 41737132 ns | Type: Was-Blocked
[Success!]       Target PID: 1116158 | Time: +42420318 ns | Waited: 42420318 ns | Type: Was-Blocked
[Success!]       Target PID: 1116086 | Time: +43516337 ns | Waited: 43516337 ns | Type: Was-Blocked
[Success!]       Target PID: 1116087 | Time: +44115530 ns | Waited: 44115530 ns | Type: Was-Blocked
[Success!]       Target PID: 1116129 | Time: +44951450 ns | Waited: 44951450 ns | Type: Was-Blocked
[Success!]       Target PID: 1116163 | Time: +45511899 ns | Waited: 45511899 ns | Type: Was-Blocked
[Success!]       Target PID: 1116176 | Time: +45996363 ns | Waited: 45996363 ns | Type: Was-Blocked
[Success!]       Target PID: 1116077 | Time: +48691078 ns | Waited: 48691078 ns | Type: Was-Blocked
[Success!]       Target PID: 1116159 | Time: +48804625 ns | Waited: 48804625 ns | Type: Was-Blocked
[Success!]       Target PID: 1116147 | Time: +48929263 ns | Waited: 48929263 ns | Type: Was-Blocked
[Success!]       Target PID: 1116165 | Time: +49726781 ns | Waited: 49726781 ns | Type: Was-Blocked
[Success!]       Target PID: 1116122 | Time: +50779609 ns | Waited: 50779609 ns | Type: Was-Blocked
[Success!]       Target PID: 1116155 | Time: +51338025 ns | Waited: 51338025 ns | Type: Was-Blocked
[Success!]       Target PID: 1116178 | Time: +51871273 ns | Waited: 51871273 ns | Type: Was-Blocked
[Success!]       Target PID: 1116137 | Time: +52091365 ns | Waited: 52091365 ns | Type: Was-Blocked
[Success!]       Target PID: 1116127 | Time: +58320000 ns | Waited: 58320000 ns | Type: Was-Blocked
[Success!]       Target PID: 1116073 | Time: +59780033 ns | Waited: 59780033 ns | Type: Was-Blocked
[Success!]       Target PID: 1116089 | Time: +70281872 ns | Waited: 70281872 ns | Type: Was-Blocked
[Success!]       Target PID: 1116072 | Time: +1295068371 ns | Waited: 1295068371 ns | Type: Was-Blocked
[Success!]       Target PID: 1116074 | Time: +1295071496 ns | Waited: 1295071496 ns | Type: Was-Blocked
[Success!]       Target PID: 1116075 | Time: +1295073053 ns | Waited: 1295073053 ns | Type: Was-Blocked
[Success!]       Target PID: 1116078 | Time: +1295077211 ns | Waited: 1295077211 ns | Type: Was-Blocked
[Success!]       Target PID: 1116080 | Time: +1295079714 ns | Waited: 1295079714 ns | Type: Was-Blocked
[Success!]       Target PID: 1116083 | Time: +1295083037 ns | Waited: 1295083037 ns | Type: Was-Blocked
[Success!]       Target PID: 1116092 | Time: +1295092571 ns | Waited: 1295092571 ns | Type: Was-Blocked
[Success!]       Target PID: 1116093 | Time: +1295093816 ns | Waited: 1295093816 ns | Type: Was-Blocked
[Success!]       Target PID: 1116095 | Time: +1295095972 ns | Waited: 1295095972 ns | Type: Was-Blocked
[Success!]       Target PID: 1116096 | Time: +1295097111 ns | Waited: 1295097111 ns | Type: Was-Blocked
[Success!]       Target PID: 1116101 | Time: +1295102649 ns | Waited: 1295102649 ns | Type: Was-Blocked
[Success!]       Target PID: 1116103 | Time: +1295105058 ns | Waited: 1295105058 ns | Type: Was-Blocked
[Success!]       Target PID: 1116113 | Time: +1295115684 ns | Waited: 1295115684 ns | Type: Was-Blocked
[Success!]       Target PID: 1116130 | Time: +1295134114 ns | Waited: 1295134114 ns | Type: Was-Blocked
[Success!]       Target PID: 1116138 | Time: +1295142820 ns | Waited: 1295142820 ns | Type: Was-Blocked
[Success!]       Target PID: 1116141 | Time: +1295146439 ns | Waited: 1295146439 ns | Type: Was-Blocked
[Success!]       Target PID: 1116142 | Time: +1295147993 ns | Waited: 1295147993 ns | Type: Was-Blocked
[Success!]       Target PID: 1116148 | Time: +1295155362 ns | Waited: 1295155362 ns | Type: Was-Blocked
[Success!]       Target PID: 1116149 | Time: +1295156425 ns | Waited: 1295156425 ns | Type: Was-Blocked
[Success!]       Target PID: 1116157 | Time: +1295168386 ns | Waited: 1295168386 ns | Type: Was-Blocked
[Success!]       Target PID: 1116162 | Time: +1295173918 ns | Waited: 1295173918 ns | Type: Was-Blocked
[Success!]       Target PID: 1116171 | Time: +1295183460 ns | Waited: 1295183460 ns | Type: Was-Blocked
[Success!]       Target PID: 1116174 | Time: +1295186929 ns | Waited: 1295186929 ns | Type: Was-Blocked
[Success!]       Target PID: 1116185 | Time: +1295199735 ns | Waited: 1295199735 ns | Type: Was-Blocked
[Success!]       Target PID: 1116189 | Time: +1295204274 ns | Waited: 1295204274 ns | Type: Was-Blocked
[Success!]       Target PID: 1116191 | Time: +1295206225 ns | Waited: 1295206225 ns | Type: Was-Blocked
[Success!]       Target PID: 1116195 | Time: +1295210660 ns | Waited: 1295210660 ns | Type: Was-Blocked

==> Data/transition/per_task_data_xk.txt <==
kprobe_loader-481038 [043] b..11 329560.394840: bpf_trace_printk: 329557173565304 → 差值：0 us
iperf3-480923 [018] d.Z11 329560.397577: bpf_trace_printk: cpu: 18, task: [iperf3], ktime_ns: 329557176302300, check time: 3 us → 差值：2737 us
iperf3-480932 [008] d.Z11 329560.397578: bpf_trace_printk: cpu: 8, task: [iperf3], ktime_ns: 329557176302270, check time: 2 us → 差值：2737 us
iperf3-480920 [027] d.Z11 329560.397578: bpf_trace_printk: cpu: 27, task: [iperf3], ktime_ns: 329557176302167, check time: 3 us → 差值：2737 us
iperf3-480972 [020] d.Z11 329560.397578: bpf_trace_printk: cpu: 20, task: [iperf3], ktime_ns: 329557176303113, check time: 1 us → 差值：2738 us
<...>-480881 [028] d.Z11 329560.397578: bpf_trace_printk: cpu: 28, task: [iperf3], ktime_ns: 329557176302240, check time: 3 us → 差值：2737 us
iperf3-480976 [032] d.Z11 329560.397579: bpf_trace_printk: cpu: 32, task: [iperf3], ktime_ns: 329557176304204, check time: 1 us → 差值：2739 us
<...>-480891 [054] d.Z11 329560.397580: bpf_trace_printk: cpu: 54, task: [iperf3], ktime_ns: 329557176304321, check time: 1 us → 差值：2739 us
iperf3-480919 [053] d.Z11 329560.397580: bpf_trace_printk: cpu: 53, task: [iperf3], ktime_ns: 329557176304493, check time: 1 us → 差值：2739 us
iperf3-480944 [029] d.Z11 329560.397580: bpf_trace_printk: cpu: 29, task: [iperf3], ktime_ns: 329557176305122, check time: 1 us → 差值：2740 us
iperf3-480931 [024] d.Z11 329560.397581: bpf_trace_printk: cpu: 24, task: [iperf3], ktime_ns: 329557176305827, check time: 1 us → 差值：2741 us
iperf3-480911 [035] d.Z11 329560.397581: bpf_trace_printk: cpu: 35, task: [iperf3], ktime_ns: 329557176305113, check time: 1 us → 差值：2740 us
iperf3-480922 [023] d.Z11 329560.397581: bpf_trace_printk: cpu: 23, task: [iperf3], ktime_ns: 329557176305736, check time: 1 us → 差值：2740 us
iperf3-480961 [026] d.Z11 329560.397581: bpf_trace_printk: cpu: 26, task: [iperf3], ktime_ns: 329557176306677, check time: 1 us → 差值：2741 us
iperf3-480955 [007] d.Z11 329560.397582: bpf_trace_printk: cpu: 7, task: [iperf3], ktime_ns: 329557176307907, check time: 1 us → 差值：2743 us
<...>-480957 [030] d.Z11 329560.397584: bpf_trace_printk: cpu: 30, task: [iperf3], ktime_ns: 329557176308856, check time: 1 us → 差值：2743 us
iperf3-480933 [019] d.Z11 329560.397585: bpf_trace_printk: cpu: 19, task: [iperf3], ktime_ns: 329557176309995, check time: 1 us → 差值：2745 us
iperf3-480893 [004] d.Z11 329560.397587: bpf_trace_printk: cpu: 4, task: [iperf3], ktime_ns: 329557176312198, check time: 1 us → 差值：2747 us
iperf3-480890 [017] d.Z11 329560.397587: bpf_trace_printk: cpu: 17, task: [iperf3], ktime_ns: 329557176312087, check time: 1 us → 差值：2747 us
iperf3-480953 [055] d.Z11 329560.397587: bpf_trace_printk: cpu: 55, task: [iperf3], ktime_ns: 329557176312564, check time: 1 us → 差值：2747 us
iperf3-480898 [021] d.Z11 329560.397588: bpf_trace_printk: cpu: 21, task: [iperf3], ktime_ns: 329557176313161, check time: 1 us → 差值：2748 us
iperf3-481000 [022] d.Z11 329560.397590: bpf_trace_printk: cpu: 22, task: [iperf3], ktime_ns: 329557176315142, check time: 1 us → 差值：2750 us
iperf3-480970 [044] d.Z11 329560.397590: bpf_trace_printk: cpu: 44, task: [iperf3], ktime_ns: 329557176314755, check time: 1 us → 差值：2750 us
iperf3-480888 [033] d.Z11 329560.397590: bpf_trace_printk: cpu: 33, task: [iperf3], ktime_ns: 329557176315022, check time: 1 us → 差值：2750 us
<...>-480916 [002] d.Z11 329560.397591: bpf_trace_printk: cpu: 2, task: [iperf3], ktime_ns: 329557176316770, check time: 1 us → 差值：2751 us
iperf3-480975 [034] d.Z11 329560.397593: bpf_trace_printk: cpu: 34, task: [iperf3], ktime_ns: 329557176317367, check time: 1 us → 差值：2752 us
iperf3-481002 [049] d.Z11 329560.397593: bpf_trace_printk: cpu: 49, task: [iperf3], ktime_ns: 329557176318289, check time: 1 us → 差值：2753 us
iperf3-480885 [025] d.Z11 329560.397596: bpf_trace_printk: cpu: 25, task: [iperf3], ktime_ns: 329557176320950, check time: 0 us → 差值：2756 us
iperf3-480929 [016] d.Z11 329560.397596: bpf_trace_printk: cpu: 16, task: [iperf3], ktime_ns: 329557176321461, check time: 1 us → 差值：2756 us
iperf3-480907 [031] d.Z11 329560.397598: bpf_trace_printk: cpu: 31, task: [iperf3], ktime_ns: 329557176323101, check time: 1 us → 差值：2758 us
iperf3-480878 [005] d.Z11 329560.397599: bpf_trace_printk: cpu: 5, task: [iperf3], ktime_ns: 329557176323918, check time: 1 us → 差值：2759 us
<...>-480952 [013] d.Z11 329560.397600: bpf_trace_printk: cpu: 13, task: [iperf3], ktime_ns: 329557176325160, check time: 1 us → 差值：2760 us
iperf3-480917 [009] d.Z11 329560.397602: bpf_trace_printk: cpu: 9, task: [iperf3], ktime_ns: 329557176327033, check time: 1 us → 差值：2762 us
iperf3-480995 [036] d.Z11 329560.397608: bpf_trace_printk: cpu: 36, task: [iperf3], ktime_ns: 329557176332503, check time: 1 us → 差值：2768 us
iperf3-480962 [014] d.Z11 329560.397608: bpf_trace_printk: cpu: 14, task: [iperf3], ktime_ns: 329557176332785, check time: 1 us → 差值：2768 us
iperf3-480946 [037] d.Z11 329560.397609: bpf_trace_printk: cpu: 37, task: [iperf3], ktime_ns: 329557176334069, check time: 1 us → 差值：2769 us
iperf3-480958 [000] d.Z11 329560.397609: bpf_trace_printk: cpu: 0, task: [iperf3], ktime_ns: 329557176335018, check time: 0 us → 差值：2770 us
iperf3-480928 [048] d.Z11 329560.397611: bpf_trace_printk: cpu: 48, task: [iperf3], ktime_ns: 329557176336067, check time: 1 us → 差值：2771 us
iperf3-480947 [015] d.Z11 329560.397612: bpf_trace_printk: cpu: 15, task: [iperf3], ktime_ns: 329557176336550, check time: 1 us → 差值：2771 us
iperf3-480981 [012] d.Z11 329560.397613: bpf_trace_printk: cpu: 12, task: [iperf3], ktime_ns: 329557176338684, check time: 1 us → 差值：2773 us
<...>-480963 [006] d.Z11 329560.397613: bpf_trace_printk: cpu: 6, task: [iperf3], ktime_ns: 329557176338676, check time: 1 us → 差值：2773 us
iperf3-480884 [046] d.Z11 329560.397614: bpf_trace_printk: cpu: 46, task: [iperf3], ktime_ns: 329557176338797, check time: 1 us → 差值：2773 us
iperf3-480965 [023] d.Z11 329560.397614: bpf_trace_printk: cpu: 23, task: [iperf3], ktime_ns: 329557176340271, check time: 0 us → 差值：2775 us
<...>-480915 [052] d.Z11 329560.397614: bpf_trace_printk: cpu: 52, task: [iperf3], ktime_ns: 329557176339175, check time: 1 us → 差值：2774 us
iperf3-480889 [019] d.Z11 329560.397616: bpf_trace_printk: cpu: 19, task: [iperf3], ktime_ns: 329557176342452, check time: 0 us → 差值：2777 us
iperf3-480948 [018] d.Z11 329560.397616: bpf_trace_printk: cpu: 18, task: [iperf3], ktime_ns: 329557176342781, check time: 0 us → 差值：2777 us
iperf3-480996 [039] d.Z11 329560.397617: bpf_trace_printk: cpu: 39, task: [iperf3], ktime_ns: 329557176341529, check time: 1 us → 差值：2776 us
iperf3-481004 [045] d.Z11 329560.397618: bpf_trace_printk: cpu: 45, task: [iperf3], ktime_ns: 329557176343430, check time: 1 us → 差值：2778 us
iperf3-480934 [042] d.Z11 329560.397620: bpf_trace_printk: cpu: 42, task: [iperf3], ktime_ns: 329557176345645, check time: 1 us → 差值：2780 us
iperf3-480943 [053] d.Z11 329560.397621: bpf_trace_printk: cpu: 53, task: [iperf3], ktime_ns: 329557176347467, check time: 0 us → 差值：2782 us
iperf3-480912 [022] d.Z11 329560.397625: bpf_trace_printk: cpu: 22, task: [iperf3], ktime_ns: 329557176351518, check time: 0 us → 差值：2786 us
iperf3-480980 [010] d.Z11 329560.397625: bpf_trace_printk: cpu: 10, task: [iperf3], ktime_ns: 329557176350214, check time: 1 us → 差值：2785 us
<...>-480993 [034] d.Z11 329560.397626: bpf_trace_printk: cpu: 34, task: [iperf3], ktime_ns: 329557176352421, check time: 0 us → 差值：2787 us
iperf3-480921 [040] d.Z11 329560.397626: bpf_trace_printk: cpu: 40, task: [iperf3], ktime_ns: 329557176351546, check time: 1 us → 差值：2786 us
iperf3-480949 [017] d.Z11 329560.397627: bpf_trace_printk: cpu: 17, task: [iperf3], ktime_ns: 329557176353512, check time: 0 us → 差值：2788 us
iperf3-480886 [001] d.Z11 329560.397627: bpf_trace_printk: cpu: 1, task: [iperf3], ktime_ns: 329557176352237, check time: 0 us → 差值：2787 us
iperf3-480999 [016] d.Z11 329560.397628: bpf_trace_printk: cpu: 16, task: [iperf3], ktime_ns: 329557176354782, check time: 0 us → 差值：2789 us
iperf3-480877 [021] d.Z11 329560.397629: bpf_trace_printk: cpu: 21, task: [iperf3], ktime_ns: 329557176355666, check time: 0 us → 差值：2790 us
iperf3-480979 [025] d.Z11 329560.397630: bpf_trace_printk: cpu: 25, task: [iperf3], ktime_ns: 329557176357200, check time: 0 us → 差值：2792 us
iperf3-480924 [018] d.Z11 329560.397631: bpf_trace_printk: cpu: 18, task: [iperf3], ktime_ns: 329557176357571, check time: 0 us → 差值：2792 us
iperf3-480969 [050] d.Z11 329560.397631: bpf_trace_printk: cpu: 50, task: [iperf3], ktime_ns: 329557176356810, check time: 0 us → 差值：2791 us
iperf3-480974 [011] d.Z11 329560.397631: bpf_trace_printk: cpu: 11, task: [iperf3], ktime_ns: 329557176356621, check time: 1 us → 差值：2791 us
iperf3-480936 [051] d.Z11 329560.397632: bpf_trace_printk: cpu: 51, task: [iperf3], ktime_ns: 329557176357582, check time: 0 us → 差值：2792 us
iperf3-480895 [041] d.Z11 329560.397633: bpf_trace_printk: cpu: 41, task: [iperf3], ktime_ns: 329557176358566, check time: 0 us → 差值：2793 us
iperf3-480984 [047] d.Z11 329560.397636: bpf_trace_printk: cpu: 47, task: [iperf3], ktime_ns: 329557176361697, check time: 0 us → 差值：2796 us
iperf3-480913 [004] d.Z11 329560.397637: bpf_trace_printk: cpu: 4, task: [iperf3], ktime_ns: 329557176363964, check time: 0 us → 差值：2799 us
iperf3-480945 [054] d.Z11 329560.397637: bpf_trace_printk: cpu: 54, task: [iperf3], ktime_ns: 329557176364274, check time: 0 us → 差值：2799 us
iperf3-480938 [052] d.Z11 329560.397643: bpf_trace_printk: cpu: 52, task: [iperf3], ktime_ns: 329557176369905, check time: 0 us → 差值：2805 us
<...>-480894 [024] d.Z11 329560.397644: bpf_trace_printk: cpu: 24, task: [iperf3], ktime_ns: 329557176371014, check time: 0 us → 差值：2806 us
iperf3-480956 [016] d.Z11 329560.397646: bpf_trace_printk: cpu: 16, task: [iperf3], ktime_ns: 329557176373017, check time: 0 us → 差值：2808 us
iperf3-480966 [021] d.Z11 329560.397647: bpf_trace_printk: cpu: 21, task: [iperf3], ktime_ns: 329557176373732, check time: 0 us → 差值：2808 us
<...>-480883 [048] d.Z11 329560.397650: bpf_trace_printk: cpu: 48, task: [iperf3], ktime_ns: 329557176376943, check time: 0 us → 差值：2812 us
<...>-480989 [008] d.Z11 329560.397651: bpf_trace_printk: cpu: 8, task: [iperf3], ktime_ns: 329557176377338, check time: 0 us → 差值：2812 us
iperf3-480968 [027] d.Z11 329560.397651: bpf_trace_printk: cpu: 27, task: [iperf3], ktime_ns: 329557176378065, check time: 0 us → 差值：2813 us
iperf3-480992 [039] d.Z11 329560.397651: bpf_trace_printk: cpu: 39, task: [iperf3], ktime_ns: 329557176378423, check time: 0 us → 差值：2813 us
iperf3-480983 [018] d.Z11 329560.397652: bpf_trace_printk: cpu: 18, task: [iperf3], ktime_ns: 329557176378793, check time: 0 us → 差值：2813 us
iperf3-480982 [025] d.Z11 329560.397654: bpf_trace_printk: cpu: 25, task: [iperf3], ktime_ns: 329557176380688, check time: 0 us → 差值：2815 us
iperf3-480942 [030] d.Z11 329560.397655: bpf_trace_printk: cpu: 30, task: [iperf3], ktime_ns: 329557176381628, check time: 0 us → 差值：2816 us
iperf3-480998 [051] d.Z11 329560.397657: bpf_trace_printk: cpu: 51, task: [iperf3], ktime_ns: 329557176383768, check time: 0 us → 差值：2818 us
iperf3-480978 [020] d.Z11 329560.397658: bpf_trace_printk: cpu: 20, task: [iperf3], ktime_ns: 329557176384717, check time: 0 us → 差值：2819 us
iperf3-480904 [010] d.Z11 329560.397662: bpf_trace_printk: cpu: 10, task: [iperf3], ktime_ns: 329557176387915, check time: 0 us → 差值：2823 us
iperf3-480940 [038] d.Z11 329560.397664: bpf_trace_printk: cpu: 38, task: [iperf3], ktime_ns: 329557176389527, check time: 0 us → 差值：2824 us
iperf3-480950 [040] d.Z11 329560.397670: bpf_trace_printk: cpu: 40, task: [iperf3], ktime_ns: 329557176396702, check time: 0 us → 差值：2831 us
iperf3-480892 [050] d.Z11 329560.397674: bpf_trace_printk: cpu: 50, task: [iperf3], ktime_ns: 329557176400946, check time: 0 us → 差值：2836 us
iperf3-480927 [034] d.Z11 329560.397675: bpf_trace_printk: cpu: 34, task: [iperf3], ktime_ns: 329557176401306, check time: 0 us → 差值：2836 us
iperf3-480937 [048] d.Z11 329560.397676: bpf_trace_printk: cpu: 48, task: [iperf3], ktime_ns: 329557176400186, check time: 2 us → 差值：2835 us
<...>-480925 [019] d.Z11 329560.397677: bpf_trace_printk: cpu: 19, task: [iperf3], ktime_ns: 329557176403484, check time: 0 us → 差值：2838 us
iperf3-480988 [054] d.Z11 329560.397682: bpf_trace_printk: cpu: 54, task: [iperf3], ktime_ns: 329557176409235, check time: 0 us → 差值：2844 us
iperf3-480902 [041] d.Z11 329560.397684: bpf_trace_printk: cpu: 41, task: [iperf3], ktime_ns: 329557176410367, check time: 0 us → 差值：2845 us
iperf3-480906 [010] d.Z11 329560.397692: bpf_trace_printk: cpu: 10, task: [iperf3], ktime_ns: 329557176418704, check time: 0 us → 差值：2853 us
iperf3-480918 [035] d.Z11 329560.397700: bpf_trace_printk: cpu: 35, task: [iperf3], ktime_ns: 329557176426384, check time: 0 us → 差值：2861 us
iperf3-480939 [027] d.Z11 329560.397703: bpf_trace_printk: cpu: 27, task: [iperf3], ktime_ns: 329557176429646, check time: 0 us → 差值：2864 us
iperf3-480941 [001] d.Z11 329560.397706: bpf_trace_printk: cpu: 1, task: [iperf3], ktime_ns: 329557176432953, check time: 0 us → 差值：2868 us
iperf3-480987 [005] d.Z11 329560.397724: bpf_trace_printk: cpu: 5, task: [iperf3], ktime_ns: 329557176450578, check time: 0 us → 差值：2885 us
iperf3-480882 [005] d.Z11 329560.397737: bpf_trace_printk: cpu: 5, task: [iperf3], ktime_ns: 329557176464063, check time: 0 us → 差值：2899 us
iperf3-480935 [029] d.Z11 329560.397737: bpf_trace_printk: cpu: 29, task: [iperf3], ktime_ns: 329557176463952, check time: 0 us → 差值：2899 us
iperf3-480991 [039] d.Z11 329560.397738: bpf_trace_printk: cpu: 39, task: [iperf3], ktime_ns: 329557176464726, check time: 0 us → 差值：2899 us
iperf3-480977 [050] d.Z11 329560.397742: bpf_trace_printk: cpu: 50, task: [iperf3], ktime_ns: 329557176468417, check time: 0 us → 差值：2903 us
iperf3-480896 [013] d.Z11 329560.397743: bpf_trace_printk: cpu: 13, task: [iperf3], ktime_ns: 329557176469885, check time: 0 us → 差值：2905 us
iperf3-480880 [000] d.Z11 329560.397748: bpf_trace_printk: cpu: 0, task: [iperf3], ktime_ns: 329557176474507, check time: 0 us → 差值：2909 us
iperf3-480973 [053] d.Z11 329560.397748: bpf_trace_printk: cpu: 53, task: [iperf3], ktime_ns: 329557176475147, check time: 0 us → 差值：2910 us
iperf3-480900 [009] d.Z11 329560.397750: bpf_trace_printk: cpu: 9, task: [iperf3], ktime_ns: 329557176476892, check time: 0 us → 差值：2912 us
iperf3-480901 [005] d.Z11 329560.397751: bpf_trace_printk: cpu: 5, task: [iperf3], ktime_ns: 329557176475546, check time: 0 us → 差值：2910 us
<...>-480985 [054] d.Z11 329560.397752: bpf_trace_printk: cpu: 54, task: [iperf3], ktime_ns: 329557176478546, check time: 0 us → 差值：2913 us
<...>-480967 [045] d.Z11 329560.397759: bpf_trace_printk: cpu: 45, task: [iperf3], ktime_ns: 329557176485437, check time: 0 us → 差值：2920 us
iperf3-480887 [020] d.Z11 329560.397760: bpf_trace_printk: cpu: 20, task: [iperf3], ktime_ns: 329557176487148, check time: 0 us → 差值：2922 us
iperf3-480994 [023] d.Z11 329560.397760: bpf_trace_printk: cpu: 23, task: [iperf3], ktime_ns: 329557176486982, check time: 0 us → 差值：2922 us
iperf3-480997 [035] d.Z11 329560.397763: bpf_trace_printk: cpu: 35, task: [iperf3], ktime_ns: 329557176489922, check time: 0 us → 差值：2925 us
iperf3-480903 [053] d.Z11 329560.397763: bpf_trace_printk: cpu: 53, task: [iperf3], ktime_ns: 329557176490455, check time: 0 us → 差值：2925 us
iperf3-480905 [046] d.Z11 329560.397766: bpf_trace_printk: cpu: 46, task: [iperf3], ktime_ns: 329557176492963, check time: 0 us → 差值：2928 us
iperf3-480930 [013] d.Z11 329560.397766: bpf_trace_printk: cpu: 13, task: [iperf3], ktime_ns: 329557176492755, check time: 0 us → 差值：2928 us
iperf3-480954 [041] d.Z11 329560.397773: bpf_trace_printk: cpu: 41, task: [iperf3], ktime_ns: 329557176500270, check time: 0 us → 差值：2935 us
<...>-480879 [007] d.Z11 329560.397778: bpf_trace_printk: cpu: 7, task: [iperf3], ktime_ns: 329557176505420, check time: 0 us → 差值：2940 us
iperf3-480990 [040] d.Z11 329560.397781: bpf_trace_printk: cpu: 40, task: [iperf3], ktime_ns: 329557176507817, check time: 0 us → 差值：2942 us
iperf3-480909 [017] d.Z11 329560.397782: bpf_trace_printk: cpu: 17, task: [iperf3], ktime_ns: 329557176506070, check time: 0 us → 差值：2941 us
iperf3-480910 [039] d.Z11 329560.397788: bpf_trace_printk: cpu: 39, task: [iperf3], ktime_ns: 329557176514938, check time: 0 us → 差值：2950 us
iperf3-481001 [031] d.Z11 329560.397790: bpf_trace_printk: cpu: 31, task: [iperf3], ktime_ns: 329557176515423, check time: 0 us → 差值：2950 us
iperf3-480899 [041] d.Z11 329560.397793: bpf_trace_printk: cpu: 41, task: [iperf3], ktime_ns: 329557176520333, check time: 0 us → 差值：2955 us
iperf3-480926 [046] d.Z11 329560.397795: bpf_trace_printk: cpu: 46, task: [iperf3], ktime_ns: 329557176522125, check time: 0 us → 差值：2957 us
iperf3-480986 [048] d.Z11 329560.397796: bpf_trace_printk: cpu: 48, task: [iperf3], ktime_ns: 329557176522844, check time: 0 us → 差值：2958 us
iperf3-480951 [026] d.Z11 329560.397797: bpf_trace_printk: cpu: 26, task: [iperf3], ktime_ns: 329557176523598, check time: 0 us → 差值：2958 us
<...>-480897 [018] d.Z11 329560.397806: bpf_trace_printk: cpu: 18, task: [iperf3], ktime_ns: 329557176533526, check time: 0 us → 差值：2968 us
iperf3-480908 [024] d.Z11 329560.397808: bpf_trace_printk: cpu: 24, task: [iperf3], ktime_ns: 329557176534846, check time: 0 us → 差值：2969 us
iperf3-480971 [051] d.Z11 329560.397810: bpf_trace_printk: cpu: 51, task: [iperf3], ktime_ns: 329557176537022, check time: 0 us → 差值：2972 us
iperf3-480960 [016] d.Z11 329560.397822: bpf_trace_printk: cpu: 16, task: [iperf3], ktime_ns: 329557176548516, check time: 0 us → 差值：2983 us
iperf3-480959 [048] d.Z11 329560.397822: bpf_trace_printk: cpu: 48, task: [iperf3], ktime_ns: 329557176548733, check time: 0 us → 差值：2983 us
iperf3-480914 [017] d.Z11 329560.397824: bpf_trace_printk: cpu: 17, task: [iperf3], ktime_ns: 329557176550826, check time: 1 us → 差值：2985 us
iperf3-480964 [051] d.Z11 329560.397831: bpf_trace_printk: cpu: 51, task: [iperf3], ktime_ns: 329557176557911, check time: 0 us → 差值：2993 us
iperf3-481003 [037] d.Z11 329560.397925: bpf_trace_printk: cpu: 37, task: [iperf3], ktime_ns: 329557176651960, check time: 0 us → 差值：3087 us

==> Examples/SS/case1.txt <==

test1_8:     file format elf64-x86-64


Disassembly of section .init:

0000000000001000 <_init>:
    1000:	f3 0f 1e fa          	endbr64
    1004:	48 83 ec 08          	sub    $0x8,%rsp
    1008:	48 8b 05 d9 2f 00 00 	mov    0x2fd9(%rip),%rax        # 3fe8 <__gmon_start__@Base>
    100f:	48 85 c0             	test   %rax,%rax
    1012:	74 02                	je     1016 <_init+0x16>
    1014:	ff d0                	call   *%rax
    1016:	48 83 c4 08          	add    $0x8,%rsp
    101a:	c3                   	ret

Disassembly of section .plt:

0000000000001020 <.plt>:
    1020:	ff 35 9a 2f 00 00    	push   0x2f9a(%rip)        # 3fc0 <_GLOBAL_OFFSET_TABLE_+0x8>
    1026:	ff 25 9c 2f 00 00    	jmp    *0x2f9c(%rip)        # 3fc8 <_GLOBAL_OFFSET_TABLE_+0x10>
    102c:	0f 1f 40 00          	nopl   0x0(%rax)
    1030:	f3 0f 1e fa          	endbr64
    1034:	68 00 00 00 00       	push   $0x0
    1039:	e9 e2 ff ff ff       	jmp    1020 <_init+0x20>
    103e:	66 90                	xchg   %ax,%ax

Disassembly of section .plt.got:

0000000000001040 <__cxa_finalize@plt>:
    1040:	f3 0f 1e fa          	endbr64
    1044:	ff 25 ae 2f 00 00    	jmp    *0x2fae(%rip)        # 3ff8 <__cxa_finalize@GLIBC_2.2.5>
    104a:	66 0f 1f 44 00 00    	nopw   0x0(%rax,%rax,1)

Disassembly of section .plt.sec:

0000000000001050 <puts@plt>:
    1050:	f3 0f 1e fa          	endbr64
    1054:	ff 25 76 2f 00 00    	jmp    *0x2f76(%rip)        # 3fd0 <puts@GLIBC_2.2.5>
    105a:	66 0f 1f 44 00 00    	nopw   0x0(%rax,%rax,1)

Disassembly of section .text:

0000000000001060 <_start>:
    1060:	f3 0f 1e fa          	endbr64
    1064:	31 ed                	xor    %ebp,%ebp
    1066:	49 89 d1             	mov    %rdx,%r9
    1069:	5e                   	pop    %rsi
    106a:	48 89 e2             	mov    %rsp,%rdx
    106d:	48 83 e4 f0          	and    $0xfffffffffffffff0,%rsp
    1071:	50                   	push   %rax
    1072:	54                   	push   %rsp
    1073:	45 31 c0             	xor    %r8d,%r8d
    1076:	31 c9                	xor    %ecx,%ecx
    1078:	48 8d 3d 18 01 00 00 	lea    0x118(%rip),%rdi        # 1197 <main>
    107f:	ff 15 53 2f 00 00    	call   *0x2f53(%rip)        # 3fd8 <__libc_start_main@GLIBC_2.34>
    1085:	f4                   	hlt
    1086:	66 2e 0f 1f 84 00 00 	cs nopw 0x0(%rax,%rax,1)
    108d:	00 00 00 

0000000000001090 <deregister_tm_clones>:
    1090:	48 8d 3d 79 2f 00 00 	lea    0x2f79(%rip),%rdi        # 4010 <__TMC_END__>
    1097:	48 8d 05 72 2f 00 00 	lea    0x2f72(%rip),%rax        # 4010 <__TMC_END__>
    109e:	48 39 f8             	cmp    %rdi,%rax
    10a1:	74 15                	je     10b8 <deregister_tm_clones+0x28>
    10a3:	48 8b 05 36 2f 00 00 	mov    0x2f36(%rip),%rax        # 3fe0 <_ITM_deregisterTMCloneTable@Base>
    10aa:	48 85 c0             	test   %rax,%rax
    10ad:	74 09                	je     10b8 <deregister_tm_clones+0x28>
    10af:	ff e0                	jmp    *%rax
    10b1:	0f 1f 80 00 00 00 00 	nopl   0x0(%rax)
    10b8:	c3                   	ret
    10b9:	0f 1f 80 00 00 00 00 	nopl   0x0(%rax)

00000000000010c0 <register_tm_clones>:
    10c0:	48 8d 3d 49 2f 00 00 	lea    0x2f49(%rip),%rdi        # 4010 <__TMC_END__>
    10c7:	48 8d 35 42 2f 00 00 	lea    0x2f42(%rip),%rsi        # 4010 <__TMC_END__>
    10ce:	48 29 fe             	sub    %rdi,%rsi
    10d1:	48 89 f0             	mov    %rsi,%rax
    10d4:	48 c1 ee 3f          	shr    $0x3f,%rsi
    10d8:	48 c1 f8 03          	sar    $0x3,%rax
    10dc:	48 01 c6             	add    %rax,%rsi
    10df:	48 d1 fe             	sar    $1,%rsi
    10e2:	74 14                	je     10f8 <register_tm_clones+0x38>
    10e4:	48 8b 05 05 2f 00 00 	mov    0x2f05(%rip),%rax        # 3ff0 <_ITM_registerTMCloneTable@Base>
    10eb:	48 85 c0             	test   %rax,%rax
    10ee:	74 08                	je     10f8 <register_tm_clones+0x38>
    10f0:	ff e0                	jmp    *%rax
    10f2:	66 0f 1f 44 00 00    	nopw   0x0(%rax,%rax,1)
    10f8:	c3                   	ret
    10f9:	0f 1f 80 00 00 00 00 	nopl   0x0(%rax)

0000000000001100 <__do_global_dtors_aux>:
    1100:	f3 0f 1e fa          	endbr64
    1104:	80 3d 05 2f 00 00 00 	cmpb   $0x0,0x2f05(%rip)        # 4010 <__TMC_END__>
    110b:	75 2b                	jne    1138 <__do_global_dtors_aux+0x38>
    110d:	55                   	push   %rbp
    110e:	48 83 3d e2 2e 00 00 	cmpq   $0x0,0x2ee2(%rip)        # 3ff8 <__cxa_finalize@GLIBC_2.2.5>
    1115:	00 
    1116:	48 89 e5             	mov    %rsp,%rbp
    1119:	74 0c                	je     1127 <__do_global_dtors_aux+0x27>
    111b:	48 8b 3d e6 2e 00 00 	mov    0x2ee6(%rip),%rdi        # 4008 <__dso_handle>
    1122:	e8 19 ff ff ff       	call   1040 <__cxa_finalize@plt>
    1127:	e8 64 ff ff ff       	call   1090 <deregister_tm_clones>
    112c:	c6 05 dd 2e 00 00 01 	movb   $0x1,0x2edd(%rip)        # 4010 <__TMC_END__>
    1133:	5d                   	pop    %rbp
    1134:	c3                   	ret
    1135:	0f 1f 00             	nopl   (%rax)
    1138:	c3                   	ret
    1139:	0f 1f 80 00 00 00 00 	nopl   0x0(%rax)

0000000000001140 <frame_dummy>:
    1140:	f3 0f 1e fa          	endbr64
    1144:	e9 77 ff ff ff       	jmp    10c0 <register_tm_clones>

0000000000001149 <f>:
    1149:	f3 0f 1e fa          	endbr64
    114d:	55                   	push   %rbp
    114e:	48 89 e5             	mov    %rsp,%rbp
    1151:	48 83 ec 20          	sub    $0x20,%rsp
    1155:	89 7d ec             	mov    %edi,-0x14(%rbp)
    1158:	48 89 75 e0          	mov    %rsi,-0x20(%rbp)
    115c:	48 8b 45 e0          	mov    -0x20(%rbp),%rax
    1160:	8b 00                	mov    (%rax),%eax
    1162:	89 45 fc             	mov    %eax,-0x4(%rbp)
    1165:	83 7d ec 00          	cmpl   $0x0,-0x14(%rbp)
    1169:	74 04                	je     116f <f+0x26>
    116b:	83 45 fc 08          	addl   $0x8,-0x4(%rbp)
    116f:	48 8d 05 8e 0e 00 00 	lea    0xe8e(%rip),%rax        # 2004 <_IO_stdin_used+0x4>
    1176:	48 89 c7             	mov    %rax,%rdi
    1179:	e8 d2 fe ff ff       	call   1050 <puts@plt>
    117e:	83 7d fc 07          	cmpl   $0x7,-0x4(%rbp)
    1182:	7e 10                	jle    1194 <f+0x4b>
    1184:	48 8d 05 89 0e 00 00 	lea    0xe89(%rip),%rax        # 2014 <_IO_stdin_used+0x14>
    118b:	48 89 c7             	mov    %rax,%rdi
    118e:	e8 bd fe ff ff       	call   1050 <puts@plt>
    1193:	90                   	nop
    1194:	90                   	nop
    1195:	c9                   	leave
    1196:	c3                   	ret

0000000000001197 <main>:
    1197:	f3 0f 1e fa          	endbr64
    119b:	55                   	push   %rbp
    119c:	48 89 e5             	mov    %rsp,%rbp
    119f:	b8 00 00 00 00       	mov    $0x0,%eax
    11a4:	5d                   	pop    %rbp
    11a5:	c3                   	ret

Disassembly of section .fini:

00000000000011a8 <_fini>:
    11a8:	f3 0f 1e fa          	endbr64
    11ac:	48 83 ec 08          	sub    $0x8,%rsp
    11b0:	48 83 c4 08          	add    $0x8,%rsp
    11b4:	c3                   	ret


==> Examples/SS/case2.txt <==

test2_8:     file format elf64-x86-64


Disassembly of section .init:

0000000000001000 <_init>:
    1000:	f3 0f 1e fa          	endbr64
    1004:	48 83 ec 08          	sub    $0x8,%rsp
    1008:	48 8b 05 d9 2f 00 00 	mov    0x2fd9(%rip),%rax        # 3fe8 <__gmon_start__@Base>
    100f:	48 85 c0             	test   %rax,%rax
    1012:	74 02                	je     1016 <_init+0x16>
    1014:	ff d0                	call   *%rax
    1016:	48 83 c4 08          	add    $0x8,%rsp
    101a:	c3                   	ret

Disassembly of section .plt:

0000000000001020 <.plt>:
    1020:	ff 35 92 2f 00 00    	push   0x2f92(%rip)        # 3fb8 <_GLOBAL_OFFSET_TABLE_+0x8>
    1026:	ff 25 94 2f 00 00    	jmp    *0x2f94(%rip)        # 3fc0 <_GLOBAL_OFFSET_TABLE_+0x10>
    102c:	0f 1f 40 00          	nopl   0x0(%rax)
    1030:	f3 0f 1e fa          	endbr64
    1034:	68 00 00 00 00       	push   $0x0
    1039:	e9 e2 ff ff ff       	jmp    1020 <_init+0x20>
    103e:	66 90                	xchg   %ax,%ax
    1040:	f3 0f 1e fa          	endbr64
    1044:	68 01 00 00 00       	push   $0x1
    1049:	e9 d2 ff ff ff       	jmp    1020 <_init+0x20>
    104e:	66 90                	xchg   %ax,%ax

Disassembly of section .plt.got:

0000000000001050 <__cxa_finalize@plt>:
    1050:	f3 0f 1e fa          	endbr64
    1054:	ff 25 9e 2f 00 00    	jmp    *0x2f9e(%rip)        # 3ff8 <__cxa_finalize@GLIBC_2.2.5>
    105a:	66 0f 1f 44 00 00    	nopw   0x0(%rax,%rax,1)

Disassembly of section .plt.sec:

0000000000001060 <puts@plt>:
    1060:	f3 0f 1e fa          	endbr64
    1064:	ff 25 5e 2f 00 00    	jmp    *0x2f5e(%rip)        # 3fc8 <puts@GLIBC_2.2.5>
    106a:	66 0f 1f 44 00 00    	nopw   0x0(%rax,%rax,1)

0000000000001070 <printf@plt>:
    1070:	f3 0f 1e fa          	endbr64
    1074:	ff 25 56 2f 00 00    	jmp    *0x2f56(%rip)        # 3fd0 <printf@GLIBC_2.2.5>
    107a:	66 0f 1f 44 00 00    	nopw   0x0(%rax,%rax,1)

Disassembly of section .text:

0000000000001080 <_start>:
    1080:	f3 0f 1e fa          	endbr64
    1084:	31 ed                	xor    %ebp,%ebp
    1086:	49 89 d1             	mov    %rdx,%r9
    1089:	5e                   	pop    %rsi
    108a:	48 89 e2             	mov    %rsp,%rdx
    108d:	48 83 e4 f0          	and    $0xfffffffffffffff0,%rsp
    1091:	50                   	push   %rax
    1092:	54                   	push   %rsp
    1093:	45 31 c0             	xor    %r8d,%r8d
    1096:	31 c9                	xor    %ecx,%ecx
    1098:	48 8d 3d 42 01 00 00 	lea    0x142(%rip),%rdi        # 11e1 <main>
    109f:	ff 15 33 2f 00 00    	call   *0x2f33(%rip)        # 3fd8 <__libc_start_main@GLIBC_2.34>
    10a5:	f4                   	hlt
    10a6:	66 2e 0f 1f 84 00 00 	cs nopw 0x0(%rax,%rax,1)
    10ad:	00 00 00 

00000000000010b0 <deregister_tm_clones>:
    10b0:	48 8d 3d 59 2f 00 00 	lea    0x2f59(%rip),%rdi        # 4010 <__TMC_END__>
    10b7:	48 8d 05 52 2f 00 00 	lea    0x2f52(%rip),%rax        # 4010 <__TMC_END__>
    10be:	48 39 f8             	cmp    %rdi,%rax
    10c1:	74 15                	je     10d8 <deregister_tm_clones+0x28>
    10c3:	48 8b 05 16 2f 00 00 	mov    0x2f16(%rip),%rax        # 3fe0 <_ITM_deregisterTMCloneTable@Base>
    10ca:	48 85 c0             	test   %rax,%rax
    10cd:	74 09                	je     10d8 <deregister_tm_clones+0x28>
    10cf:	ff e0                	jmp    *%rax
    10d1:	0f 1f 80 00 00 00 00 	nopl   0x0(%rax)
    10d8:	c3                   	ret
    10d9:	0f 1f 80 00 00 00 00 	nopl   0x0(%rax)

00000000000010e0 <register_tm_clones>:
    10e0:	48 8d 3d 29 2f 00 00 	lea    0x2f29(%rip),%rdi        # 4010 <__TMC_END__>
    10e7:	48 8d 35 22 2f 00 00 	lea    0x2f22(%rip),%rsi        # 4010 <__TMC_END__>
    10ee:	48 29 fe             	sub    %rdi,%rsi
    10f1:	48 89 f0             	mov    %rsi,%rax
    10f4:	48 c1 ee 3f          	shr    $0x3f,%rsi
    10f8:	48 c1 f8 03          	sar    $0x3,%rax
    10fc:	48 01 c6             	add    %rax,%rsi
    10ff:	48 d1 fe             	sar    $1,%rsi
    1102:	74 14                	je     1118 <register_tm_clones+0x38>
    1104:	48 8b 05 e5 2e 00 00 	mov    0x2ee5(%rip),%rax        # 3ff0 <_ITM_registerTMCloneTable@Base>
    110b:	48 85 c0             	test   %rax,%rax
    110e:	74 08                	je     1118 <register_tm_clones+0x38>
    1110:	ff e0                	jmp    *%rax
    1112:	66 0f 1f 44 00 00    	nopw   0x0(%rax,%rax,1)
    1118:	c3                   	ret
    1119:	0f 1f 80 00 00 00 00 	nopl   0x0(%rax)

0000000000001120 <__do_global_dtors_aux>:
    1120:	f3 0f 1e fa          	endbr64
    1124:	80 3d e5 2e 00 00 00 	cmpb   $0x0,0x2ee5(%rip)        # 4010 <__TMC_END__>
    112b:	75 2b                	jne    1158 <__do_global_dtors_aux+0x38>
    112d:	55                   	push   %rbp
    112e:	48 83 3d c2 2e 00 00 	cmpq   $0x0,0x2ec2(%rip)        # 3ff8 <__cxa_finalize@GLIBC_2.2.5>
    1135:	00 
    1136:	48 89 e5             	mov    %rsp,%rbp
    1139:	74 0c                	je     1147 <__do_global_dtors_aux+0x27>
    113b:	48 8b 3d c6 2e 00 00 	mov    0x2ec6(%rip),%rdi        # 4008 <__dso_handle>
    1142:	e8 09 ff ff ff       	call   1050 <__cxa_finalize@plt>
    1147:	e8 64 ff ff ff       	call   10b0 <deregister_tm_clones>
    114c:	c6 05 bd 2e 00 00 01 	movb   $0x1,0x2ebd(%rip)        # 4010 <__TMC_END__>
    1153:	5d                   	pop    %rbp
    1154:	c3                   	ret
    1155:	0f 1f 00             	nopl   (%rax)
    1158:	c3                   	ret
    1159:	0f 1f 80 00 00 00 00 	nopl   0x0(%rax)

0000000000001160 <frame_dummy>:
    1160:	f3 0f 1e fa          	endbr64
    1164:	e9 77 ff ff ff       	jmp    10e0 <register_tm_clones>

0000000000001169 <f>:
    1169:	f3 0f 1e fa          	endbr64
    116d:	55                   	push   %rbp
    116e:	48 89 e5             	mov    %rsp,%rbp
    1171:	48 83 ec 20          	sub    $0x20,%rsp
    1175:	89 7d ec             	mov    %edi,-0x14(%rbp)
    1178:	48 89 75 e0          	mov    %rsi,-0x20(%rbp)
    117c:	48 8b 45 e0          	mov    -0x20(%rbp),%rax
    1180:	8b 00                	mov    (%rax),%eax
    1182:	89 45 fc             	mov    %eax,-0x4(%rbp)
    1185:	83 7d ec 00          	cmpl   $0x0,-0x14(%rbp)
    1189:	74 04                	je     118f <f+0x26>
    118b:	83 45 fc 08          	addl   $0x8,-0x4(%rbp)
    118f:	b8 00 00 00 00       	mov    $0x0,%eax
    1194:	e8 19 00 00 00       	call   11b2 <g>
    1199:	83 7d fc 07          	cmpl   $0x7,-0x4(%rbp)
    119d:	7e 10                	jle    11af <f+0x46>
    119f:	48 8d 05 5e 0e 00 00 	lea    0xe5e(%rip),%rax        # 2004 <_IO_stdin_used+0x4>
    11a6:	48 89 c7             	mov    %rax,%rdi
    11a9:	e8 b2 fe ff ff       	call   1060 <puts@plt>
    11ae:	90                   	nop
    11af:	90                   	nop
    11b0:	c9                   	leave
    11b1:	c3                   	ret

00000000000011b2 <g>:
    11b2:	f3 0f 1e fa          	endbr64
    11b6:	55                   	push   %rbp
    11b7:	48 89 e5             	mov    %rsp,%rbp
    11ba:	48 83 ec 10          	sub    $0x10,%rsp
    11be:	c7 45 fc 08 00 00 00 	movl   $0x8,-0x4(%rbp)
    11c5:	8b 45 fc             	mov    -0x4(%rbp),%eax
    11c8:	89 c6                	mov    %eax,%esi
    11ca:	48 8d 05 3e 0e 00 00 	lea    0xe3e(%rip),%rax        # 200f <_IO_stdin_used+0xf>
    11d1:	48 89 c7             	mov    %rax,%rdi
    11d4:	b8 00 00 00 00       	mov    $0x0,%eax
    11d9:	e8 92 fe ff ff       	call   1070 <printf@plt>
    11de:	90                   	nop
    11df:	c9                   	leave
    11e0:	c3                   	ret

00000000000011e1 <main>:
    11e1:	f3 0f 1e fa          	endbr64
    11e5:	55                   	push   %rbp
    11e6:	48 89 e5             	mov    %rsp,%rbp
    11e9:	b8 00 00 00 00       	mov    $0x0,%eax
    11ee:	5d                   	pop    %rbp
    11ef:	c3                   	ret

Disassembly of section .fini:

00000000000011f0 <_fini>:
    11f0:	f3 0f 1e fa          	endbr64
    11f4:	48 83 ec 08          	sub    $0x8,%rsp
    11f8:	48 83 c4 08          	add    $0x8,%rsp
    11fc:	c3                   	ret


==> Examples/SS/diff_case1.txt <==
--- test1_8.txt	2025-12-01 06:50:47.157495557 -0700
+++ test1_16.txt	2025-12-01 06:50:53.461454127 -0700
@@ -2 +2 @@
-test1_8:     file format elf64-x86-64
+test1_16:     file format elf64-x86-64
@@ -127 +127 @@
-    116b:	83 45 fc 08          	addl   $0x8,-0x4(%rbp)
+    116b:	83 45 fc 10          	addl   $0x10,-0x4(%rbp)
@@ -131 +131 @@
-    117e:	83 7d fc 07          	cmpl   $0x7,-0x4(%rbp)
+    117e:	83 7d fc 0f          	cmpl   $0xf,-0x4(%rbp)


==> Examples/SS/diff_case2.txt <==
--- test2_8.txt	2025-12-01 06:47:10.210895566 -0700
+++ test2_16.txt	2025-12-01 06:47:25.596797136 -0700
@@ -2 +2 @@
-test2_8:     file format elf64-x86-64
+test2_16:     file format elf64-x86-64
@@ -136 +136 @@
-    118b:	83 45 fc 08          	addl   $0x8,-0x4(%rbp)
+    118b:	83 45 fc 10          	addl   $0x10,-0x4(%rbp)
@@ -139 +139 @@
-    1199:	83 7d fc 07          	cmpl   $0x7,-0x4(%rbp)
+    1199:	83 7d fc 0f          	cmpl   $0xf,-0x4(%rbp)
@@ -154 +154 @@
-    11be:	c7 45 fc 08 00 00 00 	movl   $0x8,-0x4(%rbp)
+    11be:	c7 45 fc 10 00 00 00 	movl   $0x10,-0x4(%rbp)


==> Examples/SS/instr.txt <==
<f>:
......
118b:	83 45 fc 08          	addl   $0x8,-0x4(%rbp) # CS1
118f:	b8 00 00 00 00       	mov    $0x0,%eax
1194:	e8 19 00 00 00       	call   11b2 <g>
1199:	83 7d fc 07          	cmpl   $0x7,-0x4(%rbp) # CS2
......

<g>:
......
11be:	c7 45 fc 08 00 00 00 	movl   $0x8,-0x4(%rbp) # CS3
......


==> Examples/SS/instr_case1.txt <==
0000000000001149 <f>:
......
    116b:	83 45 fc 08          	addl   $0x8,-0x4(%rbp)   # CS1
    116f:	48 8d 05 8e 0e 00 00 	lea    0xe8e(%rip),%rax
    1176:	48 89 c7             	mov    %rax,%rdi
    1179:	e8 d2 fe ff ff       	call   1050 <puts@plt>
    117e:	83 7d fc 07          	cmpl   $0x7,-0x4(%rbp)   # CS2
    1182:	7e 10                	jle    1194 <f+0x4b>
......

==> Examples/SS/instr_case2.txt <==
0000000000001169 <f>:
......
118b:	83 45 fc 08          	addl   $0x8,-0x4(%rbp) # CS1
118f:	b8 00 00 00 00       	mov    $0x0,%eax
1194:	e8 19 00 00 00       	call   11b2 <g>
1199:	83 7d fc 07          	cmpl   $0x7,-0x4(%rbp) # CS2
......

00000000000011b2 <g>:
......
11be:	c7 45 fc 08 00 00 00 	movl   $0x8,-0x4(%rbp) # CS3
......


==> TODO.txt <==
Writing
- Jing: intro, evaluation, abstract
- Tianyin: 2, 3.6, 3, intro, discussion
- Discussion (pending)
    - concurrency issues (CS too small, lock instruction, sleep), obey
    - memory allocation related staff
    - optimal policy is not our job (understanding the code path is non-trival)
    - pleanty of perfconsts may remain, we are not exhausitvely finding all
- Related work:
    - @wentao

Full version first!

Data + eval:
- Redo all the case studies to get: trigger/sec vs. slow down percentage @yulong

SS transition time:
- 20? 30? tonight


(All in PT)
Dec 5:
    - take a pass of 2,3,4 @jing [late] Orz
    - take a pass of case studies @tianyin [x]
Dec 6:
    - take a pass of 4 @tianyin [x]
    - take a pass of implementation -- what are needed to write @tianyin
    - take a pass of implementation @zhongjie
    - take a pass of intro @jing [x]
Dec 7:
    - take a pass of 3.4 @tianyin [x]
Dec 8:
    - First submittable version!
    - @tianyin will on 3.7 [x]
    - @tianyin will work on 4 [x]
    - @tianyin will work on 3.1 [x]
    - take a pass of eval @jing [x] (sort of), need a quick polish
Dec 9:
    - take a pass of eval if possible @tianyin [x]
    - take a pass on the related work @jing
    - take a polish pass of eval @tianyin [x]
Dec 10:
    - take a pass of intro @tianyin
    - take a pass of related work @tianyin
Dec 11: Due (3PM),December 11, 2025, 5:59 pm ES. 12.12 7am Beijing Time

someone needs to write down related work sometimes @? when?

Experiments:
- SS transitioning time CDF (P0)
- FILL in all the results.


page # planning:
- abstract: 1 para!
- intro: 1
- bg: 1.8
- design: 4.5
- impl  0.5
- cases (2)
- eval: (2) - 1.5
- rel: 0.5
- conclusion: 5 lines





--------------------------------------------------------------------------------

Experiements and Implemenetation
- Integrate SS into the system, and run the transitioning experiments. @zhongjie
- SS of all ~120 cases, @wentao
    - Show the scope of SS (indicate how much time it will take to transition, of course it relates to how frequence this SS is part of the execution path)
- Finish the first run of the dataset @yulong
- Overhead experiment (runtime overhead) @zhongjie
    - extra CPU cycles
    - 2-3, stress testing case
    trigger per second vs. slowdown/latency (jmp/int3)
    + overhead. (eax = 17 * eax), vs. (eax = X * eax)
- Application performance gain [very important]
    - use consts in the case studies.
    - redis
    - ngnix
    - leveldb, diskann
- Some more cases into the dataset: static const int cases
- Customize shrinker size for different subsystems (low priority)
- Trigger per secon
    - rerun all the case study and get the triger per sec
    - a microbenchmark to get the overhead vs. trigger per sec
- Showcase:
    - showing the daynmic value adaopt to workload/traffict pattern change (e.g., change RTT). Specificaly, tcp_cubic and also show case of per app isolation (say, proportional share, 1:3)
    - Support a fancy tuning policy from a paper (bonus!)
        - https://dl.acm.org/doi/pdf/10.1145/3713082.3730372


Analysis:
- A simple analysis of sysfs (TODO in sec2)
- dataset: distribution in terms of macros, static const int, and immediate value
- dataset: distribution in terms of SIZE (#of instructions) in CS (explain two cases in detail)
- dataset: distribution in terms of semantics (batching/timing/...)
- dataset: how many cases we fail to analyse, size distribution of SS(?)
- dataset: limitations: how many cases we fail to apply our mechanism, list reasons (eg., no_trace, same function name)

Presentation:
- Figure out how to show SS intuitively
- Find the global consistency example (or construct it)
- Principles!



DONE:
- CPU scheduling case study (Pending) [softirq is good enough]


==> outline.txt <==
a. Linux 6.14, categorize sysctl (performance tuning related numbers, not enable/disbale)
For those performance numbers (expect several hundreds)
b.1 Find how they argue their correctness according to their commit message.
b.2 How many sysctl-able variables are transformed from a const?
b.3 How long does it take for a const to go from const to sysctl-able (expect several years).
 the number of (performance)sysctl-able variables vs. still consts
 500 vs 140

1. Intro
2. Background and Motivation
    | 2.1 OS Performance Constants
        | What are they -- definition and categorization (macro, immediate, consts)
        | How many of them
            | Ones tunable by sysctl
                * ~1400 total sysctl entries
                * Performance-related: ~80–150 
                * Behavior/semantics-only: ~200–300, Security/policy-only: ~100–150, Debug/observability: ~50–100
                * We kinda want to say that performance ones are different
                * TODO: add some study of how the correctness is guaranteed
            | Our dataset
                * 100+
        | How values are decided and changed
            * TODO: a mini-study of the change history of these two subsets (sysctl? + ours)
    | 2.2 Unattainable Performance Potential of PerfConst
        | Potential is large (show some data)
        | Unattainable for two reasons
            | Mechanism
                * No mechanisms designed for safe runtime adjustment of performance constants  (make this explicit)
                * ad-hoc tweaks
                    * source code change
                    * livepatch (function granulity, not constant granulaity)
                * -> problem: hard to deploy, cannot upstream, weak safety/consistency guarantee, disruption application,
                     high cost (recompile every time, every combination), slow online adaptation
            | Interface
                * sysctl(filesystem)
                * system call(app change)
                * sock_ops(eBPF)
                * -> problem: apply to whole machine, difficult to use runtime states as conditions, not general to all the constants
3 Systematic Tunability of PerfConsts
    | The first to formulate what a system offers systematic tunability should do: what are the goals/requirements
    | Mechanism
        * No application disruption: transparent exploration and adaptation
            * quick iterative tuning
        * Deployable: no source modification -> work with existing binaries and eco-systems
        * Safety and consistency guarantee
            * TODO: find at least single strong example to show we need global consistency
        * Low overhead
            * kprobe (boosting, jmp opt)
        * Add one sentence summary: mechanism designed for runtime safe tuning of performance constant
        * Challenges:
            * Gap between interface and execution
                * source -- binary (compilation)
                * binary at runtime: code-seg read-only
                    * + kprobe in a nutshell
                * fast and cost (fine-grained adaptation) -- e.g., millisecond level
            * Correctness of value alteration
            * Safe transition
            * Flexible consistency model
    | Interface
        * Query runtime states (execute code in the kernel)
        * Co-tune
        * Programmable (needs a strong example here)
        * Challenges: 
            * Trade-off between flexibility and safety
4. Xkernel
    | Consts Uniqueness (key observation)
        | Well-scoped boundary: a constant becomes part of runtime states
            * statically localizable regardless of resulting value
            * small
    | Overview
    | Abstracions
        | CS
        | SS
    | Static Scope Derivation
        | Locate diff instruction
        | Find critical spans
        | Find Safe spans
    | Scoped Indirect Execution
        | Event Driven Indirection via Kprobe
        | Instruction Synthesis
        | Transitioning to SIE
    | Programmable Policy Plane
        | Programming Model
        | Customization Examples
5. Implementation
6. Case Studies
    | Commit history analysis
    | real application, show end-to-end performance gain
7. Overhead
    | analysis of our data set
    | Runtime overhead
    | Building the CS Table
    | Transitioning time
8. Related Work


